Enhanced Electron Reflectionat Mott-Insulator Interfaces

The Klein paradox describes an incoming electron being scattered at a supercritical barrier to create electron-positron pairs, a phenomenon widely discussed in textbooks. While demonstrating this phenomenon experimentally with the fundamental particles remains challenging, condensed matter analogs are more accessible to experimental realization. For spinless quasi-particles, theoretical works show an enhancement of the pair production rate, and analogs of this effect in condensed matter systems have been studied theoretically. Here, we present another condensed matter system, a heterostructure comprised of two materials with strongly and weakly interacting electrons, that allows for constructing analytical solutions using the hierarchy-of-correlations method. The results show enhanced electron reflection related with the production of doublon-holon pairs, as known from the Klein paradox.

==> pics/2ref.txt <==
-0.05777852522924731	1.
-0.05767852522924731	1.
-0.057578525229247314	1.
-0.05747852522924731	0.9999999999999999
-0.057378525229247315	1.
-0.05727852522924731	1.
-0.05717852522924731	0.9999999999999999
-0.057078525229247314	0.9999999999999999
-0.05697852522924731	1.
-0.056878525229247315	1.
-0.05677852522924731	0.9999999999999996
-0.056678525229247316	0.9999999999999997
-0.05657852522924731	0.9999999999999998
-0.05647852522924731	0.9999999999999997
-0.056378525229247314	1.
-0.05627852522924731	1.0000000000000004
-0.056178525229247316	1.0000000000000004
-0.05607852522924731	0.9999999999999999
-0.05597852522924731	1.
-0.055878525229247314	1.
-0.05577852522924731	1.
-0.055678525229247315	1.
-0.05557852522924731	1.
-0.055478525229247316	1.
-0.05537852522924731	1.
-0.05527852522924731	0.9999999999999998
-0.055178525229247315	1.
-0.05507852522924731	0.9999999999999996
-0.054978525229247316	1.
-0.05487852522924731	0.9999999999999998
-0.05477852522924731	1.
-0.054678525229247314	0.9999999999999998
-0.05457852522924731	0.9999999999999998
-0.054478525229247315	0.9999999999999999
-0.05437852522924731	1.
-0.05427852522924731	1.
-0.054178525229247314	1.
-0.05407852522924731	1.
-0.053978525229247315	1.
-0.05387852522924731	1.
-0.05377852522924731	1.
-0.05367852522924731	1.
-0.05357852522924731	0.9999999999999999
-0.053478525229247315	1.
-0.05337852522924731	1.
-0.05327852522924731	0.9999999999999999
-0.05317852522924731	1.
-0.05307852522924731	1.
-0.052978525229247314	0.9999999999999998
-0.05287852522924731	1.
-0.052778525229247315	0.9999999999999999
-0.05267852522924731	1.
-0.05257852522924731	1.
-0.052478525229247314	1.
-0.05237852522924731	1.0000000000000004
-0.052278525229247315	1.
-0.05217852522924731	1.
-0.052078525229247316	0.9999999999999998
-0.05197852522924731	1.
-0.05187852522924731	0.9999999999999999
-0.051778525229247314	1.
-0.05167852522924731	0.9999999999999999
-0.051578525229247316	1.
-0.05147852522924731	1.
-0.05137852522924731	1.0000000000000004
-0.051278525229247314	0.9999999999999998
-0.05117852522924731	0.9999999999999997
-0.051078525229247315	0.9999999999999998
-0.05097852522924731	1.
-0.05087852522924731	1.
-0.050778525229247314	0.9999999999999998
-0.05067852522924731	0.9999999999999997
-0.050578525229247315	1.
-0.05047852522924731	1.0000000000000004
-0.05037852522924731	1.
-0.05027852522924731	0.9999999999999999
-0.05017852522924731	1.
-0.050078525229247314	1.
-0.04997852522924731	0.9999999999999997
-0.04987852522924731	1.
-0.04977852522924731	1.0000000000000004
-0.04967852522924732	1.
-0.049578525229247314	0.9999999999999999
-0.04947852522924731	0.9999999999999997
-0.04937852522924731	0.9999999999999998
-0.04927852522924731	0.9999999999999997
-0.049178525229247316	1.
-0.04907852522924731	0.9999999999999999
-0.04897852522924731	1.
-0.048878525229247315	1.
-0.04877852522924731	1.
-0.048678525229247316	1.
-0.04857852522924731	0.9999999999999998
-0.04847852522924731	0.9999999999999997
-0.048378525229247314	0.9999999999999997
-0.04827852522924731	1.0000000000000004
-0.048178525229247315	0.9999999999999999
-0.04807852522924731	1.0000000000000004
-0.04797852522924731	0.9999999999999999
-0.047878525229247314	1.
-0.04777852522924731	1.
-0.047678525229247315	0.9999999999999998
-0.04757852522924731	1.0000000000000004
-0.04747852522924731	0.9999999999999997
-0.04737852522924731	1.
-0.04727852522924731	0.9999999999999999
-0.047178525229247315	1.0000000000000004
-0.04707852522924731	1.
-0.04697852522924731	1.
-0.04687852522924731	0.9999999999999999
-0.04677852522924731	1.
-0.046678525229247314	1.0000000000000004
-0.04657852522924731	1.
-0.04647852522924731	1.
-0.04637852522924731	1.
-0.046278525229247316	0.9999999999999997
-0.046178525229247314	0.9999999999999998
-0.04607852522924731	1.
-0.045978525229247315	0.9999999999999997
-0.04587852522924731	0.9999999999999998
-0.045778525229247316	1.0000000000000004
-0.04567852522924731	1.
-0.04557852522924731	1.
-0.045478525229247314	0.9999999999999997
-0.04537852522924731	1.0000000000000004
-0.045278525229247316	0.9999999999999998
-0.04517852522924731	1.0000000000000004
-0.04507852522924731	1.
-0.044978525229247314	1.
-0.04487852522924731	1.
-0.044778525229247315	1.
-0.04467852522924731	0.9999999999999998
-0.04457852522924731	1.
-0.044478525229247313	0.9999999999999998
-0.04437852522924731	0.9999999999999998
-0.044278525229247315	0.9999999999999998
-0.04417852522924731	1.
-0.04407852522924731	1.
-0.04397852522924731	1.
-0.04387852522924731	1.
-0.043778525229247314	1.
-0.04367852522924731	1.
-0.04357852522924731	1.0000000000000004
-0.04347852522924731	1.
-0.04337852522924731	1.
-0.043278525229247314	0.9999999999999998
-0.04317852522924731	1.0000000000000004
-0.04307852522924731	1.
-0.04297852522924731	0.9999999999999998
-0.042878525229247316	0.9999999999999999
-0.04277852522924731	1.
-0.04267852522924731	0.9999999999999999
-0.042578525229247315	0.9999999999999999
-0.04247852522924731	0.9999999999999996
-0.042378525229247316	1.0000000000000004
-0.04227852522924731	1.
-0.04217852522924731	0.9999999999999998
-0.04207852522924731	0.9999999999999996
-0.04197852522924731	1.0000000000000004
-0.041878525229247315	0.9999999999999999
-0.04177852522924731	0.9999999999999999
-0.04167852522924731	1.
-0.041578525229247314	1.
-0.04147852522924731	0.9999999999999998
-0.041378525229247315	1.
-0.04127852522924731	1.0000000000000004
-0.04117852522924731	0.9999999999999998
-0.04107852522924731	1.0000000000000004
-0.04097852522924731	1.0000000000000004
-0.040878525229247314	1.
-0.04077852522924731	1.
-0.04067852522924731	0.9999999999999998
-0.04057852522924731	0.9999999999999999
-0.04047852522924732	1.0000000000000004
-0.040378525229247314	0.9999999999999998
-0.04027852522924731	0.9999999999999999
-0.04017852522924731	1.
-0.04007852522924731	1.0000000000000004
-0.039978525229247316	0.9999999999999999
-0.039878525229247314	0.9999999999999999
-0.03977852522924731	1.
-0.03967852522924731	1.
-0.03957852522924731	1.
-0.039478525229247316	0.9999999999999998
-0.03937852522924731	1.
-0.03927852522924731	1.
-0.03917852522924731	1.
-0.03907852522924731	1.
-0.038978525229247316	0.9999999999999999
-0.03887852522924731	0.9999999999999998
-0.03877852522924731	1.
-0.03867852522924731	0.9999999999999997
-0.03857852522924731	0.9999999999999997
-0.038478525229247315	0.9999999999999999
-0.03837852522924731	0.9999999999999998
-0.03827852522924731	1.0000000000000004
-0.03817852522924731	1.0000000000000002
-0.03807852522924731	1.
-0.037978525229247315	0.9999999999999999
-0.03787852522924731	1.
-0.03777852522924731	1.
-0.03767852522924731	0.9999999999999999
-0.03757852522924731	0.9999999999999999
-0.037478525229247314	0.9999999999999998
-0.03737852522924731	0.9999999999999999
-0.03727852522924731	0.9999999999999998
-0.03717852522924731	0.9999999999999999
-0.03707852522924732	0.9999999999999999
-0.036978525229247314	1.
-0.03687852522924731	1.
-0.03677852522924731	0.9999999999999998
-0.03667852522924731	0.9999999999999998
-0.036578525229247316	1.
-0.03647852522924731	1.
-0.03637852522924731	0.9999999999999999
-0.03627852522924731	0.9999999999999999
-0.03617852522924731	1.
-0.036078525229247316	0.9999999999999998
-0.03597852522924731	0.9999999999999998
-0.03587852522924731	0.9999999999999999
-0.03577852522924731	0.9999999999999999
-0.03567852522924731	0.9999999999999998
-0.035578525229247315	1.
-0.03547852522924731	1.
-0.03537852522924731	0.9999999999999998
-0.03527852522924731	1.
-0.03517852522924731	0.9999999999999999
-0.035078525229247315	1.
-0.03497852522924731	1.
-0.03487852522924731	1.
-0.03477852522924731	1.0000000000000004
-0.03467852522924731	0.9999999999999996
-0.034578525229247314	0.9999999999999999
-0.03447852522924731	0.9999999999999998
-0.03437852522924731	1.
-0.03427852522924731	1.
-0.03417852522924732	1.
-0.034078525229247314	1.
-0.03397852522924731	1.
-0.03387852522924731	0.9999999999999999
-0.03377852522924731	0.9999999999999998
-0.033678525229247316	1.
-0.033578525229247314	1.
-0.03347852522924731	1.
-0.03337852522924731	0.9999999999999999
-0.03327852522924731	1.
-0.033178525229247316	1.
-0.03307852522924731	0.9999999999999999
-0.03297852522924731	1.
-0.03287852522924731	0.9999999999999998
-0.03277852522924731	1.
-0.032678525229247316	1.
-0.03257852522924731	1.
-0.03247852522924731	0.9999999999999998
-0.03237852522924731	0.9999999999999999
-0.03227852522924731	0.9999999999999998
-0.032178525229247315	1.
-0.03207852522924731	1.
-0.03197852522924731	1.
-0.031878525229247306	0.9999999999999998
-0.03177852522924731	1.
-0.031678525229247315	1.
-0.03157852522924731	0.9999999999999998
-0.03147852522924731	0.9999999999999999
-0.03137852522924731	0.9999999999999996
-0.03127852522924731	1.
-0.03117852522924731	1.
-0.03107852522924731	1.
-0.030978525229247312	0.9999999999999999
-0.030878525229247313	0.9999999999999998
-0.030778525229247313	0.9999999999999999
-0.03067852522924731	0.9999999999999999
-0.03057852522924731	1.
-0.03047852522924731	0.9999999999999996
-0.030378525229247312	0.9999999999999999
-0.030278525229247313	1.
-0.03017852522924731	0.9999999999999996
-0.03007852522924731	1.
-0.02997852522924731	1.0000000000000004
-0.02987852522924731	1.0000000000000004
-0.029778525229247312	0.9999999999999994
-0.029678525229247313	0.9999999999999998
-0.02957852522924731	0.9999999999999999
-0.02947852522924731	0.9999999999999998
-0.02937852522924731	0.9999999999999996
-0.029278525229247312	1.
-0.029178525229247312	0.9999999999999998
-0.029078525229247313	0.9999999999999998
-0.02897852522924731	0.9999999999999999
-0.02887852522924731	0.9999999999999999
-0.02877852522924731	1.
-0.028678525229247312	1.
-0.028578525229247313	1.
-0.02847852522924731	1.
-0.02837852522924731	1.
-0.02827852522924731	0.9999999999999998
-0.02817852522924731	1.
-0.028078525229247312	1.0000000000000004
-0.027978525229247313	1.
-0.02787852522924731	0.9999999999999996
-0.02777852522924731	0.9999999999999999
-0.02767852522924731	0.9999999999999996
-0.02757852522924731	1.
-0.027478525229247312	1.
-0.027378525229247313	0.9999999999999999
-0.02727852522924731	0.9999999999999999
-0.02717852522924731	0.9999999999999999
-0.02707852522924731	1.
-0.026978525229247312	0.9999999999999999
-0.026878525229247312	0.9999999999999999
-0.026778525229247313	0.9999999999999999
-0.02667852522924731	1.
-0.02657852522924731	0.9999999999999999
-0.02647852522924731	1.
-0.02637852522924731	0.9999999999999998
-0.026278525229247313	1.
-0.02617852522924731	1.
-0.026078525229247314	0.9999999999999999
-0.02597852522924731	1.
-0.025878525229247308	1.
-0.025778525229247312	0.9999999999999998
-0.02567852522924731	1.
-0.025578525229247313	1.
-0.02547852522924731	0.9999999999999999
-0.025378525229247315	0.9999999999999999
-0.02527852522924731	1.
-0.02517852522924731	1.0000000000000004
-0.025078525229247313	0.9999999999999998
-0.02497852522924731	1.
-0.024878525229247314	0.9999999999999998
-0.02477852522924731	1.
-0.02467852522924731	1.
-0.024578525229247312	0.999744048419738
-0.02447852522924731	0.9994486157423792
-0.024378525229247314	0.9992708702199926
-0.02427852522924731	0.9991348154515056
-0.024178525229247308	0.9990227745141979
-0.024078525229247312	0.9989271041977761
-0.02397852522924731	0.9988436482612592
-0.023878525229247313	0.9987698378751869
-0.02377852522924731	0.9987039477830078
-0.023678525229247314	0.9986447492796776
-0.02357852522924731	0.9985913281365945
-0.02347852522924731	0.9985429805867675
-0.023378525229247313	0.9984991499268692
-0.02327852522924731	0.9984593858488764
-0.023178525229247314	0.9984233172484809
-0.02307852522924731	0.9983906334096645
-0.02297852522924731	0.9983610706034979
-0.022878525229247312	0.9983344023045927
-0.02277852522924731	0.9983104318945248
-0.022678525229247314	0.9982889871176148
-0.02257852522924731	0.998269915798411
-0.022478525229247308	0.9982530824851028
-0.022378525229247312	0.9982383657840945
-0.02227852522924731	0.9982256562183927
-0.022178525229247313	0.9982148544884731
-0.02207852522924731	0.9982058700462455
-0.021978525229247314	0.9981986199153627
-0.02187852522924731	0.9981930277073681
-0.02177852522924731	0.99818902279499
-0.021678525229247313	0.9981865396126705
-0.02157852522924731	0.998185517060918
-0.021478525229247314	0.9981858979960199
-0.02137852522924731	0.9981876287904388
-0.021278525229247308	0.9981906589520881
-0.021178525229247312	0.9981949407929827
-0.02107852522924731	0.9982004291394914
-0.020978525229247313	0.9982070810778687
-0.02087852522924731	0.9982148557298068
-0.020778525229247308	0.9982237140536911
-0.020678525229247312	0.9982336186679265
-0.02057852522924731	0.9982445336933214
-0.020478525229247313	0.9982564246119666
-0.02037852522924731	0.9982692581404549
-0.020278525229247314	0.9982830021156143
-0.02017852522924731	0.998297625391186
-0.02007852522924731	0.9983130977441068
-0.019978525229247313	0.9983293897892507
-0.01987852522924731	0.99834647290163
-0.019778525229247314	0.9983643191451977
-0.01967852522924731	0.9983829012075061
-0.019578525229247308	0.9984021923395608
-0.019478525229247312	0.9984221663003141
-0.01937852522924731	0.9984427973052827
-0.019278525229247313	0.9984640599788599
-0.01917852522924731	0.9984859293099299
-0.019078525229247308	0.9985083806104429
-0.01897852522924731	0.9985313894766428
-0.01887852522924731	0.9985549317526773
-0.018778525229247313	0.9985789834963521
-0.01867852522924731	0.9986035209468123
-0.018578525229247314	0.998628520493944
-0.01847852522924731	0.9986539586493467
-0.01837852522924731	0.9986798120186926
-0.018278525229247312	0.9987060572753501
-0.01817852522924731	0.9987326711351329
-0.018078525229247314	0.9987596303320585
-0.01797852522924731	0.9987869115950108
-0.017878525229247308	0.9988144916252132
-0.017778525229247312	0.9988423470744121
-0.01767852522924731	0.9988704545236967
-0.017578525229247313	0.9988987904628824
-0.01747852522924731	0.9989273312703766
-0.017378525229247307	0.9989560531934673
-0.01727852522924731	0.9989849323289783
-0.01717852522924731	0.9990139446042278
-0.017078525229247313	0.9990430657582355
-0.01697852522924731	0.9990722713231383
-0.016878525229247314	0.9991015366057521
-0.01677852522924731	0.9991308366692514
-0.016678525229247308	0.9991601463149052
-0.016578525229247312	0.999189440063847
-0.01647852522924731	0.9992186921388183
-0.016378525229247314	0.9992478764458705
-0.01627852522924731	0.9992769665559679
-0.016178525229247308	0.999305935686462
-0.016078525229247312	0.9993347566824106
-0.01597852522924731	0.9993634019976898
-0.015878525229247313	0.9993918436758793
-0.01577852522924731	0.9994200533308755
-0.015678525229247307	0.9994480021272076
-0.015578525229247311	0.9994756607600104
-0.015478525229247309	0.999502999434638
-0.015378525229247313	0.9995299878458554
-0.01527852522924731	0.9995565951566062
-0.015178525229247314	0.9995827899762886
-0.015078525229247311	0.9996085403385296
-0.014978525229247308	0.9996338136784029
-0.014878525229247312	0.9996585768090553
-0.01477852522924731	0.9996827958977113
-0.014678525229247313	0.9997064364410051
-0.01457852522924731	0.999729463239595
-0.014478525229247308	0.9997518403720427
-0.014378525229247312	0.9997735311678695
-0.014278525229247309	0.9997944981797854
-0.014178525229247313	0.99981470315501
-0.01407852522924731	0.9998341070056591
-0.013978525229247314	0.9998526697781269
-0.013878525229247311	0.9998703506214129
-0.013778525229247308	0.9998871077543402
-0.013678525229247313	0.9999028984316035
-0.01357852522924731	0.9999176789085701
-0.013478525229247314	0.9999314044047901
-0.01337852522924731	0.999944029066121
-0.013278525229247308	0.9999555059254104
-0.013178525229247312	0.999965786861649
-0.01307852522924731	0.9999748225575097
-0.012978525229247313	0.9999825624551946
-0.01287852522924731	0.9999889547104883
-0.012778525229247308	0.9999939461449203
-0.012678525229247312	0.9999974821959455
-0.012578525229247309	0.9999995068650118
-0.012478525229247313	0.9999999626634157
-0.01237852522924731	0.9999987905558183
-0.012278525229247314	0.9999959299012843
-0.012178525229247311	0.9999913183917087
-0.012078525229247308	0.9999848919874963
-0.011978525229247312	0.9999765848503028
-0.01187852522924731	0.9999663292727125
-0.011778525229247314	0.9999540556046324
-0.01167852522924731	0.9999396921762466
-0.011578525229247308	0.9999231652173036
-0.011478525229247312	0.9999043987725297
-0.011378525229247309	0.999883314612938
-0.011278525229247313	0.9998598321427733
-0.01117852522924731	0.9998338683018407
-0.011078525229247307	0.9998053374629245
-0.010978525229247312	0.9997741513239929
-0.010878525229247309	0.9997402187948685
-0.010778525229247313	0.999703445878001
-0.01067852522924731	0.9996637355429726
-0.010578525229247314	0.9996209875943352
-0.010478525229247311	0.9995750985323238
-0.010378525229247308	0.9995259614060034
-0.010278525229247312	0.9994734656583166
-0.01017852522924731	0.9994174969625028
-0.010078525229247313	0.9993579370492898
-0.00997852522924731	0.9992946635242252
-0.009878525229247308	0.9992275496744597
-0.009778525229247312	0.9991564642642282
-0.009678525229247309	0.9990812713182267
-0.009578525229247313	0.9990018298920121
-0.00947852522924731	0.9989179938284627
-0.009378525229247307	0.9988296114992752
-0.009278525229247311	0.998736525530366
-0.009178525229247309	0.9986385725099597
-0.009078525229247313	0.9985355826780258
-0.00897852522924731	0.9984273795956057
-0.008878525229247314	0.99831377979244
-0.008778525229247311	0.9981945923911621
-0.008678525229247308	0.9980696187061404
-0.008578525229247312	0.9979386518148927
-0.00847852522924731	0.9978014760997671
-0.008378525229247313	0.9976578667573798
-0.00827852522924731	0.997507589273032
-0.008178525229247308	0.9973503988570447
-0.008078525229247312	0.9971860398396399
-0.007978525229247309	0.9970142450206435
-0.007878525229247313	0.9968347349698777
-0.00777852522924731	0.9966472172736668
-0.007678525229247307	0.9964513857223825
-0.007578525229247311	0.9962469194333734
-0.007478525229247308	0.9960334819029873
-0.0073785252292473125	0.9958107199806716
-0.00727852522924731	0.9955782627572851
-0.007178525229247314	0.9953357203588559
-0.007078525229247311	0.9950826826358921
-0.006978525229247308	0.9948187177371809
-0.006878525229247312	0.9945433705555661
-0.006778525229247309	0.9942561610316023
-0.006678525229247313	0.9939565822991304
-0.00657852522924731	0.9936440986546714
-0.0064785252292473075	0.9933181433300639
-0.006378525229247312	0.9929781160448997
-0.006278525229247309	0.9926233803119814
-0.006178525229247313	0.9922532604651054
-0.00607852522924731	0.991867038373942
-0.005978525229247307	0.9914639498053995
-0.005878525229247311	0.9910431803845705
-0.005778525229247308	0.9906038611008668
-0.005678525229247312	0.9901450632961233
-0.0055785252292473095	0.9896657930608477
-0.0054785252292473136	0.9891649849522023
-0.005378525229247311	0.988641494932086
-0.005278525229247308	0.9880940924053928
-0.005178525229247312	0.9875214512162642
-0.005078525229247309	0.9869221394330943
-0.004978525229247313	0.9862946077198523
-0.00487852522924731	0.9856371760503982
-0.004778525229247307	0.984948018471786
-0.0046785252292473115	0.9842251455594063
-0.004578525229247309	0.9834663841274677
-0.004478525229247313	0.9826693536581202
-0.00437852522924731	0.9818314387848355
-0.004278525229247307	0.980949757001831
-0.004178525229247311	0.9800211205591693
-0.004078525229247308	0.9790419912260395
-0.003978525229247312	0.9780084262390729
-0.0038785252292473094	0.9769160132649674
-0.0037785252292473134	0.9757597915491207
-0.0036785252292473106	0.9745341555239155
-0.0035785252292473077	0.9732327359072429
-0.0034785252292473118	0.9718482515755033
-0.003378525229247309	0.9703723230018133
-0.003278525229247313	0.9687952344254146
-0.00317852522924731	0.9671056265433058
-0.0030785252292473073	0.9652900933663076
-0.0029785252292473113	0.9633326442160566
-0.0028785252292473085	0.9612139715911951
-0.0027785252292473125	0.958910432203962
-0.0026785252292473097	0.9563925912240374
-0.002578525229247307	0.9536230773402276
-0.002478525229247311	0.9505533034566995
-0.002378525229247308	0.9471182219948173
-0.002278525229247312	0.943227451135583
-0.0021785252292473092	0.9387491321960109
-0.0020785252292473133	0.9334775649284208
-0.0019785252292473104	0.9270586832006341
-0.0018785252292473076	0.9187768292733214
-0.0017785252292473117	0.906630189728137
-0.0016785252292473088	0.8735766091657845
-0.0015785252292473129	0.869475976345684
-0.00147852522924731	0.8690762261055911
-0.0013785252292473071	0.8700175852900516
-0.0012785252292473112	0.8718346430601963
-0.0011785252292473083	0.8743491305285718
-0.0010785252292473124	0.8774841831598362
-0.0009785252292473096	0.8812138149847557
-0.0008785252292473067	0.8855456021966185
-0.0007785252292473108	0.8905157897577473
-0.0006785252292473079	0.8961915447889567
-0.000578525229247312	0.9026802535711487
-0.0004785252292473091	0.9101498266614633
-0.0003785252292473132	0.9188718294392751
-0.0002785252292473103	0.9293230544353127
-0.00017852522924730746	0.9424803821262406
-0.00007852522924731153	0.9611298621951797
0.00002147477075269133	1.022529671338105
0.00012147477075268726	1.0182414781652416
0.00022147477075269012	1.0140387077771218
0.000321474770752693	1.009915707946768
0.0004214747707526889	1.0058674577378204
0.0005214747707526918	1.0018894696814764
0.0006214747707526877	0.9979777109467064
0.0007214747707526906	0.9941285391418591
0.0008214747707526934	0.9903386495285609
0.0009214747707526894	0.9866050312383597
0.0010214747707526922	0.9829249306650468
0.0011214747707526881	0.97929582063089
0.001221474770752691	0.9757153742395184
0.001321474770752687	0.9721814425637223
0.0014214747707526898	0.9686920354947145
0.0015214747707526927	0.9652453052158004
0.0016214747707526886	0.961839531868728
0.0017214747707526915	0.9584731110631062
0.0018214747707526874	0.955144542943764
0.0019214747707526902	0.9518524225820273
0.002021474770752693	0.9485954314976355
0.002121474770752689	0.9453723301507794
0.002221474770752692	0.9421819512701879
0.002321474770752688	0.9390231939047525
0.0024214747707526907	0.9358950181037673
0.0025214747707526866	0.9327964401453758
0.0026214747707526895	0.929726528244795
0.0027214747707526923	0.9266843986838349
0.0028214747707526883	0.9236692123115564
0.002921474770752691	0.9206801713728727
0.003021474770752687	0.9177165166277784
0.00312147477075269	0.914777524728853
0.003221474770752693	0.9118625058288701
0.0033214747707526887	0.9089708013939801
0.0034214747707526916	0.906101782200965
0.0035214747707526875	0.9032548464996982
0.0036214747707526904	0.9004294183242215
0.0037214747707526932	0.8976249459377962
0.003821474770752689	0.8948409003989676
0.003921474770752692	0.8920767742371739
0.004021474770752688	0.8893320802276803
0.004121474770752691	0.8866063502567613
0.004221474770752687	0.8838991342690092
0.00432147477075269	0.8812099992895225
0.0044214747707526925	0.8785385285144646
0.004521474770752688	0.8758843204641525
0.004621474770752691	0.8732469881934305
0.004721474770752687	0.870626158554591
0.00482147477075269	0.868021471508562
0.004921474770752693	0.8654325794805146
0.005021474770752696	0.8628591467563625
0.005121474770752685	0.8603008489170092
0.005221474770752688	0.8577573723074327
0.0053214747707526905	0.8552284135379942
0.005421474770752693	0.852713679015576
0.005521474770752696	0.8502128845023654
0.005621474770752685	0.8477257547002863
0.005721474770752688	0.8452520228592616
0.005821474770752691	0.8427914304076247
0.005921474770752694	0.8403437266031556
0.006021474770752697	0.8379086682033218
0.006121474770752686	0.835486019153444
0.0062214747707526885	0.8330755502915802
0.006321474770752691	0.8306770390690379
0.006421474770752694	0.8282902692855016
0.006521474770752697	0.8259150308378346
0.006621474770752686	0.8235511194816922
0.006721474770752689	0.8211983366051523
0.006821474770752692	0.8188564890136085
0.006921474770752695	0.8165253887252578
0.007021474770752684	0.8142048527765187
0.0071214747707526865	0.8118947030368159
0.007221474770752689	0.8095947660321606
0.007321474770752692	0.8073048727770213
0.007421474770752695	0.8050248586140091
0.007521474770752684	0.8027545630609293
0.007621474770752687	0.8004938296647871
0.00772147477075269	0.7982425058623599
0.007821474770752693	0.796000442846973
0.007921474770752696	0.7937674954411393
0.008021474770752685	0.7915435219747567
0.008121474770752687	0.7893283841685463
0.00822147477075269	0.7871219470224822
0.008321474770752693	0.7849240787089212
0.008421474770752696	0.782734650470219
0.008521474770752685	0.7805535365205771
0.008621474770752688	0.7783806139519244
0.00872147477075269	0.7762157626436226
0.008821474770752694	0.7740588651758032
0.008921474770752696	0.7719098067461639
0.009021474770752685	0.7697684750900519
0.009121474770752688	0.7676347604036681
0.009221474770752691	0.7655085552702602
0.009321474770752694	0.763389754589145
0.009421474770752697	0.7612782555074376
0.009521474770752686	0.7591739573543543
0.009621474770752689	0.7570767615779758
0.009721474770752692	0.7549865716843608
0.009821474770752694	0.7529032931788868
0.009921474770752697	0.7508268335097446
0.010021474770752686	0.7487571020134621
0.01012147477075269	0.7466940098623889
0.010221474770752692	0.744637470014047
0.010321474770752695	0.7425873971622658
0.010421474770752684	0.740543707690027
0.010521474770752687	0.738506319623942
0.01062147477075269	0.7364751525903032
0.010721474770752693	0.7344501277726282
0.010821474770752695	0.732431167870648
0.010921474770752684	0.7304181970606693
0.011021474770752687	0.728411140957259
0.01112147477075269	0.726409926576198
0.011221474770752693	0.7244144822986561
0.011321474770752696	0.7224247378365207
0.011421474770752685	0.7204406241988672
0.011521474770752688	0.7184620736594866
0.01162147477075269	0.7164890197254606
0.011721474770752693	0.714521397106729
0.011821474770752696	0.7125591416866063
0.011921474770752685	0.7106021904932276
0.012021474770752688	0.7086504816718722
0.012121474770752691	0.7067039544581414
0.012221474770752694	0.7047625491519524
0.012321474770752697	0.7028262070923236
0.012421474770752686	0.7008948706329182
0.012521474770752689	0.6989684831183174
0.012621474770752691	0.6970469888610035
0.012721474770752694	0.695130333119014
0.012821474770752697	0.6932184620742599
0.012921474770752686	0.6913113228114673
0.013021474770752689	0.689408863297734
0.013121474770752692	0.687511032362667
0.013221474770752695	0.6856177796790959
0.013321474770752684	0.6837290557443264
0.013421474770752687	0.6818448118619181
0.01352147477075269	0.6799650001239894
0.013621474770752692	0.6780895733939951
0.013721474770752695	0.6762184852899931
0.013821474770752684	0.6743516901683649
0.013921474770752687	0.6724891431079849
0.01402147477075269	0.6706307998948144
0.014121474770752693	0.668776617006915
0.014221474770752696	0.666926551599867
0.014321474770752685	0.6650805614925628
0.014421474770752687	0.6632386051533972
0.01452147477075269	0.6614006416868029
0.014621474770752693	0.6595666308201514
0.014721474770752696	0.6577365328909838
0.014821474770752685	0.655910308834585
0.014921474770752688	0.6540879201718646
0.01502147477075269	0.6522693289975576
0.015121474770752694	0.6504544979687216
0.015221474770752697	0.6486433902935229
0.015321474770752685	0.6468359697203083
0.015421474770752688	0.6450322005269469
0.015521474770752691	0.6432320475104437
0.015621474770752694	0.6414354759768002
0.015721474770752697	0.6396424517311292
0.015821474770752686	0.6378529410680193
0.01592147477075269	0.6360669107621167
0.01602147477075269	0.6342843280589527
0.016121474770752695	0.6325051606659793
0.016221474770752697	0.6307293767438259
0.016321474770752686	0.6289569448977651
0.01642147477075269	0.6271878341693727
0.016521474770752692	0.625422014028398
0.016621474770752695	0.6236594543648075
0.016721474770752684	0.6219001254810331
0.016821474770752687	0.6201439980843831
0.01692147477075269	0.61839104327964
0.017021474770752693	0.6166412325618238
0.017121474770752695	0.6148945378091211
0.017221474770752684	0.6131509312759759
0.017321474770752687	0.611410385586336
0.01742147477075269	0.6096728737270513
0.017521474770752693	0.6079383690414215
0.017621474770752696	0.6062068452228861
0.017721474770752685	0.6044782763088568
0.017821474770752688	0.6027526366746818
0.01792147477075269	0.6010299010277477
0.018021474770752693	0.5993100444017089
0.018121474770752696	0.597593042150837
0.018221474770752685	0.5958788699445061
0.018321474770752688	0.5941675037617786
0.01842147477075269	0.5924589198861276
0.018521474770752694	0.590753094900252
0.018621474770752697	0.5890500056810196
0.018721474770752686	0.5873496293945042
0.01882147477075269	0.585651943491134
0.01892147477075269	0.5839569257009398
0.019021474770752694	0.5822645540289043
0.019121474770752697	0.5805748067504036
0.019221474770752686	0.5788876624067488
0.01932147477075269	0.5772030998008155
0.019421474770752692	0.5755210979927645
0.019521474770752695	0.5738416362958478
0.019621474770752698	0.5721646942723042
0.019721474770752687	0.5704902517293338
0.01982147477075269	0.5688182887151564
0.019921474770752692	0.567148785515145
0.020021474770752695	0.5654817226480449
0.020121474770752684	0.5638170808622552
0.020221474770752687	0.562154841132197
0.02032147477075269	0.5604949846547452
0.020421474770752693	0.5588374928457346
0.020521474770752696	0.5571823473365289
0.020621474770752685	0.5555295299706637
0.020721474770752688	0.5538790228005487
0.02082147477075269	0.5522308080842374
0.020921474770752693	0.550584868282256
0.021021474770752696	0.548941186054497
0.021121474770752685	0.5472997442571682
0.021221474770752688	0.545660525939798
0.02132147477075269	0.5440235143423061
0.021421474770752694	0.5423886928921212
0.021521474770752697	0.540756045201355
0.021621474770752686	0.5391255550640294
0.02172147477075269	0.5374972064533552
0.02182147477075269	0.5358709835190644
0.021921474770752694	0.5342468705847845
0.022021474770752697	0.5326248521454686
0.022121474770752686	0.5310049128648691
0.02222147477075269	0.5293870375730556
0.02232147477075269	0.5277712112639845
0.022421474770752695	0.5261574190931048
0.022521474770752697	0.5245456463750131
0.022621474770752686	0.5229358785811468
0.02272147477075269	0.5213281013375196
0.022821474770752692	0.5197223004225036
0.022921474770752695	0.5181184617646364
0.023021474770752698	0.5165165714404841
0.023121474770752687	0.5149166156725302
0.02322147477075269	0.5133185808271046
0.023321474770752693	0.5117224534123511
0.023421474770752695	0.5101282200762295
0.023521474770752684	0.5085358676045492
0.023621474770752687	0.5069453829190407
0.02372147477075269	0.5053567530754615
0.023821474770752693	0.5037699652617276
0.023921474770752696	0.5021850067960859
0.024021474770752685	0.50060186512531
0.024121474770752688	0.4990205278229331
0.02422147477075269	0.4974409825875056
0.024321474770752693	0.4958632172408871
0.024421474770752696	0.49428721972656037
0.024521474770752685	0.492712978107983
0.024621474770752688	0.4911404805669562
0.02472147477075269	0.48956971540202965
0.024821474770752694	0.48800067102692674
0.024921474770752697	0.4864333359690001
0.025021474770752686	0.48486769886770975
0.02512147477075269	0.48330374847312346
0.02522147477075269	0.4817414736444544
0.025321474770752694	0.48018086334860194
0.025421474770752697	0.47862190665873855
0.025521474770752686	0.4770645927529013
0.02562147477075269	0.47550891091261543
0.025721474770752692	0.47395485052154174
0.025821474770752695	0.472402401064137
0.025921474770752698	0.4708515521243434
0.026021474770752687	0.46930229338429785
0.02612147477075269	0.4677546146230558
0.026221474770752692	0.46620850571534433
0.026321474770752695	0.4646639566303274
0.026421474770752698	0.4631209574303955
0.026521474770752687	0.4615794982699701
0.02662147477075269	0.46003956939432855
0.026721474770752693	0.4585011611384495
0.026821474770752696	0.45696426392587464
0.026921474770752685	0.4554288682675822
0.027021474770752688	0.45389496476089086
0.02712147477075269	0.4523625440883666
0.027221474770752693	0.45083159701675596
0.027321474770752696	0.4493021143959312
0.027421474770752685	0.44777408715785144
0.027521474770752688	0.4462475063155424
0.02762147477075269	0.4447223629620865
0.027721474770752694	0.44319864826963445
0.027821474770752697	0.44167635348842793
0.027921474770752686	0.440155469945837
0.02802147477075269	0.43863598904541073
0.02812147477075269	0.4371179022659465
0.028221474770752694	0.43560120116056883
0.028321474770752697	0.4340858773558221
0.028421474770752686	0.4325719225507799
0.02852147477075269	0.43105932851616324
0.028621474770752692	0.42954808709347586
0.028721474770752695	0.42803819019414757
0.028821474770752697	0.42652962979869236
0.028921474770752686	0.42502239795588365
0.02902147477075269	0.42351648678192894
0.029121474770752692	0.4220118884596693
0.029221474770752695	0.4205085952377859
0.029321474770752698	0.4190065994300129
0.029421474770752687	0.4175058934143683
0.02952147477075269	0.4160064696323923
0.029621474770752693	0.4145083205883993
0.029721474770752696	0.4130114388487364
0.029821474770752684	0.4115158170410552
0.029921474770752687	0.4100214478535935
0.03002147477075269	0.40852832403446615
0.030121474770752693	0.4070364383909677
0.030221474770752696	0.40554578378888045
0.030321474770752685	0.40405635315180105
0.030421474770752688	0.4025681394604621
0.03052147477075269	0.4010811357520789
0.030621474770752694	0.39959533511969564
0.030721474770752696	0.3981107307115396
0.030821474770752685	0.3966273157303912
0.030921474770752688	0.39514508343295834
0.03102147477075269	0.39366402712925763
0.031121474770752694	0.3921841401820074
0.031221474770752697	0.3907054160060289
0.031321474770752686	0.38922784806765065
0.03142147477075269	0.38775142988412936
0.03152147477075269	0.3862761550230674
0.031621474770752694	0.38480201710185236
0.0317214747707527	0.3833290097870879
0.031821474770752686	0.3818571267940464
0.03192147477075269	0.38038636188611946
0.03202147477075269	0.3789167088742803
0.032121474770752695	0.3774481616165528
0.0322214747707527	0.3759807140174831
0.03232147477075269	0.3745143600276258
0.03242147477075269	0.3730490936430311
0.03252147477075269	0.3715849089047393
0.032621474770752695	0.3701217998982858
0.0327214747707527	0.36865976075320456
0.03282147477075269	0.3671987856425477
0.03292147477075269	0.36573886878240447
0.03302147477075269	0.36428000443142866
0.033121474770752696	0.36282218689037243
0.033221474770752685	0.3613654105016225
0.03332147477075269	0.35990966964875226
0.03342147477075269	0.3584549587560622
0.03352147477075269	0.3570012722881485
0.033621474770752696	0.3555486047494537
0.033721474770752685	0.3540969506838435
0.03382147477075269	0.35264630467417274
0.03392147477075269	0.3511966613418687
0.034021474770752694	0.34974801534651323
0.0341214747707527	0.3483003613854309
0.034221474770752686	0.3468536941932824
0.03432147477075269	0.34540800854166676
0.03442147477075269	0.34396329923872
0.034521474770752694	0.34251956112872894
0.0346214747707527	0.34107678909174205
0.034721474770752686	0.33963497804318954
0.03482147477075269	0.3381941229335025
0.03492147477075269	0.3367542187477451
0.035021474770752695	0.33531526050524396
0.0351214747707527	0.3338772432592249
0.035221474770752687	0.3324401620964543
0.03532147477075269	0.33100401213688535
0.03542147477075269	0.32956878853330396
0.035521474770752695	0.3281344864709854
0.0356214747707527	0.32670110116735296
0.03572147477075269	0.3252686278716356
0.03582147477075269	0.32383706186453737
0.03592147477075269	0.32240639845790653
0.036021474770752696	0.3209766329944087
0.0361214747707527	0.31954776084720204
0.03622147477075269	0.3181197774196249
0.03632147477075269	0.3166926781448722
0.03642147477075269	0.3152664584856919
0.036521474770752696	0.31384111393407305
0.036621474770752685	0.3124166400109412
0.03672147477075269	0.31099303226586184
0.03682147477075269	0.30957028627673727
0.036921474770752694	0.30814839764951685
0.037021474770752696	0.3067273620179074
0.037121474770752685	0.30530717504308297
0.03722147477075269	0.30388783241340217
0.03732147477075269	0.30246932984412667
0.037421474770752694	0.30105166307714754
0.0375214747707527	0.2996348278807055
0.037621474770752686	0.29821882004912414
0.03772147477075269	0.2968036354025388
0.03782147477075269	0.29538926978663294
0.037921474770752694	0.2939757190723741
0.0380214747707527	0.2925629791557585
0.038121474770752686	0.29115104595754915
0.03822147477075269	0.2897399154230257
0.03832147477075269	0.2883295835217349
0.038421474770752695	0.28692004624723705
0.0385214747707527	0.2855112996168667
0.03862147477075269	0.2841033396714864
0.03872147477075269	0.28269616247524704
0.03882147477075269	0.28128976411535134
0.038921474770752695	0.2798841407018192
0.0390214747707527	0.278479288367254
0.03912147477075269	0.27707520326661295
0.03922147477075269	0.27567188157697975
0.03932147477075269	0.2742693194973429
0.039421474770752696	0.27286751324836805
0.0395214747707527	0.2714664590721792
0.03962147477075269	0.27006615323214395
0.03972147477075269	0.2686665920126537
0.03982147477075269	0.2672677717189147
0.039921474770752696	0.26586968867673094
0.040021474770752685	0.26447233923230323
0.04012147477075269	0.26307571975201505
0.04022147477075269	0.2616798266222324
0.040321474770752694	0.26028465624909985
0.0404214747707527	0.2588902050583426
0.040521474770752686	0.25749646949506294
0.04062147477075269	0.25610344602354884
0.04072147477075269	0.25471113112708044
0.040821474770752694	0.25331952130772967
0.0409214747707527	0.2519286130861821
0.041021474770752686	0.25053840300153957
0.04112147477075269	0.24914888761113743
0.04122147477075269	0.247760063490357
0.041321474770752695	0.2463719272324469
0.0414214747707527	0.24498447544833993
0.04152147477075269	0.2435977047664737
0.04162147477075269	0.24221161183261344
0.04172147477075269	0.24082619330967878
0.041821474770752695	0.23944144587756483
0.0419214747707527	0.23805736623297602
0.04202147477075269	0.23667395108925268
0.04212147477075269	0.2352911971761989
0.04222147477075269	0.2339091012399234
0.042321474770752696	0.23252766004266734
0.0424214747707527	0.23114687036264311
0.04252147477075269	0.229766728993872
0.04262147477075269	0.2283872327460209
0.04272147477075269	0.22700837844424743
0.042821474770752696	0.22563016292903998
0.0429214747707527	0.22425258305605855
0.04302147477075269	0.22287563569598742
0.04312147477075269	0.22149931773437337
0.043221474770752694	0.22012362607148012
0.043321474770752696	0.21874855762213383
0.043421474770752685	0.2173741093155784
0.04352147477075269	0.21600027809532296
0.04362147477075269	0.21462706091899877
0.043721474770752694	0.2132544547582151
0.0438214747707527	0.2118824565984107
0.043921474770752686	0.21051106343871795
0.04402147477075269	0.2091402722918172
0.04412147477075269	0.20777008018380003
0.044221474770752695	0.20640048415402865
0.0443214747707527	0.20503148125499873
0.044421474770752686	0.20366306855220603
0.04452147477075269	0.2022952431240088
0.04462147477075269	0.20092800206149616
0.044721474770752695	0.19956134246835366
0.0448214747707527	0.19819526146073552
0.04492147477075269	0.19682975616713128
0.04502147477075269	0.19546482372823754
0.04512147477075269	0.19410046129683206
0.045221474770752695	0.19273666603764522
0.0453214747707527	0.19137343512723534
0.04542147477075269	0.19001076575386466
0.04552147477075269	0.18864865511737283
0.04562147477075269	0.1872871004290603
0.045721474770752696	0.18592609891156225
0.0458214747707527	0.18456564779872864
0.04592147477075269	0.18320574433550824
0.04602147477075269	0.1818463857778261
0.04612147477075269	0.180487569392471
0.046221474770752696	0.1791292924569734
0.046321474770752685	0.17777155225949634
0.04642147477075269	0.17641434609871579
0.04652147477075269	0.1750576712837106
0.046621474770752694	0.1737015251338477
0.0467214747707527	0.17234590497867355
0.046821474770752686	0.17099080815779893
0.04692147477075269	0.16963623202079284
0.04702147477075269	0.16828217392707367
0.047121474770752694	0.1669286312457984
0.0472214747707527	0.1655756013557561
0.047321474770752686	0.1642230816452655
0.04742147477075269	0.1628710695120619
0.04752147477075269	0.16151956236320117
0.047621474770752695	0.1601685576149485
0.0477214747707527	0.15881805269268062
0.04782147477075269	0.15746804503078057
0.04792147477075269	0.15611853207253631
0.04802147477075269	0.15476951127004088
0.048121474770752695	0.15342098008409266
0.0482214747707527	0.1520729359840959
0.04832147477075269	0.1507253764479621
0.04842147477075269	0.1493782989620111
0.04852147477075269	0.14803170102087648
0.048621474770752696	0.14668558012740718
0.0487214747707527	0.14533993379257282
0.04882147477075269	0.1439947595353703
0.04892147477075269	0.14265005488272542
0.04902147477075269	0.1413058173694045
0.049121474770752696	0.1399620445379167
0.0492214747707527	0.13861873393842494
0.04932147477075269	0.1372758831286555
0.04942147477075269	0.13593348967380153
0.049521474770752694	0.1345915511464398
0.049621474770752697	0.13325006512643547
0.049721474770752686	0.1319090292008564
0.04982147477075269	0.13056844096388284
0.04992147477075269	0.12922829801672128
0.050021474770752694	0.1278885979675151
0.0501214747707527	0.12654933843126093
0.050221474770752686	0.12521051702971925
0.05032147477075269	0.12387213139133038
0.05042147477075269	0.12253417915113148
0.050521474770752695	0.1211966579506694
0.0506214747707527	0.11985956543791734
0.050721474770752686	0.11852289926719324
0.05082147477075269	0.11718665709907473
0.05092147477075269	0.11585083660031825
0.051021474770752695	0.1145154354437776
0.0511214747707527	0.1131804513083239
0.05122147477075269	0.11184588187875968
0.05132147477075269	0.11051172484574572
0.05142147477075269	0.10917797790571555
0.051521474770752695	0.1078446387608003
0.0516214747707527	0.10651170511874722
0.05172147477075269	0.10517917469284421
0.05182147477075269	0.10384704520183873
0.05192147477075269	0.10251531436986175
0.052021474770752696	0.10118397992635277
0.0521214747707527	0.09985303960598076
0.05222147477075269	0.09852249114856876
0.05232147477075269	0.09719233229901932
0.05242147477075269	0.09586256080723858
0.052521474770752696	0.0945331744280613
0.0526214747707527	0.09320417092117723
0.05272147477075269	0.09187554805105748
0.05282147477075269	0.09054730358687778
0.052921474770752694	0.08921943530245102
0.0530214747707527	0.08789194097614916
0.053121474770752686	0.08656481839083459
0.05322147477075269	0.08523806533378495
0.05332147477075269	0.0839116795966251
0.053421474770752694	0.08258565897525254
0.0535214747707527	0.081260001269769
0.053621474770752686	0.0799347042844085
0.05372147477075269	0.07860976582746709
0.05382147477075269	0.07728518371123413
0.053921474770752695	0.07596095575192234
0.0540214747707527	0.07463707976959667
0.05412147477075269	0.07331355358811048
0.05422147477075269	0.07199037503503054
0.05432147477075269	0.07066754194157286
0.054421474770752695	0.06934505214253604
0.0545214747707527	0.06802290347622902
0.05462147477075269	0.06670109378440797
0.05472147477075269	0.0653796209122062
0.05482147477075269	0.06405848270807074
0.054921474770752696	0.06273767702369377
0.0550214747707527	0.06141720171394578
0.05512147477075269	0.06009705463681188
0.05522147477075269	0.058777233653325656
0.05532147477075269	0.057457736627501685
0.055421474770752696	0.056138561426273346
0.0555214747707527	0.054819705919426864
0.05562147477075269	0.05350116797953677
0.05572147477075269	0.05218294548190092
0.055821474770752694	0.05086503630447757
0.0559214747707527	0.04954743832782101
0.0560214747707527	0.04823014943501779
0.05612147477075269	0.046913167511624304
0.05622147477075269	0.04559649044560244
0.056321474770752694	0.04428011612725705
0.0564214747707527	0.04296404244917397
0.056521474770752686	0.04164826730615642
0.05662147477075269	0.04033278859516316
0.05672147477075269	0.039017604215247616
0.056821474770752695	0.03770271206749349
0.0569214747707527	0.036388110054955264
0.057021474770752686	0.03507379608259637
0.05712147477075269	0.03375976805722641
0.05722147477075269	0.032446023887441194
0.057321474770752695	0.03113256148356257
0.0574214747707527	0.029819378757575548
0.05752147477075269	0.028506473623069916
0.05762147477075269	0.027193843995177852
0.05772147477075269	0.02588148779051443
0.057821474770752695	0.02456940292711847
0.0579214747707527	0.023257587324390927
0.05802147477075269	0.021946038903035783
0.05812147477075269	0.020634755585000285
0.05822147477075269	0.019323735293415793
0.058321474770752696	0.018012975952537577
0.0584214747707527	0.01670247548768602
0.05852147477075269	0.015392231825187935
0.05862147477075269	0.014082242892316002
0.058721474770752694	0.012772506617230756
0.058821474770752696	0.05172268917511849
0.0589214747707527	0.08405344357424285
0.05902147477075269	0.10561712588820936
0.05912147477075269	0.1229515729258475
0.059221474770752694	0.13784539151150607
0.0593214747707527	0.15110064175084667
0.0594214747707527	0.16315911783406373
0.05952147477075269	0.1742948082786444
0.05962147477075269	0.18469145239056756
0.059721474770752694	0.19447933052792585
0.0598214747707527	0.2037547667102511
0.059921474770752686	0.21259134177077574
0.06002147477075269	0.22104675455059727
0.06012147477075269	0.22916723263115438
0.060221474770752695	0.23699048399767683
0.0603214747707527	0.24454773929809984
0.06042147477075269	0.2518652052515731
0.06052147477075269	0.25896512423548607
0.06062147477075269	0.2658665630637111
0.060721474770752695	0.27258601099375374
0.0608214747707527	0.27913784046817747
0.06092147477075269	0.28553466722086923
0.06102147477075269	0.2917876353611237
0.06112147477075269	0.2979066456857566
0.061221474770752696	0.3039005404454811
0.0613214747707527	0.3097772542987303
0.06142147477075269	0.3155439387159265
0.06152147477075269	0.3212070653231787
0.06162147477075269	0.3267725123821334
0.061721474770752696	0.33224563764927223
0.0618214747707527	0.3376313401458739
0.06192147477075269	0.3429341128323513
0.06202147477075269	0.34815808777059604
0.062121474770752694	0.35330707504226183
0.0622214747707527	0.3583845964456309
0.0623214747707527	0.3633939148016012
0.06242147477075269	0.36833805954763454
0.06252147477075269	0.3732198491779833
0.0626214747707527	0.3780419109919131
0.0627214747707527	0.3828066985339119
0.06282147477075269	0.3875165070468032
0.06292147477075269	0.39217348720726886
0.06302147477075269	0.3967796573711857
0.0631214747707527	0.401336914521427
0.0632214747707527	0.4058470440820715
0.06332147477075269	0.41031172873902977
0.06342147477075269	0.4147325563871423
0.06352147477075269	0.4191110273070202
0.0636214747707527	0.4234485606608095
0.0637214747707527	0.42774650038411444
0.06382147477075269	0.4320061205411607
0.06392147477075269	0.4362286302016904
0.06402147477075269	0.440415177890659
0.0641214747707527	0.44456685565554005
0.0642214747707527	0.44868470279054634
0.06432147477075269	0.45276970925242827
0.06442147477075269	0.456822818798441
0.0645214747707527	0.4608449318735393
0.0646214747707527	0.46483690827083995
0.0647214747707527	0.46879956958666186
0.06482147477075269	0.472733701489185
0.06492147477075269	0.4766400558176815
0.0650214747707527	0.4805193525275005
0.0651214747707527	0.484372281494404
0.0652214747707527	0.48819950419045366
0.06532147477075269	0.49200165524243317
0.06542147477075269	0.49577934388267497
0.0655214747707527	0.49953315530121767
0.0656214747707527	0.5032636519073578
0.0657214747707527	0.5069713745078818
0.06582147477075269	0.5106568434085731
0.06592147477075269	0.5143205594450412
0.0660214747707527	0.5179630049482614
0.0661214747707527	0.5215846446498476
0.06622147477075269	0.5251859265315524
0.06632147477075269	0.5287672826231256
0.06642147477075269	0.5323291297523184
0.0665214747707527	0.5358718702504705
0.0666214747707527	0.5393958926168524
0.06672147477075269	0.5429015721446575
0.06682147477075269	0.5463892715113094
0.06692147477075269	0.5498593413355345
0.0670214747707527	0.5533121207034402
0.0671214747707527	0.5567479376656828
0.06722147477075269	0.5601671097076367
0.0673214747707527	0.5635699441943315
0.06742147477075269	0.5669567387917656
0.06752147477075268	0.5703277818661439
0.0676214747707527	0.573683352862394
0.06772147477075269	0.5770237226632795
0.0678214747707527	0.5803491539303001
0.0679214747707527	0.5836599014274905
0.06802147477075268	0.5869562123291453
0.0681214747707527	0.5902383265124548
0.06822147477075269	0.5935064768358936
0.0683214747707527	0.5967608894042687
0.0684214747707527	0.6000017838211111
0.06852147477075268	0.603229373429228
0.0686214747707527	0.606443865540013
0.06872147477075269	0.6096454616521769
0.0688214747707527	0.6128343576605046
0.0689214747707527	0.6160107440551363
0.06902147477075268	0.6191748061119512
0.0691214747707527	0.622326724074482
0.06922147477075269	0.6254666733278408
0.0693214747707527	0.6285948245650776
0.0694214747707527	0.6317113439463499
0.06952147477075268	0.6348163932513102
0.0696214747707527	0.6379101300250206
0.06972147477075269	0.6409927077177567
0.0698214747707527	0.6440642758189958
0.0699214747707527	0.6471249799858846
0.07002147477075268	0.6501749621664507
0.0701214747707527	0.6532143607178418
0.07022147477075269	0.6562433105197927
0.0703214747707527	0.6592619430836072
0.0704214747707527	0.6622703866568127
0.07052147477075268	0.6652687663237375
0.0706214747707527	0.6682572041021732
0.07072147477075269	0.6712358190363245
0.07082147477075271	0.6742047272862196
0.0709214747707527	0.6771640422137114
0.07102147477075269	0.6801138744652753
0.0711214747707527	0.6830543320517147
0.07122147477075269	0.6859855204249035
0.07132147477075268	0.6889075425517492
0.0714214747707527	0.6918204989854393
0.07152147477075269	0.6947244879341169
0.0716214747707527	0.6976196053271139
0.07172147477075269	0.7005059448788122
0.07182147477075268	0.7033835981502655
0.0719214747707527	0.706252654608645
0.07202147477075269	0.709113201684649
0.0721214747707527	0.7119653248278984
0.07222147477075269	0.7148091075604626
0.07232147477075268	0.7176446315285464
0.0724214747707527	0.7204719765524512
0.07252147477075269	0.7232912206748388
0.0726214747707527	0.7261024402074121
0.07272147477075269	0.7289057097760421
0.07282147477075268	0.7317011023644107
0.0729214747707527	0.7344886893562458
0.07302147477075269	0.7372685405761744
0.0731214747707527	0.7400407243292761
0.07322147477075269	0.7428053074393633
0.07332147477075268	0.7455623552860525
0.0734214747707527	0.7483119318406762
0.07352147477075269	0.7510540997010561
0.0736214747707527	0.7537889201252072
0.07372147477075269	0.7565164530639933
0.07382147477075268	0.7592367571927983
0.0739214747707527	0.7619498899422104
0.07402147477075269	0.7646559075277798
0.0741214747707527	0.7673548649789109
0.0742214747707527	0.7700468161668416
0.07432147477075268	0.7727318138318361
0.0744214747707527	0.7754099096095587
0.07452147477075269	0.7780811540566552
0.0746214747707527	0.7807455966756217
0.0747214747707527	0.7834032859389284
0.07482147477075268	0.7860542693124586
0.0749214747707527	0.7886985932782784
0.07502147477075269	0.7913363033567493
0.0751214747707527	0.7939674441280165
0.0752214747707527	0.7965920592529125
0.07532147477075268	0.7992101914932458
0.0754214747707527	0.8018218827315482
0.07552147477075269	0.8044271739902615
0.0756214747707527	0.8070261054504163
0.0757214747707527	0.8096187164697763
0.07582147477075268	0.8122050456005112
0.0759214747707527	0.8147851306063739
0.07602147477075269	0.8173590084794309
0.0761214747707527	0.8199267154563478
0.0762214747707527	0.8224882870342168
0.07632147477075268	0.8250437579859958
0.0764214747707527	0.8275931623755312
0.07652147477075269	0.8301365335721805
0.0766214747707527	0.8326739042650645
0.0767214747707527	0.8352053064769457
0.07682147477075268	0.8377307715777604
0.0769214747707527	0.8402503302977812
0.07702147477075269	0.8427640127404683
0.07712147477075271	0.8452718483949913
0.0772214747707527	0.8477738661484236
0.07732147477075269	0.8502700942976377
0.0774214747707527	0.8527605605609095
0.07752147477075269	0.8552452920892322
0.07762147477075271	0.8577243154773418
0.0777214747707527	0.8601976567744846
0.07782147477075269	0.8626653414949144
0.0779214747707527	0.8651273946281426
0.07802147477075269	0.8675838406489215
0.07812147477075268	0.8700347035270106
0.0782214747707527	0.8724800067367016
0.07832147477075269	0.874919773266098
0.0784214747707527	0.8773540256262053
0.07852147477075269	0.8797827858597809
0.07862147477075268	0.8822060755499922
0.0787214747707527	0.8846239158288665
0.07882147477075269	0.8870363273855325
0.0789214747707527	0.8894433304743025
0.07902147477075269	0.8918449449225275
0.07912147477075268	0.894241190138305
0.0792214747707527	0.8966320851179964
0.07932147477075269	0.8990176484535624
0.0794214747707527	0.9013978983397696
0.07952147477075269	0.9037728525811811
0.07962147477075268	0.906142528599043
0.0797214747707527	0.9085069434379719
0.07982147477075269	0.9108661137725355
0.0799214747707527	0.9132200559136459
0.08002147477075269	0.9155687858148477
0.08012147477075268	0.9179123190784414
0.0802214747707527	0.9202506709614954
0.08032147477075269	0.9225838563817031
0.0804214747707527	0.9249118899231279
0.0805214747707527	0.9272347858418327
0.08062147477075268	0.9295525580713626
0.0807214747707527	0.9318652202281379
0.08082147477075269	0.9341727856167011
0.0809214747707527	0.9364752672348877
0.0810214747707527	0.9387726777788563
0.08112147477075268	0.941065029648043
0.0812214747707527	0.9433523349499735
0.08132147477075269	0.945634605505009
0.0814214747707527	0.947911852850978
0.0815214747707527	0.9501840882477124
0.08162147477075268	0.9524513226814946
0.0817214747707527	0.954713566869401
0.08182147477075269	0.9569708312635851
0.0819214747707527	0.9592231260554184
0.0820214747707527	0.9614704611796175
0.08212147477075268	0.9637128463182298
0.0822214747707527	0.9659502909045713
0.08232147477075269	0.9681828041270615
0.0824214747707527	0.9704103949330073
0.0825214747707527	0.9726330720322857
0.08262147477075268	0.9748508439009762
0.0827214747707527	0.9770637187849005
0.08282147477075269	0.9792717047031022
0.0829214747707527	0.9814748094512645
0.0830214747707527	0.9836730406050392
0.08312147477075268	0.9858664055233476
0.0832214747707527	0.9880549113515592
0.08332147477075269	0.9902385650246727
0.08342147477075271	0.9924173732703999
0.0835214747707527	0.9945913426121747
0.08362147477075269	0.9967604793721534
0.0837214747707527	0.9989247896741111
0.08382147477075269	1.0010842794463006
0.08392147477075271	1.0032389544242615
0.0840214747707527	1.0053888201535666
0.08412147477075269	1.0075338819925277
0.0842214747707527	1.0096741451148221
0.08432147477075269	1.0118096145121147
0.08442147477075268	1.0139402949965903
0.0845214747707527	1.016066191203454
0.08462147477075269	1.0181873075933903
0.0847214747707527	1.0203036484549641
0.08482147477075269	1.0224152179069916
0.08492147477075268	1.024522019900843
0.0850214747707527	1.0266240582227384
0.08512147477075269	1.0287213364959638
0.0852214747707527	1.0308138581830693
0.08532147477075269	1.0329016265880322
0.08542147477075268	1.03498464485834
0.0855214747707527	1.0370629159870977
0.08562147477075269	1.0391364428150438
0.0857214747707527	1.0412052280325514
0.08582147477075269	1.0432692741815899
0.08592147477075268	1.0453285836576631
0.0860214747707527	1.0473831587116833
0.08612147477075269	1.0494330014518356
0.0862214747707527	1.0514781138454148
0.08632147477075269	1.0535184977205934
0.08642147477075268	1.0555541547681986
0.0865214747707527	1.057585086543429
0.08662147477075269	1.0596112944675602
0.0867214747707527	1.0616327798296035
0.0868214747707527	1.0636495437879483
0.08692147477075268	1.0656615873719593
0.0870214747707527	1.0676689114835678
0.08712147477075269	1.069671516898819
0.0872214747707527	1.0716694042693844
0.0873214747707527	1.0736625741240728
0.08742147477075268	1.0756510268702932
0.0875214747707527	1.077634762795497
0.08762147477075269	1.0796137820685983
0.0877214747707527	1.0815880847413755
0.0878214747707527	1.0835576707498176
0.08792147477075268	1.0855225399154946
0.0880214747707527	1.0874826919468605
0.08812147477075269	1.0894381264405641
0.0882214747707527	1.0913888428827163
0.0883214747707527	1.0933348406501422
0.08842147477075268	1.095276119011617
0.0885214747707527	1.0972126771290744
0.08862147477075269	1.0991445140587879
0.0887214747707527	1.1010716287525542
0.0888214747707527	1.102994020058819
0.08892147477075268	1.1049116867238167
0.0890214747707527	1.1068246273926847
0.08912147477075269	1.1087328406105283
0.0892214747707527	1.1106363248235145
0.0893214747707527	1.1125350783799128
0.08942147477075268	1.1144290995311152
0.0895214747707527	1.1163183864326658
0.08962147477075269	1.1182029371452578
0.08972147477075271	1.120082749635692
0.0898214747707527	1.1219578217778656
0.08992147477075269	1.123828151353698
0.0900214747707527	1.1256937360540675
0.09012147477075269	1.1275545734797152
0.09022147477075271	1.1294106611421457
0.0903214747707527	1.1312619964645079
0.09042147477075269	1.1331085767824653
0.0905214747707527	1.1349503993450332
0.09062147477075269	1.1367874613154139
0.09072147477075271	1.138619759771823
0.0908214747707527	1.1404472917082995
0.09092147477075269	1.14227005403548
0.0910214747707527	1.1440880435813874
0.09112147477075269	1.1459012570921867
0.09122147477075268	1.147709691232945
0.0913214747707527	1.1495133425883524
0.09142147477075269	1.1513122076634525
0.0915214747707527	1.1531062828843581
0.09162147477075269	1.154895564598929
0.09172147477075268	1.1566800490774791
0.0918214747707527	1.1584597325134274
0.09192147477075269	1.160234611023973
0.0920214747707527	1.1620046806507247
0.09212147477075269	1.163769937360362
0.09222147477075268	1.1655303770452277
0.0923214747707527	1.167285995523965
0.09242147477075269	1.169036788542102
0.0925214747707527	1.1707827517726566
0.0926214747707527	1.1725238808166953
0.09272147477075268	1.1742601712039158
0.0928214747707527	1.175991618393195
0.09292147477075269	1.177718217773143
0.0930214747707527	1.1794399646626266
0.0931214747707527	1.1811568543113053
0.09322147477075268	1.1828688819001405
0.0933214747707527	1.1845760425419056
0.09342147477075269	1.1862783312816685
0.0935214747707527	1.1879757430972866
0.0936214747707527	1.189668272899889
0.09372147477075268	1.1913559155343219
0.0938214747707527	1.1930386657796288
0.09392147477075269	1.1947165183494701
0.0940214747707527	1.1963894678925857
0.0941214747707527	1.1980575089932102
0.09422147477075268	1.199720636171496
0.0943214747707527	1.201378843883924
0.09442147477075269	1.2030321265237056
0.0945214747707527	1.2046804784211742
0.0946214747707527	1.2063238938441787
0.09472147477075268	1.2079623669984372
0.0948214747707527	1.2095958920279362
0.09492147477075269	1.2112244630152584
0.0950214747707527	1.212848073981969
0.0951214747707527	1.214466718888919
0.09522147477075268	1.2160803916366112
0.0953214747707527	1.2176890860655132
0.09542147477075269	1.2192927959563844
0.0955214747707527	1.2208915150305821
0.0956214747707527	1.222485236950361
0.09572147477075268	1.2240739553191804
0.0958214747707527	1.2256576636819911
0.09592147477075269	1.2272363555255033
0.09602147477075271	1.2288100242784719
0.0961214747707527	1.2303786633119655
0.09622147477075269	1.2319422659396242
0.0963214747707527	1.233500825417891
0.09642147477075269	1.2350543349462944
0.09652147477075271	1.2366027876676482
0.0966214747707527	1.2381461766683097
0.09672147477075269	1.239684494978382
0.0968214747707527	1.241217735571951
0.09692147477075269	1.2427458913672826
0.09702147477075271	1.2442689552270203
0.0971214747707527	1.245786919958397
0.09722147477075269	1.247299778313416
0.0973214747707527	1.248807522989034
0.09742147477075269	1.2503101466273285
0.09752147477075268	1.251807641815683
0.0976214747707527	1.2533000010869566
0.09772147477075269	1.254787216919597
0.0978214747707527	1.2562692817378485
0.09792147477075269	1.2577461879118472
0.09802147477075268	1.2592179277577942
0.0981214747707527	1.2606844935380548
0.09822147477075269	1.2621458774613146
0.0983214747707527	1.2636020716826672
0.09842147477075269	1.265053068303757
0.09852147477075268	1.2664988593728537
0.0986214747707527	1.2679394368849746
0.09872147477075269	1.2693747927819647
0.0988214747707527	1.270804918952591
0.0989214747707527	1.272229807232631
0.09902147477075268	1.2736494494049242
0.0991214747707527	1.275063837199465
0.09922147477075269	1.2764729622934479
0.0993214747707527	1.277876816311343
0.0994214747707527	1.2792753908249206
0.09952147477075268	1.2806686773533211
0.0996214747707527	1.282056667363084
0.09972147477075269	1.2834393522681777
0.0998214747707527	1.284816723430025
0.0999214747707527	1.286188772157528
0.10002147477075268	1.2875554897070964
0.1001214747707527	1.2889168672826203
0.10022147477075269	1.290272896035505
0.1003214747707527	1.2916235670646707
0.1004214747707527	1.2929688714165104
0.10052147477075268	1.2943088000849046
0.1006214747707527	1.2956433440111932
0.10072147477075269	1.296972494084146
0.1008214747707527	1.2982962411399348
0.1009214747707527	1.2996145759620796
0.10102147477075268	1.300927489281431
0.1011214747707527	1.3022349717760893
0.10122147477075269	1.3035370140713791
0.1013214747707527	1.3048336067397563
0.1014214747707527	1.3061247403007592
0.10152147477075268	1.3074104052209412
0.1016214747707527	1.3086905919137657
0.10172147477075269	1.309965290739532
0.1018214747707527	1.311234492005298
0.1019214747707527	1.3124981859647513
0.10202147477075268	1.3137563628181355
0.1021214747707527	1.3150090127121215
0.10222147477075269	1.3162561257396914
0.10232147477075271	1.3174976919400279
0.1024214747707527	1.3187337012983678
0.10252147477075269	1.3199641437458924
0.1026214747707527	1.3211890091595564
0.10272147477075269	1.3224082873619636
0.10282147477075271	1.3236219681212102
0.1029214747707527	1.3248300411507028
0.10302147477075269	1.3260324961090377
0.1031214747707527	1.3272293225997813
0.10322147477075269	1.3284205101713134
0.10332147477075271	1.3296060483166545
0.1034214747707527	1.330785926473243
0.10352147477075269	1.3319601340227674
0.1036214747707527	1.3331286602909522
0.10372147477075269	1.3342914945473248
0.10382147477075271	1.335448626005043
0.1039214747707527	1.3366000438206316
0.10402147477075269	1.3377457370937764
0.1041214747707527	1.3388856948670664
0.10422147477075269	1.3400199061257563
0.10432147477075268	1.3411483597975453
0.1044214747707527	1.3422710447522648
0.10452147477075269	1.343387949801659
0.1046214747707527	1.3444990636990906
0.10472147477075269	1.3456043751392734
0.10482147477075268	1.3467038727579794
0.1049214747707527	1.3477975451317439
0.10502147477075269	1.348885380777586
0.1051214747707527	1.349967368152665
0.1052214747707527	1.3510434956540014
0.10532147477075268	1.3521137516181359
0.1054214747707527	1.3531781243208054
0.10552147477075269	1.3542366019766088
0.1056214747707527	1.355289172738648
0.1057214747707527	1.3563358246981925
0.10582147477075268	1.3573765458843208
0.1059214747707527	1.3584113242635378
0.10602147477075269	1.3594401477394136
0.1061214747707527	1.3604630041521786
0.1062214747707527	1.3614798812783706
0.10632147477075268	1.3624907668303905
0.1064214747707527	1.3634956484561302
0.10652147477075269	1.3644945137385316
0.1066214747707527	1.365487350195177
0.1067214747707527	1.3664741452778455
0.10682147477075268	1.3674548863720788
0.1069214747707527	1.3684295607967352
0.10702147477075269	1.3693981558035135
0.1071214747707527	1.37036065857649
0.1072214747707527	1.3713170562316648
0.10732147477075268	1.372267335816435
0.1074214747707527	1.3732114843091323
0.10752147477075269	1.3741494886185066
0.1076214747707527	1.3750813355832026
0.1077214747707527	1.3760070119712515
0.10782147477075268	1.3769265044795238
0.1079214747707527	1.3778397997331968
0.10802147477075269	1.3787468842851838
0.1081214747707527	1.3796477446156028
0.1082214747707527	1.380542367131164
0.10832147477075268	1.3814307381646147
0.1084214747707527	1.3823128439741226
0.10852147477075269	1.383188670742688
0.10862147477075271	1.38405820457752
0.1087214747707527	1.3849214315094094
0.10882147477075269	1.3857783374920876
0.1089214747707527	1.3866289084015855
0.10902147477075269	1.3874731300355643
0.10912147477075271	1.3883109881126359
0.1092214747707527	1.3891424682717113
0.10932147477075269	1.389967556071258
0.1094214747707527	1.3907862369886272
0.10952147477075269	1.3915984964193153
0.10962147477075271	1.3924043196762517
0.1097214747707527	1.3932036919890105
0.10982147477075269	1.393996598503097
0.1099214747707527	1.3947830242791657
0.11002147477075269	1.395562954292201
0.11012147477075271	1.3963363734307705
0.1102214747707527	1.397103266496182
0.11032147477075269	1.3978636182016555
0.1104214747707527	1.3986174131714981
0.11052147477075269	1.3993646359402516
0.11062147477075271	1.4001052709517932
0.1107214747707527	1.4008393025585
0.11082147477075269	1.4015667150203055
0.1109214747707527	1.4022874925038122
0.11102147477075269	1.4030016190813621
0.11112147477075268	1.4037090787300701
0.1112214747707527	1.404409855330888
0.11132147477075269	1.4051039326676122
0.1114214747707527	1.4057912944258981
0.1115214747707527	1.4064719241922459
0.11162147477075268	1.4071458054529664
0.1117214747707527	1.4078129215931512
0.11182147477075269	1.408473255895585
0.1119214747707527	1.4091267915396946
0.1120214747707527	1.4097735116004273
0.11212147477075268	1.4104133990471457
0.1122214747707527	1.4110464367424809
0.11232147477075269	1.4116726074411763
0.1124214747707527	1.4122918937889237
0.1125214747707527	1.4129042783211643
0.11262147477075268	1.413509743461849
0.1127214747707527	1.4141082715222384
0.11282147477075269	1.4146998446996162
0.1129214747707527	1.4152844450760262
0.1130214747707527	1.415862054616948
0.11312147477075268	1.4164326551700137
0.1132214747707527	1.4169962284636195
0.11332147477075269	1.417552756105576
0.1134214747707527	1.4181022195817108
0.1135214747707527	1.4186446002544606
0.11362147477075268	1.419179879361406
0.1137214747707527	1.419708038013841
0.11382147477075269	1.4202290571952398
0.1139214747707527	1.4207429177597781
0.1140214747707527	1.4212496004307449
0.11412147477075268	1.4217490857990267
0.1142214747707527	1.4222413543214516
0.11432147477075269	1.4227263863192061
0.1144214747707527	1.4232041619761568
0.1145214747707527	1.4236746613371758
0.11462147477075268	1.4241378643064222
0.1147214747707527	1.4245937506456054
0.11482147477075269	1.425042299972194
0.11492147477075271	1.425483491757637
0.1150214747707527	1.4259173053254937
0.11512147477075269	1.426343719849584
0.1152214747707527	1.4267627143520847
0.11532147477075269	1.4271742677015733
0.11542147477075271	1.4275783586110788
0.1155214747707527	1.4279749656360505
0.11562147477075269	1.4283640671723214
0.1157214747707527	1.4287456414540438
0.11582147477075269	1.4291196665515324
0.11592147477075271	1.4294861203691405
0.1160214747707527	1.429844980643047
0.11612147477075269	1.4301962249390179
0.1162214747707527	1.4305398306501351
0.11632147477075269	1.430875774994461
0.11642147477075271	1.4312040350127
0.1165214747707527	1.4315245875657558
0.11662147477075269	1.4318374093323236
0.1167214747707527	1.4321424768063458
0.11682147477075269	1.4324397662945052
0.11692147477075271	1.4327292539136054
0.1170214747707527	1.4330109155879467
0.11712147477075269	1.4332847270466336
0.1172214747707527	1.433550663820829
0.11732147477075269	1.433808701240951
0.11742147477075268	1.434058814433855
0.1175214747707527	1.434300978319888
0.11762147477075269	1.4345351676099753
0.1177214747707527	1.4347613568025746
0.1178214747707527	1.434979520180626
0.11792147477075268	1.4351896318084012
0.1180214747707527	1.4353916655283168
0.11812147477075269	1.4355855949576861
0.1182214747707527	1.4357713934853815
0.1183214747707527	1.4359490342684709
0.11842147477075268	1.4361184902287465
0.1185214747707527	1.4362797340492162
0.11862147477075269	1.4364327381705109
0.1187214747707527	1.4365774747872102
0.1188214747707527	1.4367139158441256
0.11892147477075268	1.436842033032476
0.1190214747707527	1.4369617977859919
0.11912147477075269	1.437073181276968
0.1192214747707527	1.4371761544121942
0.1193214747707527	1.4372706878288417
0.11942147477075268	1.4373567518902242
0.1195214747707527	1.4374343166815062
0.11962147477075269	1.4375033520053202
0.1197214747707527	1.4375638273772593
0.1198214747707527	1.4376157120213084
0.11992147477075268	1.437658974865172
0.1200214747707527	1.4376935845354926
0.12012147477075269	1.4377195093529747
0.1202214747707527	1.4377367173274291
0.1203214747707527	1.437745176152642
0.12042147477075268	1.4377448532012163
0.1205214747707527	1.4377357155192556
0.12062147477075269	1.4377177298209372
0.12072147477075271	1.4376908624829616
0.1208214747707527	1.4376550795389118
0.12092147477075268	1.437610346673455
0.1210214747707527	1.4375566292164206
0.12112147477075269	1.4374938921367733
0.12122147477075271	1.4374221000364142
0.1213214747707527	1.4373412171438769
0.12142147477075269	1.4372512073078436
0.1215214747707527	1.4371520339905608
0.12162147477075269	1.4370436602610728
0.12172147477075271	1.436926048788304
0.1218214747707527	1.436799161833991
0.12192147477075269	1.4366629612454551
0.1220214747707527	1.4365174084481784
0.12212147477075269	1.4363624644382633
0.12222147477075271	1.4361980897746474
0.1223214747707527	1.4360242445711884
0.12242147477075269	1.4358408884885328
0.1225214747707527	1.4356479807257891
0.12262147477075269	1.4354454800120522
0.12272147477075271	1.435233344597635
0.1228214747707527	1.4350115322451724
0.12292147477075269	1.4347800002204503
0.1230214747707527	1.4345387052830587
0.12312147477075269	1.4342876036767658
0.12322147477075271	1.434026651119705
0.1233214747707527	1.433755802794262
0.12342147477075269	1.4334750133367764
0.1235214747707527	1.4331842368269203
0.12362147477075269	1.4328834267768504
0.12372147477075271	1.4325725361200645
0.1238214747707527	1.4322515171999926
0.12392147477075269	1.4319203217582668
0.1240214747707527	1.4315789009227193
0.1241214747707527	1.4312272051950405
0.12422147477075268	1.4308651844381481
0.1243214747707527	1.4304927878631781
0.12442147477075269	1.4301099640161892
0.1245214747707527	1.4297166607644478
0.1246214747707527	1.429312825282419
0.12472147477075268	1.4288984040373174
0.1248214747707527	1.428473342774309
0.12492147477075269	1.4280375865012833
0.1250214747707527	1.4275910794732236
0.1251214747707527	1.4271337651761449
0.12522147477075268	1.426665586310579
0.1253214747707527	1.4261864847746168
0.1254214747707527	1.425696401646444
0.1255214747707527	1.425195277166412
0.1256214747707527	1.424683050718595
0.12572147477075268	1.424159660811787
0.1258214747707527	1.4236250450600083
0.1259214747707527	1.423079140162404
0.1260214747707527	1.4225218818825567
0.1261214747707527	1.4219532050272181
0.12622147477075268	1.4213730434243952
0.1263214747707527	1.4207813299007772
0.1264214747707527	1.4201779962585084
0.1265214747707527	1.4195629732512367
0.1266214747707527	1.4189361905594498
0.12672147477075268	1.4182975767650565
0.1268214747707527	1.4176470593251809
0.1269214747707527	1.416984564545146
0.1270214747707527	1.4163100175505976
0.1271214747707527	1.4156233422588063
0.12722147477075268	1.4149244613489786
0.1273214747707527	1.4142132962317127
0.1274214747707527	1.4134897670173714
0.1275214747707527	1.4127537924835445
0.1276214747707527	1.4120052900413422
0.12772147477075269	1.4112441757006753
0.1278214747707527	1.4104703640343115
0.1279214747707527	1.409683768140794
0.1280214747707527	1.408884299606072
0.1281214747707527	1.4080718684638602
0.12822147477075269	1.4072463831546307
0.1283214747707527	1.40640775048321
0.1284214747707527	1.4055558755748934
0.1285214747707527	1.4046906618300408
0.1286214747707527	1.4038120108770755
0.1287214747707527	1.4029198225238069
0.1288214747707527	1.402013994707012
0.1289214747707527	1.4010944234402336
0.1290214747707527	1.4001610027596274
0.1291214747707527	1.3992136246678826
0.1292214747707527	1.3982521790760345
0.1293214747707527	1.3972765537431153
0.1294214747707527	1.396286634213567
0.1295214747707527	1.395282303752237
0.1296214747707527	1.394263443276955
0.1297214747707527	1.3932299312884355
0.1298214747707527	1.3921816437975227
0.1299214747707527	1.3911184542495507
0.1300214747707527	1.390040233445724
0.1301214747707527	1.3889468494613373
0.1302214747707527	1.387838167560746
0.1303214747707527	1.3867140501088298
0.1304214747707527	1.3855743564788676
0.13052147477075268	1.38441894295658
0.1306214747707527	1.383247662640148
0.1307214747707527	1.3820603653360573
0.1308214747707527	1.3808568974504514
0.1309214747707527	1.3796371018758502
0.13102147477075268	1.3784008178729457
0.1311214747707527	1.3771478809471975
0.1312214747707527	1.3758781227199863
0.1313214747707527	1.3745913707939816
0.1314214747707527	1.3732874486124245
0.13152147477075268	1.3719661753120167
0.1316214747707527	1.3706273655689871
0.1317214747707527	1.3692708294379914
0.1318214747707527	1.3678963721834438
0.1319214747707527	1.366503794102792
0.13202147477075268	1.365092890341289
0.1321214747707527	1.3636634506977672
0.1322214747707527	1.3622152594208452
0.1323214747707527	1.3607480949949846
0.1324214747707527	1.3592617299158163
0.13252147477075268	1.3577559304539915
0.1326214747707527	1.356230456406906
0.1327214747707527	1.3546850608374796
0.1328214747707527	1.3531194897991614
0.1329214747707527	1.3515334820462948
0.13302147477075268	1.3499267687288081
0.1331214747707527	1.3482990730702464
0.1332214747707527	1.3466501100280015
0.1333214747707527	1.3449795859344573
0.1334214747707527	1.3432871981178116
0.13352147477075269	1.341572634501112
0.1336214747707527	1.3398355731778937
0.1337214747707527	1.3380756819628388
0.1338214747707527	1.336292617915516
0.1339214747707527	1.3344860268352965
0.13402147477075269	1.3326555427251856
0.1341214747707527	1.3308007872222885
0.1342214747707527	1.3289213689922592
0.1343214747707527	1.327016883084929
0.1344214747707527	1.3250869102480256
0.13452147477075269	1.323131016195604
0.1346214747707527	1.3211487508274387
0.1347214747707527	1.3191396473953048
0.1348214747707527	1.3171032216116965
0.1349214747707527	1.3150389706959733
0.1350214747707527	1.3129463723524835
0.1351214747707527	1.31082488367469
0.1352214747707527	1.3086739399685277
0.1353214747707527	1.3064929534876595
0.1354214747707527	1.3042813120723775
0.1355214747707527	1.3020383776830156
0.1356214747707527	1.2997634848176793
0.1357214747707527	1.2974559388029216
0.1358214747707527	1.2951150139446512
0.1359214747707527	1.2927399515249896
0.1360214747707527	1.2903299576291112
0.1361214747707527	1.2878842007840043
0.1362214747707527	1.285401809388865
0.1363214747707527	1.2828818689141548
0.1364214747707527	1.2803234188432622
0.1365214747707527	1.2777254493272663
0.1366214747707527	1.2750868975190808
0.1367214747707527	1.27240664354858
0.1368214747707527	1.2696835060946694
0.1369214747707527	1.266916237503791
0.1370214747707527	1.2641035183966158
0.1371214747707527	1.2612439516956782
0.1372214747707527	1.2583360559960166
0.13732147477075268	1.2553782581880224
0.1374214747707527	1.2523688852266996
0.1375214747707527	1.249306154923141
0.1376214747707527	1.246188165612234
0.1377214747707527	1.24301288452399
0.13782147477075268	1.2397781346537455
0.1379214747707527	1.2364815798869415
0.1380214747707527	1.233120708085935
0.1381214747707527	1.2296928117862396
0.1382214747707527	1.2261949660752987
0.13832147477075268	1.2226240031335338
0.1384214747707527	1.218976482799963
0.1385214747707527	1.2152486583752387
0.1386214747707527	1.2114364366838504
0.1387214747707527	1.2075353311702564
0.13882147477075268	1.203540406481938
0.1389214747707527	1.1994462125689058
0.1390214747707527	1.1952467057660077
0.1391214747707527	1.1909351535668213
0.1392214747707527	1.186504018766092
0.13932147477075268	1.1819448172237004
0.1394214747707527	1.1772479415082886
0.1395214747707527	1.1724024398394841
0.1396214747707527	1.1673957356339473
0.1397214747707527	1.1622132668826783
0.13982147477075269	1.1568380154084072
0.1399214747707527	1.1512498818479417
0.1400214747707527	1.1454248396069888
0.1401214747707527	1.1393337639361854
0.1402214747707527	1.1329407691285447

==> pics/2refasum.txt <==
-0.05777852522924731	0.
-0.05767852522924731	0.
-0.057578525229247314	0.
-0.05747852522924731	0.
-0.057378525229247315	0.
-0.05727852522924731	0.
-0.05717852522924731	0.
-0.057078525229247314	0.
-0.05697852522924731	0.
-0.056878525229247315	0.
-0.05677852522924731	0.
-0.056678525229247316	0.
-0.05657852522924731	0.
-0.05647852522924731	0.
-0.056378525229247314	0.
-0.05627852522924731	0.
-0.056178525229247316	0.
-0.05607852522924731	0.
-0.05597852522924731	0.
-0.055878525229247314	0.
-0.05577852522924731	0.
-0.055678525229247315	0.
-0.05557852522924731	0.
-0.055478525229247316	0.
-0.05537852522924731	0.
-0.05527852522924731	0.
-0.055178525229247315	0.
-0.05507852522924731	0.
-0.054978525229247316	0.
-0.05487852522924731	0.
-0.05477852522924731	0.
-0.054678525229247314	0.
-0.05457852522924731	0.
-0.054478525229247315	0.
-0.05437852522924731	0.
-0.05427852522924731	0.
-0.054178525229247314	0.
-0.05407852522924731	0.
-0.053978525229247315	0.
-0.05387852522924731	0.
-0.05377852522924731	0.
-0.05367852522924731	0.
-0.05357852522924731	0.
-0.053478525229247315	0.
-0.05337852522924731	0.
-0.05327852522924731	0.
-0.05317852522924731	0.
-0.05307852522924731	0.
-0.052978525229247314	0.
-0.05287852522924731	0.
-0.052778525229247315	0.
-0.05267852522924731	0.
-0.05257852522924731	0.
-0.052478525229247314	0.
-0.05237852522924731	0.
-0.052278525229247315	0.
-0.05217852522924731	0.
-0.052078525229247316	0.
-0.05197852522924731	0.
-0.05187852522924731	0.
-0.051778525229247314	0.
-0.05167852522924731	0.
-0.051578525229247316	0.
-0.05147852522924731	0.
-0.05137852522924731	0.
-0.051278525229247314	0.
-0.05117852522924731	0.
-0.051078525229247315	0.
-0.05097852522924731	0.
-0.05087852522924731	0.
-0.050778525229247314	0.
-0.05067852522924731	0.
-0.050578525229247315	0.
-0.05047852522924731	0.
-0.05037852522924731	0.
-0.05027852522924731	0.
-0.05017852522924731	0.
-0.050078525229247314	0.
-0.04997852522924731	0.
-0.04987852522924731	0.
-0.04977852522924731	0.
-0.04967852522924732	0.
-0.049578525229247314	0.
-0.04947852522924731	0.
-0.04937852522924731	0.
-0.04927852522924731	0.
-0.049178525229247316	0.
-0.04907852522924731	0.
-0.04897852522924731	0.
-0.048878525229247315	0.
-0.04877852522924731	0.
-0.048678525229247316	0.
-0.04857852522924731	0.
-0.04847852522924731	0.
-0.048378525229247314	0.
-0.04827852522924731	0.
-0.048178525229247315	0.
-0.04807852522924731	0.
-0.04797852522924731	0.
-0.047878525229247314	0.
-0.04777852522924731	0.
-0.047678525229247315	0.
-0.04757852522924731	0.
-0.04747852522924731	0.
-0.04737852522924731	0.
-0.04727852522924731	0.
-0.047178525229247315	0.
-0.04707852522924731	0.
-0.04697852522924731	0.
-0.04687852522924731	0.
-0.04677852522924731	0.
-0.046678525229247314	0.
-0.04657852522924731	0.
-0.04647852522924731	0.
-0.04637852522924731	0.
-0.046278525229247316	0.
-0.046178525229247314	0.
-0.04607852522924731	0.
-0.045978525229247315	0.
-0.04587852522924731	0.
-0.045778525229247316	0.
-0.04567852522924731	0.
-0.04557852522924731	0.
-0.045478525229247314	0.
-0.04537852522924731	0.
-0.045278525229247316	0.
-0.04517852522924731	0.
-0.04507852522924731	0.
-0.044978525229247314	0.
-0.04487852522924731	0.
-0.044778525229247315	0.
-0.04467852522924731	0.
-0.04457852522924731	0.
-0.044478525229247313	0.
-0.04437852522924731	0.
-0.044278525229247315	0.
-0.04417852522924731	0.
-0.04407852522924731	0.
-0.04397852522924731	0.
-0.04387852522924731	0.
-0.043778525229247314	0.
-0.04367852522924731	0.
-0.04357852522924731	0.
-0.04347852522924731	0.
-0.04337852522924731	0.
-0.043278525229247314	0.
-0.04317852522924731	0.
-0.04307852522924731	0.
-0.04297852522924731	0.
-0.042878525229247316	0.
-0.04277852522924731	0.
-0.04267852522924731	0.
-0.042578525229247315	0.
-0.04247852522924731	0.
-0.042378525229247316	0.
-0.04227852522924731	0.
-0.04217852522924731	0.
-0.04207852522924731	0.
-0.04197852522924731	0.
-0.041878525229247315	0.
-0.04177852522924731	0.
-0.04167852522924731	0.
-0.041578525229247314	0.
-0.04147852522924731	0.
-0.041378525229247315	0.
-0.04127852522924731	0.
-0.04117852522924731	0.
-0.04107852522924731	0.
-0.04097852522924731	0.
-0.040878525229247314	0.
-0.04077852522924731	0.
-0.04067852522924731	0.
-0.04057852522924731	0.
-0.04047852522924732	0.
-0.040378525229247314	0.
-0.04027852522924731	0.
-0.04017852522924731	0.
-0.04007852522924731	0.
-0.039978525229247316	0.
-0.039878525229247314	0.
-0.03977852522924731	0.
-0.03967852522924731	0.
-0.03957852522924731	0.
-0.039478525229247316	0.
-0.03937852522924731	0.
-0.03927852522924731	0.
-0.03917852522924731	0.
-0.03907852522924731	0.
-0.038978525229247316	0.
-0.03887852522924731	0.
-0.03877852522924731	0.
-0.03867852522924731	0.
-0.03857852522924731	0.
-0.038478525229247315	0.
-0.03837852522924731	0.
-0.03827852522924731	0.
-0.03817852522924731	0.
-0.03807852522924731	0.
-0.037978525229247315	0.
-0.03787852522924731	0.
-0.03777852522924731	0.
-0.03767852522924731	0.
-0.03757852522924731	0.
-0.037478525229247314	0.
-0.03737852522924731	0.
-0.03727852522924731	0.
-0.03717852522924731	0.
-0.03707852522924732	0.
-0.036978525229247314	0.
-0.03687852522924731	0.
-0.03677852522924731	0.
-0.03667852522924731	0.
-0.036578525229247316	0.
-0.03647852522924731	0.
-0.03637852522924731	0.
-0.03627852522924731	0.
-0.03617852522924731	0.
-0.036078525229247316	0.
-0.03597852522924731	0.
-0.03587852522924731	0.
-0.03577852522924731	0.
-0.03567852522924731	0.
-0.035578525229247315	0.
-0.03547852522924731	0.
-0.03537852522924731	0.
-0.03527852522924731	0.
-0.03517852522924731	0.
-0.035078525229247315	0.
-0.03497852522924731	0.
-0.03487852522924731	0.
-0.03477852522924731	0.
-0.03467852522924731	0.
-0.034578525229247314	0.
-0.03447852522924731	0.
-0.03437852522924731	0.
-0.03427852522924731	0.
-0.03417852522924732	0.
-0.034078525229247314	0.
-0.03397852522924731	0.
-0.03387852522924731	0.
-0.03377852522924731	0.
-0.033678525229247316	0.
-0.033578525229247314	0.
-0.03347852522924731	0.
-0.03337852522924731	0.
-0.03327852522924731	0.
-0.033178525229247316	0.
-0.03307852522924731	0.
-0.03297852522924731	0.
-0.03287852522924731	0.
-0.03277852522924731	0.
-0.032678525229247316	0.
-0.03257852522924731	0.
-0.03247852522924731	0.
-0.03237852522924731	0.
-0.03227852522924731	0.
-0.032178525229247315	0.
-0.03207852522924731	0.
-0.03197852522924731	0.
-0.031878525229247306	0.
-0.03177852522924731	0.
-0.031678525229247315	0.
-0.03157852522924731	0.
-0.03147852522924731	0.
-0.03137852522924731	0.
-0.03127852522924731	0.
-0.03117852522924731	0.
-0.03107852522924731	0.
-0.030978525229247312	0.
-0.030878525229247313	0.
-0.030778525229247313	0.
-0.03067852522924731	0.
-0.03057852522924731	0.
-0.03047852522924731	0.
-0.030378525229247312	0.
-0.030278525229247313	0.
-0.03017852522924731	0.
-0.03007852522924731	0.
-0.02997852522924731	0.
-0.02987852522924731	0.
-0.029778525229247312	0.
-0.029678525229247313	0.
-0.02957852522924731	0.
-0.02947852522924731	0.
-0.02937852522924731	0.
-0.029278525229247312	0.
-0.029178525229247312	0.
-0.029078525229247313	0.
-0.02897852522924731	0.
-0.02887852522924731	0.
-0.02877852522924731	0.
-0.028678525229247312	0.
-0.028578525229247313	0.
-0.02847852522924731	0.
-0.02837852522924731	0.
-0.02827852522924731	0.
-0.02817852522924731	0.
-0.028078525229247312	0.
-0.027978525229247313	0.
-0.02787852522924731	0.
-0.02777852522924731	0.
-0.02767852522924731	0.
-0.02757852522924731	0.
-0.027478525229247312	0.
-0.027378525229247313	0.
-0.02727852522924731	0.
-0.02717852522924731	0.
-0.02707852522924731	0.
-0.026978525229247312	0.
-0.026878525229247312	0.
-0.026778525229247313	0.
-0.02667852522924731	0.
-0.02657852522924731	0.
-0.02647852522924731	0.
-0.02637852522924731	0.
-0.026278525229247313	0.
-0.02617852522924731	0.
-0.026078525229247314	0.
-0.02597852522924731	0.
-0.025878525229247308	0.
-0.025778525229247312	0.
-0.02567852522924731	0.
-0.025578525229247313	0.
-0.02547852522924731	0.
-0.025378525229247315	0.
-0.02527852522924731	0.
-0.02517852522924731	0.
-0.025078525229247313	0.
-0.02497852522924731	0.
-0.024878525229247314	0.
-0.02477852522924731	0.
-0.02467852522924731	0.
-0.024578525229247312	0.
-0.02447852522924731	0.
-0.024378525229247314	0.
-0.02427852522924731	0.
-0.024178525229247308	0.
-0.024078525229247312	0.
-0.02397852522924731	0.
-0.023878525229247313	0.
-0.02377852522924731	0.
-0.023678525229247314	0.
-0.02357852522924731	0.
-0.02347852522924731	0.
-0.023378525229247313	0.
-0.02327852522924731	0.
-0.023178525229247314	0.
-0.02307852522924731	0.
-0.02297852522924731	0.
-0.022878525229247312	0.
-0.02277852522924731	0.
-0.022678525229247314	0.
-0.02257852522924731	0.
-0.022478525229247308	0.
-0.022378525229247312	0.
-0.02227852522924731	0.
-0.022178525229247313	0.
-0.02207852522924731	0.
-0.021978525229247314	0.
-0.02187852522924731	0.
-0.02177852522924731	0.
-0.021678525229247313	0.
-0.02157852522924731	0.
-0.021478525229247314	0.
-0.02137852522924731	0.
-0.021278525229247308	0.
-0.021178525229247312	0.
-0.02107852522924731	0.
-0.020978525229247313	0.
-0.02087852522924731	0.
-0.020778525229247308	0.
-0.020678525229247312	0.
-0.02057852522924731	0.
-0.020478525229247313	0.
-0.02037852522924731	0.
-0.020278525229247314	0.
-0.02017852522924731	0.
-0.02007852522924731	0.
-0.019978525229247313	0.
-0.01987852522924731	0.
-0.019778525229247314	0.
-0.01967852522924731	0.
-0.019578525229247308	0.
-0.019478525229247312	0.
-0.01937852522924731	0.
-0.019278525229247313	0.
-0.01917852522924731	0.
-0.019078525229247308	0.
-0.01897852522924731	0.
-0.01887852522924731	0.
-0.018778525229247313	0.
-0.01867852522924731	0.
-0.018578525229247314	0.
-0.01847852522924731	0.
-0.01837852522924731	0.
-0.018278525229247312	0.
-0.01817852522924731	0.
-0.018078525229247314	0.
-0.01797852522924731	0.
-0.017878525229247308	0.
-0.017778525229247312	0.
-0.01767852522924731	0.
-0.017578525229247313	0.
-0.01747852522924731	0.
-0.017378525229247307	0.
-0.01727852522924731	0.
-0.01717852522924731	0.
-0.017078525229247313	0.
-0.01697852522924731	0.
-0.016878525229247314	0.
-0.01677852522924731	0.
-0.016678525229247308	0.
-0.016578525229247312	0.
-0.01647852522924731	0.
-0.016378525229247314	0.
-0.01627852522924731	0.
-0.016178525229247308	0.
-0.016078525229247312	0.
-0.01597852522924731	0.
-0.015878525229247313	0.
-0.01577852522924731	0.
-0.015678525229247307	0.
-0.015578525229247311	0.
-0.015478525229247309	0.
-0.015378525229247313	0.
-0.01527852522924731	0.
-0.015178525229247314	0.
-0.015078525229247311	0.
-0.014978525229247308	0.
-0.014878525229247312	0.
-0.01477852522924731	0.
-0.014678525229247313	0.
-0.01457852522924731	0.
-0.014478525229247308	0.
-0.014378525229247312	0.
-0.014278525229247309	0.
-0.014178525229247313	0.
-0.01407852522924731	0.
-0.013978525229247314	0.
-0.013878525229247311	0.
-0.013778525229247308	0.
-0.013678525229247313	0.
-0.01357852522924731	0.
-0.013478525229247314	0.
-0.01337852522924731	0.
-0.013278525229247308	0.
-0.013178525229247312	0.
-0.01307852522924731	0.
-0.012978525229247313	0.
-0.01287852522924731	0.
-0.012778525229247308	0.
-0.012678525229247312	0.
-0.012578525229247309	0.
-0.012478525229247313	0.
-0.01237852522924731	0.
-0.012278525229247314	0.
-0.012178525229247311	0.
-0.012078525229247308	0.
-0.011978525229247312	0.
-0.01187852522924731	0.
-0.011778525229247314	0.
-0.01167852522924731	0.
-0.011578525229247308	0.
-0.011478525229247312	0.
-0.011378525229247309	0.
-0.011278525229247313	0.
-0.01117852522924731	0.
-0.011078525229247307	0.
-0.010978525229247312	0.
-0.010878525229247309	0.
-0.010778525229247313	0.
-0.01067852522924731	0.
-0.010578525229247314	0.
-0.010478525229247311	0.
-0.010378525229247308	0.
-0.010278525229247312	0.
-0.01017852522924731	0.
-0.010078525229247313	0.
-0.00997852522924731	0.
-0.009878525229247308	0.
-0.009778525229247312	0.
-0.009678525229247309	0.
-0.009578525229247313	0.
-0.00947852522924731	0.
-0.009378525229247307	0.
-0.009278525229247311	0.
-0.009178525229247309	0.
-0.009078525229247313	0.
-0.00897852522924731	0.
-0.008878525229247314	0.
-0.008778525229247311	0.
-0.008678525229247308	0.
-0.008578525229247312	0.
-0.00847852522924731	0.
-0.008378525229247313	0.
-0.00827852522924731	0.
-0.008178525229247308	0.
-0.008078525229247312	0.
-0.007978525229247309	0.
-0.007878525229247313	0.
-0.00777852522924731	0.
-0.007678525229247307	0.
-0.007578525229247311	0.
-0.007478525229247308	0.
-0.0073785252292473125	0.
-0.00727852522924731	0.
-0.007178525229247314	0.
-0.007078525229247311	0.
-0.006978525229247308	0.
-0.006878525229247312	0.
-0.006778525229247309	0.
-0.006678525229247313	0.
-0.00657852522924731	0.
-0.0064785252292473075	0.
-0.006378525229247312	0.
-0.006278525229247309	0.
-0.006178525229247313	0.
-0.00607852522924731	0.
-0.005978525229247307	0.
-0.005878525229247311	0.
-0.005778525229247308	0.
-0.005678525229247312	0.
-0.0055785252292473095	0.
-0.0054785252292473136	0.
-0.005378525229247311	0.
-0.005278525229247308	0.
-0.005178525229247312	0.
-0.005078525229247309	0.
-0.004978525229247313	0.
-0.00487852522924731	0.
-0.004778525229247307	0.
-0.0046785252292473115	0.
-0.004578525229247309	0.
-0.004478525229247313	0.
-0.00437852522924731	0.
-0.004278525229247307	0.
-0.004178525229247311	0.
-0.004078525229247308	0.
-0.003978525229247312	0.
-0.0038785252292473094	0.
-0.0037785252292473134	0.
-0.0036785252292473106	0.
-0.0035785252292473077	0.
-0.0034785252292473118	0.
-0.003378525229247309	0.
-0.003278525229247313	0.
-0.00317852522924731	0.
-0.0030785252292473073	0.
-0.0029785252292473113	0.
-0.0028785252292473085	0.
-0.0027785252292473125	0.
-0.0026785252292473097	0.
-0.002578525229247307	0.
-0.002478525229247311	0.
-0.002378525229247308	0.
-0.002278525229247312	0.
-0.0021785252292473092	0.
-0.0020785252292473133	0.
-0.0019785252292473104	0.
-0.0018785252292473076	0.
-0.0017785252292473117	0.
-0.0016785252292473088	0.
-0.0015785252292473129	0.
-0.00147852522924731	0.
-0.0013785252292473071	0.
-0.0012785252292473112	0.
-0.0011785252292473083	0.
-0.0010785252292473124	0.
-0.0009785252292473096	0.
-0.0008785252292473067	0.
-0.0007785252292473108	0.
-0.0006785252292473079	0.
-0.000578525229247312	0.
-0.0004785252292473091	0.
-0.0003785252292473132	0.
-0.0002785252292473103	0.
-0.00017852522924730746	0.
-0.00007852522924731153	0.
0.00002147477075269133	0.
0.00012147477075268726	0.
0.00022147477075269012	0.
0.000321474770752693	0.
0.0004214747707526889	0.
0.0005214747707526918	0.
0.0006214747707526877	0.
0.0007214747707526906	0.
0.0008214747707526934	0.
0.0009214747707526894	0.
0.0010214747707526922	0.
0.0011214747707526881	0.
0.001221474770752691	0.
0.001321474770752687	0.
0.0014214747707526898	0.
0.0015214747707526927	0.
0.0016214747707526886	0.
0.0017214747707526915	0.
0.0018214747707526874	0.
0.0019214747707526902	0.
0.002021474770752693	0.
0.002121474770752689	0.
0.002221474770752692	0.
0.002321474770752688	0.
0.0024214747707526907	0.
0.0025214747707526866	0.
0.0026214747707526895	0.
0.0027214747707526923	0.
0.0028214747707526883	0.
0.002921474770752691	0.
0.003021474770752687	0.
0.00312147477075269	0.
0.003221474770752693	0.
0.0033214747707526887	0.
0.0034214747707526916	0.
0.0035214747707526875	0.
0.0036214747707526904	0.
0.0037214747707526932	0.
0.003821474770752689	0.
0.003921474770752692	0.
0.004021474770752688	0.
0.004121474770752691	0.
0.004221474770752687	0.
0.00432147477075269	0.
0.0044214747707526925	0.
0.004521474770752688	0.
0.004621474770752691	0.
0.004721474770752687	0.
0.00482147477075269	0.
0.004921474770752693	0.
0.005021474770752696	0.
0.005121474770752685	0.
0.005221474770752688	0.
0.0053214747707526905	0.
0.005421474770752693	0.
0.005521474770752696	0.
0.005621474770752685	0.
0.005721474770752688	0.
0.005821474770752691	0.
0.005921474770752694	0.
0.006021474770752697	0.
0.006121474770752686	0.
0.0062214747707526885	0.
0.006321474770752691	0.
0.006421474770752694	0.
0.006521474770752697	0.
0.006621474770752686	0.
0.006721474770752689	0.
0.006821474770752692	0.
0.006921474770752695	0.
0.007021474770752684	0.
0.0071214747707526865	0.
0.007221474770752689	0.
0.007321474770752692	0.
0.007421474770752695	0.
0.007521474770752684	0.
0.007621474770752687	0.
0.00772147477075269	0.
0.007821474770752693	0.
0.007921474770752696	0.
0.008021474770752685	0.
0.008121474770752687	0.
0.00822147477075269	0.
0.008321474770752693	0.
0.008421474770752696	0.
0.008521474770752685	0.
0.008621474770752688	0.
0.00872147477075269	0.
0.008821474770752694	0.
0.008921474770752696	0.
0.009021474770752685	0.
0.009121474770752688	0.
0.009221474770752691	0.
0.009321474770752694	0.
0.009421474770752697	0.
0.009521474770752686	0.
0.009621474770752689	0.
0.009721474770752692	0.
0.009821474770752694	0.
0.009921474770752697	0.
0.010021474770752686	0.
0.01012147477075269	0.
0.010221474770752692	0.
0.010321474770752695	0.
0.010421474770752684	0.
0.010521474770752687	0.
0.01062147477075269	0.
0.010721474770752693	0.
0.010821474770752695	0.
0.010921474770752684	0.
0.011021474770752687	0.
0.01112147477075269	0.
0.011221474770752693	0.
0.011321474770752696	0.
0.011421474770752685	0.
0.011521474770752688	0.
0.01162147477075269	0.
0.011721474770752693	0.
0.011821474770752696	0.
0.011921474770752685	0.
0.012021474770752688	0.
0.012121474770752691	0.
0.012221474770752694	0.
0.012321474770752697	0.
0.012421474770752686	0.
0.012521474770752689	0.
0.012621474770752691	0.
0.012721474770752694	0.
0.012821474770752697	0.
0.012921474770752686	0.
0.013021474770752689	0.
0.013121474770752692	0.
0.013221474770752695	0.
0.013321474770752684	0.
0.013421474770752687	0.
0.01352147477075269	0.
0.013621474770752692	0.
0.013721474770752695	0.
0.013821474770752684	0.
0.013921474770752687	0.
0.01402147477075269	0.
0.014121474770752693	0.
0.014221474770752696	0.
0.014321474770752685	0.
0.014421474770752687	0.
0.01452147477075269	0.
0.014621474770752693	0.
0.014721474770752696	0.
0.014821474770752685	0.
0.014921474770752688	0.
0.01502147477075269	0.
0.015121474770752694	0.
0.015221474770752697	0.
0.015321474770752685	0.
0.015421474770752688	0.
0.015521474770752691	0.
0.015621474770752694	0.
0.015721474770752697	0.
0.015821474770752686	0.
0.01592147477075269	0.
0.01602147477075269	0.
0.016121474770752695	0.
0.016221474770752697	0.
0.016321474770752686	0.
0.01642147477075269	0.
0.016521474770752692	0.
0.016621474770752695	0.
0.016721474770752684	0.
0.016821474770752687	0.
0.01692147477075269	0.
0.017021474770752693	0.
0.017121474770752695	0.
0.017221474770752684	0.
0.017321474770752687	0.
0.01742147477075269	0.
0.017521474770752693	0.
0.017621474770752696	0.
0.017721474770752685	0.
0.017821474770752688	0.
0.01792147477075269	0.
0.018021474770752693	0.
0.018121474770752696	0.
0.018221474770752685	0.
0.018321474770752688	0.
0.01842147477075269	0.
0.018521474770752694	0.
0.018621474770752697	0.
0.018721474770752686	0.
0.01882147477075269	0.
0.01892147477075269	0.
0.019021474770752694	0.
0.019121474770752697	0.
0.019221474770752686	0.
0.01932147477075269	0.
0.019421474770752692	0.
0.019521474770752695	0.
0.019621474770752698	0.
0.019721474770752687	0.
0.01982147477075269	0.
0.019921474770752692	0.
0.020021474770752695	0.
0.020121474770752684	0.
0.020221474770752687	0.
0.02032147477075269	0.
0.020421474770752693	0.
0.020521474770752696	0.
0.020621474770752685	0.
0.020721474770752688	0.
0.02082147477075269	0.
0.020921474770752693	0.
0.021021474770752696	0.
0.021121474770752685	0.
0.021221474770752688	0.
0.02132147477075269	0.
0.021421474770752694	0.
0.021521474770752697	0.
0.021621474770752686	0.
0.02172147477075269	0.
0.02182147477075269	0.
0.021921474770752694	0.
0.022021474770752697	0.
0.022121474770752686	0.
0.02222147477075269	0.
0.02232147477075269	0.
0.022421474770752695	0.
0.022521474770752697	0.
0.022621474770752686	0.
0.02272147477075269	0.
0.022821474770752692	0.
0.022921474770752695	0.
0.023021474770752698	0.
0.023121474770752687	0.
0.02322147477075269	0.
0.023321474770752693	0.
0.023421474770752695	0.
0.023521474770752684	0.
0.023621474770752687	0.
0.02372147477075269	0.
0.023821474770752693	0.
0.023921474770752696	0.
0.024021474770752685	0.
0.024121474770752688	0.
0.02422147477075269	0.
0.024321474770752693	0.
0.024421474770752696	0.
0.024521474770752685	0.
0.024621474770752688	0.
0.02472147477075269	0.
0.024821474770752694	0.
0.024921474770752697	0.
0.025021474770752686	0.
0.02512147477075269	0.
0.02522147477075269	0.
0.025321474770752694	0.
0.025421474770752697	0.
0.025521474770752686	0.
0.02562147477075269	0.
0.025721474770752692	0.
0.025821474770752695	0.
0.025921474770752698	0.
0.026021474770752687	0.
0.02612147477075269	0.
0.026221474770752692	0.
0.026321474770752695	0.
0.026421474770752698	0.
0.026521474770752687	0.
0.02662147477075269	0.
0.026721474770752693	0.
0.026821474770752696	0.
0.026921474770752685	0.
0.027021474770752688	0.
0.02712147477075269	0.
0.027221474770752693	0.
0.027321474770752696	0.
0.027421474770752685	0.
0.027521474770752688	0.
0.02762147477075269	0.
0.027721474770752694	0.
0.027821474770752697	0.
0.027921474770752686	0.
0.02802147477075269	0.
0.02812147477075269	0.
0.028221474770752694	0.
0.028321474770752697	0.
0.028421474770752686	0.
0.02852147477075269	0.
0.028621474770752692	0.
0.028721474770752695	0.
0.028821474770752697	0.
0.028921474770752686	0.
0.02902147477075269	0.
0.029121474770752692	0.
0.029221474770752695	0.
0.029321474770752698	0.
0.029421474770752687	0.
0.02952147477075269	0.
0.029621474770752693	0.
0.029721474770752696	0.
0.029821474770752684	0.
0.029921474770752687	0.
0.03002147477075269	0.
0.030121474770752693	0.
0.030221474770752696	0.
0.030321474770752685	0.
0.030421474770752688	0.
0.03052147477075269	0.
0.030621474770752694	0.
0.030721474770752696	0.
0.030821474770752685	0.
0.030921474770752688	0.
0.03102147477075269	0.
0.031121474770752694	0.
0.031221474770752697	0.
0.031321474770752686	0.
0.03142147477075269	0.
0.03152147477075269	0.
0.031621474770752694	0.
0.0317214747707527	0.
0.031821474770752686	0.
0.03192147477075269	0.
0.03202147477075269	0.
0.032121474770752695	0.
0.0322214747707527	0.
0.03232147477075269	0.
0.03242147477075269	0.
0.03252147477075269	0.
0.032621474770752695	0.
0.0327214747707527	0.
0.03282147477075269	0.
0.03292147477075269	0.
0.03302147477075269	0.
0.033121474770752696	0.
0.033221474770752685	0.
0.03332147477075269	0.
0.03342147477075269	0.
0.03352147477075269	0.
0.033621474770752696	0.
0.033721474770752685	0.
0.03382147477075269	0.
0.03392147477075269	0.
0.034021474770752694	0.
0.0341214747707527	0.
0.034221474770752686	0.
0.03432147477075269	0.
0.03442147477075269	0.
0.034521474770752694	0.
0.0346214747707527	0.
0.034721474770752686	0.
0.03482147477075269	0.
0.03492147477075269	0.
0.035021474770752695	0.
0.0351214747707527	0.
0.035221474770752687	0.
0.03532147477075269	0.
0.03542147477075269	0.
0.035521474770752695	0.
0.0356214747707527	0.
0.03572147477075269	0.
0.03582147477075269	0.
0.03592147477075269	0.
0.036021474770752696	0.
0.0361214747707527	0.
0.03622147477075269	0.
0.03632147477075269	0.
0.03642147477075269	0.
0.036521474770752696	0.
0.036621474770752685	0.
0.03672147477075269	0.
0.03682147477075269	0.
0.036921474770752694	0.
0.037021474770752696	0.
0.037121474770752685	0.
0.03722147477075269	0.
0.03732147477075269	0.
0.037421474770752694	0.
0.0375214747707527	0.
0.037621474770752686	0.
0.03772147477075269	0.
0.03782147477075269	0.
0.037921474770752694	0.
0.0380214747707527	0.
0.038121474770752686	0.
0.03822147477075269	0.
0.03832147477075269	0.
0.038421474770752695	0.
0.0385214747707527	0.
0.03862147477075269	0.
0.03872147477075269	0.
0.03882147477075269	0.
0.038921474770752695	0.
0.0390214747707527	0.
0.03912147477075269	0.
0.03922147477075269	0.
0.03932147477075269	0.
0.039421474770752696	0.
0.0395214747707527	0.
0.03962147477075269	0.
0.03972147477075269	0.
0.03982147477075269	0.
0.039921474770752696	0.
0.040021474770752685	0.
0.04012147477075269	0.
0.04022147477075269	0.
0.040321474770752694	0.
0.0404214747707527	0.
0.040521474770752686	0.
0.04062147477075269	0.
0.04072147477075269	0.
0.040821474770752694	0.
0.0409214747707527	0.
0.041021474770752686	0.
0.04112147477075269	0.
0.04122147477075269	0.
0.041321474770752695	0.
0.0414214747707527	0.
0.04152147477075269	0.
0.04162147477075269	0.
0.04172147477075269	0.
0.041821474770752695	0.
0.0419214747707527	0.
0.04202147477075269	0.
0.04212147477075269	0.
0.04222147477075269	0.
0.042321474770752696	0.
0.0424214747707527	0.
0.04252147477075269	0.
0.04262147477075269	0.
0.04272147477075269	0.
0.042821474770752696	0.
0.0429214747707527	0.
0.04302147477075269	0.
0.04312147477075269	0.
0.043221474770752694	0.
0.043321474770752696	0.
0.043421474770752685	0.
0.04352147477075269	0.
0.04362147477075269	0.
0.043721474770752694	0.
0.0438214747707527	0.
0.043921474770752686	0.
0.04402147477075269	0.
0.04412147477075269	0.
0.044221474770752695	0.
0.0443214747707527	0.
0.044421474770752686	0.
0.04452147477075269	0.
0.04462147477075269	0.
0.044721474770752695	0.
0.0448214747707527	0.
0.04492147477075269	0.
0.04502147477075269	0.
0.04512147477075269	0.
0.045221474770752695	0.
0.0453214747707527	0.
0.04542147477075269	0.
0.04552147477075269	0.
0.04562147477075269	0.
0.045721474770752696	0.
0.0458214747707527	0.
0.04592147477075269	0.
0.04602147477075269	0.
0.04612147477075269	0.
0.046221474770752696	0.
0.046321474770752685	0.
0.04642147477075269	0.
0.04652147477075269	0.
0.046621474770752694	0.
0.0467214747707527	0.
0.046821474770752686	0.
0.04692147477075269	0.
0.04702147477075269	0.
0.047121474770752694	0.
0.0472214747707527	0.
0.047321474770752686	0.
0.04742147477075269	0.
0.04752147477075269	0.
0.047621474770752695	0.
0.0477214747707527	0.
0.04782147477075269	0.
0.04792147477075269	0.
0.04802147477075269	0.
0.048121474770752695	0.
0.0482214747707527	0.
0.04832147477075269	0.
0.04842147477075269	0.
0.04852147477075269	0.
0.048621474770752696	0.
0.0487214747707527	0.
0.04882147477075269	0.
0.04892147477075269	0.
0.04902147477075269	0.
0.049121474770752696	0.
0.0492214747707527	0.
0.04932147477075269	0.
0.04942147477075269	0.
0.049521474770752694	0.
0.049621474770752697	0.
0.049721474770752686	0.
0.04982147477075269	0.
0.04992147477075269	0.
0.050021474770752694	0.
0.0501214747707527	0.
0.050221474770752686	0.
0.05032147477075269	0.
0.05042147477075269	0.
0.050521474770752695	0.
0.0506214747707527	0.
0.050721474770752686	0.
0.05082147477075269	0.
0.05092147477075269	0.
0.051021474770752695	0.
0.0511214747707527	0.
0.05122147477075269	0.
0.05132147477075269	0.
0.05142147477075269	0.
0.051521474770752695	0.
0.0516214747707527	0.
0.05172147477075269	0.
0.05182147477075269	0.
0.05192147477075269	0.
0.052021474770752696	0.
0.0521214747707527	0.
0.05222147477075269	0.
0.05232147477075269	0.
0.05242147477075269	0.
0.052521474770752696	0.
0.0526214747707527	0.
0.05272147477075269	0.
0.05282147477075269	0.
0.052921474770752694	0.
0.0530214747707527	0.
0.053121474770752686	0.
0.05322147477075269	0.
0.05332147477075269	0.
0.053421474770752694	0.
0.0535214747707527	0.
0.053621474770752686	0.
0.05372147477075269	0.
0.05382147477075269	0.
0.053921474770752695	0.
0.0540214747707527	0.
0.05412147477075269	0.
0.05422147477075269	0.
0.05432147477075269	0.
0.054421474770752695	0.
0.0545214747707527	0.
0.05462147477075269	0.
0.05472147477075269	0.
0.05482147477075269	0.
0.054921474770752696	0.
0.0550214747707527	0.
0.05512147477075269	0.
0.05522147477075269	0.
0.05532147477075269	0.
0.055421474770752696	0.
0.0555214747707527	0.
0.05562147477075269	0.
0.05572147477075269	0.
0.055821474770752694	0.
0.0559214747707527	0.
0.0560214747707527	0.
0.05612147477075269	0.
0.05622147477075269	0.
0.056321474770752694	0.
0.0564214747707527	0.
0.056521474770752686	0.
0.05662147477075269	0.
0.05672147477075269	0.
0.056821474770752695	0.
0.0569214747707527	0.
0.057021474770752686	0.
0.05712147477075269	0.
0.05722147477075269	0.
0.057321474770752695	0.
0.0574214747707527	0.
0.05752147477075269	0.
0.05762147477075269	0.
0.05772147477075269	0.
0.057821474770752695	0.
0.0579214747707527	0.
0.05802147477075269	0.
0.05812147477075269	0.
0.05822147477075269	0.
0.058321474770752696	0.
0.0584214747707527	0.
0.05852147477075269	0.
0.05862147477075269	0.
0.058721474770752694	0.
0.058821474770752696	0.044165269839135775
0.0589214747707527	0.07945719431885039
0.05902147477075269	0.10262193452679336
0.05912147477075269	0.12101082083984815
0.059221474770752694	0.1366367754900607
0.0593214747707527	0.15040317197866412
0.0594214747707527	0.16280800253981734
0.05952147477075269	0.17416035100753852
0.05962147477075269	0.18466765551879977
0.059721474770752694	0.19447711692024347
0.0598214747707527	0.2036976567055701
0.059921474770752686	0.21241254600917497
0.06002147477075269	0.22068713565698167
0.06012147477075269	0.22857382706190213
0.060221474770752695	0.23611539982934707
0.0603214747707527	0.24334731487846606
0.06042147477075269	0.25029935403000314
0.06052147477075269	0.25699681571299776
0.06062147477075269	0.2634614053625796
0.060721474770752695	0.26971191068888645
0.0608214747707527	0.27576472211508135
0.06092147477075269	0.2816342396738459
0.06102147477075269	0.28733319523883233
0.06112147477075269	0.29287291067088633
0.061221474770752696	0.2982635067966455
0.0613214747707527	0.30351407419963583
0.06142147477075269	0.3086328140190394
0.06152147477075269	0.3136271549508637
0.06162147477075269	0.3185038511888262
0.061721474770752696	0.3232690649667597
0.0618214747707527	0.3279284365609935
0.06192147477075269	0.33248714400460877
0.06202147477075269	0.3369499543026784
0.062121474770752694	0.3413212675812136
0.0622214747707527	0.345605155325624
0.0623214747707527	0.34980539364756574
0.06242147477075269	0.35392549234772597
0.06252147477075269	0.3579687204059545
0.0626214747707527	0.36193812842101264
0.0627214747707527	0.3658365684343766
0.06282147477075269	0.3696667115012541
0.06292147477075269	0.37343106331385334
0.06302147477075269	0.377131978134348
0.0631214747707527	0.3807716712556796
0.0632214747707527	0.3843522301758719
0.06332147477075269	0.3878756246444653
0.06342147477075269	0.39134371571708737
0.06352147477075269	0.3947582639352052
0.0636214747707527	0.3981209367321376
0.0637214747707527	0.4014333151528965
0.06382147477075269	0.40469689996392577
0.06392147477075269	0.40791311721908025
0.06402147477075269	0.41108332333978304
0.0641214747707527	0.41420880976020197
0.0642214747707527	0.4172908071820525
0.06432147477075269	0.420330489478385
0.06442147477075269	0.42332897728107827
0.0645214747707527	0.4262873412827803
0.0646214747707527	0.42920660528058957
0.0647214747707527	0.4320877489857041
0.06482147477075269	0.43493171062066244
0.06492147477075269	0.4377393893234533
0.0650214747707527	0.4405116473757525
0.0651214747707527	0.44324931227074604
0.0652214747707527	0.4459531786344182
0.06532147477075269	0.4486240100127978
0.06542147477075269	0.4512625405363937
0.0655214747707527	0.4538694764719755
0.0656214747707527	0.4564454976708845
0.0657214747707527	0.4589912589221599
0.06582147477075269	0.46150739121800455
0.06592147477075269	0.4639945029384597
0.0660214747707527	0.4664531809614536
0.0661214747707527	0.46888399170391476
0.06622147477075269	0.4712874820991032
0.06632147477075269	0.4736641805148464
0.06642147477075269	0.4760145976170162
0.0665214747707527	0.47833922718214905
0.0666214747707527	0.4806385468628468
0.06672147477075269	0.4829130189092429
0.06682147477075269	0.4851630908495923
0.06692147477075269	0.48738919613277165
0.0670214747707527	0.4895917547352452
0.0671214747707527	0.4917711737348919
0.06722147477075269	0.4939278478538559
0.0673214747707527	0.49606215997245856
0.06742147477075269	0.4981744816159946
0.06752147477075268	0.5002651734161909
0.0676214747707527	0.5023345855488772
0.06772147477075269	0.5043830581493632
0.0678214747707527	0.5064109217069013
0.0679214747707527	0.508418497439494
0.06802147477075268	0.5104060976502276
0.0681214747707527	0.5123740260662514
0.06822147477075269	0.5143225781613826
0.0683214747707527	0.51625204146335
0.0684214747707527	0.5181626958464919
0.06852147477075268	0.520054813810808
0.0686214747707527	0.5219286607480821
0.06872147477075269	0.523784495195818
0.0688214747707527	0.5256225690796759
0.0689214747707527	0.5274431279450089
0.06902147477075268	0.5292464111781271
0.0691214747707527	0.531032652217806
0.06922147477075269	0.5328020787575808
0.0693214747707527	0.5345549129393099
0.0694214747707527	0.5362913715384464
0.06952147477075268	0.5380116661414772
0.0696214747707527	0.5397160033158925
0.06972147477075269	0.5414045847730997
0.0698214747707527	0.5430776075246148
0.0699214747707527	0.5447352640318753
0.07002147477075268	0.5463777423499885
0.0701214747707527	0.5480052262657096
0.07022147477075269	0.549617895429927
0.0703214747707527	0.5512159254849378
0.0704214747707527	0.5527994881867306
0.07052147477075268	0.554368751522537
0.0706214747707527	0.5559238798238633
0.07072147477075269	0.5574650338752154
0.07082147477075271	0.5589923710187211
0.0709214747707527	0.5605060452548087
0.07102147477075269	0.5620062073391705
0.0711214747707527	0.5634930048761364
0.07122147477075269	0.5649665824086231
0.07132147477075268	0.5664270815048407
0.0714214747707527	0.5678746408418659
0.07152147477075269	0.5693093962862202
0.0716214747707527	0.570731480971615
0.07172147477075269	0.5721410253739437
0.07182147477075268	0.5735381573836646
0.0719214747707527	0.5749230023756721
0.07202147477075269	0.5762956832767795
0.0721214747707527	0.5776563206308799
0.07222147477075269	0.5790050326619166
0.07232147477075268	0.5803419353347264
0.0724214747707527	0.5816671424138661
0.07252147477075269	0.5829807655204721
0.0726214747707527	0.5842829141872644
0.07272147477075269	0.5855736959117525
0.07282147477075268	0.5868532162077089
0.0729214747707527	0.5881215786549975
0.07302147477075269	0.5893788849477961
0.0731214747707527	0.5906252349413018
0.07322147477075269	0.5918607266969532
0.07332147477075268	0.5930854565262381
0.0734214747707527	0.5942995190331525
0.07352147477075269	0.5955030071553248
0.0736214747707527	0.5966960122039004
0.07372147477075269	0.5978786239021959
0.07382147477075268	0.5990509304231963
0.0739214747707527	0.6002130184259136
0.07402147477075269	0.6013649730906552
0.0741214747707527	0.6025068781532719
0.0742214747707527	0.6036388159383559
0.07432147477075268	0.6047608673915044
0.0744214747707527	0.6058731121106206
0.07452147477075269	0.6069756283763114
0.0746214747707527	0.6080684931814202
0.0747214747707527	0.6091517822597096
0.07482147477075268	0.610225570113728
0.0749214747707527	0.6112899300419005
0.07502147477075269	0.6123449341648443
0.0751214747707527	0.6133906534509546
0.0752214747707527	0.614427157741301
0.07532147477075268	0.6154545157738056
0.0754214747707527	0.6164727952067883
0.07552147477075269	0.6174820626418455
0.0756214747707527	0.6184823836461378
0.0757214747707527	0.6194738227740547
0.07582147477075268	0.6204564435883104
0.0759214747707527	0.621430308680474
0.07602147477075269	0.622395479690965
0.0761214747707527	0.6233520173285199
0.0762214747707527	0.6242999813891361
0.07632147477075268	0.6252394307745495
0.0764214747707527	0.6261704235102139
0.07652147477075269	0.6270930167628231
0.0766214747707527	0.6280072668573924
0.0767214747707527	0.6289132292938964
0.07682147477075268	0.6298109587634965
0.0769214747707527	0.6307005091643406
0.07702147477075269	0.6315819336169989
0.07712147477075271	0.6324552844794881
0.0772214747707527	0.633320613361934
0.07732147477075269	0.6341779711408777
0.0774214747707527	0.6350274079732232
0.07752147477075269	0.6358689733098537
0.07762147477075271	0.6367027159089093
0.0777214747707527	0.6375286838487513
0.07782147477075269	0.6383469245406157
0.0779214747707527	0.6391574847409601
0.07802147477075269	0.6399604105635206
0.07812147477075268	0.6407557474910848
0.0782214747707527	0.6415435403869884
0.07832147477075269	0.6423238335063378
0.0784214747707527	0.6430966705069825
0.07852147477075269	0.6438620944602161
0.07862147477075268	0.6446201478612557
0.0787214747707527	0.6453708726394576
0.07882147477075269	0.646114310168307
0.0789214747707527	0.6468505012751951
0.07902147477075269	0.647579486250954
0.07912147477075268	0.6483013048591894
0.0792214747707527	0.6490159963454039
0.07932147477075269	0.649723599445912
0.0794214747707527	0.6504241523965708
0.07952147477075269	0.6511176929412892
0.07962147477075268	0.6518042583403909
0.0797214747707527	0.6524838853787566
0.07982147477075269	0.6531566103738176
0.0799214747707527	0.6538224691833537
0.08002147477075269	0.6544814972131423
0.08012147477075268	0.6551337294244265
0.0802214747707527	0.6557792003412442
0.08032147477075269	0.656417944057572
0.0804214747707527	0.6570499942443431
0.0805214747707527	0.6576753841563181
0.08062147477075268	0.6582941466387839
0.0807214747707527	0.6589063141341481
0.08082147477075269	0.6595119186883639
0.0809214747707527	0.6601109919572484
0.0810214747707527	0.660703565212653
0.08112147477075268	0.6612896693485211
0.0812214747707527	0.6618693348868017
0.08132147477075269	0.6624425919832644
0.0814214747707527	0.6630094704331818
0.0815214747707527	0.6635699996769077
0.08162147477075268	0.6641242088053331
0.0817214747707527	0.6646721265652346
0.08182147477075269	0.6652137813645324
0.0819214747707527	0.6657492012774071
0.0820214747707527	0.6662784140493598
0.08212147477075268	0.6668014471021387
0.0822214747707527	0.667318327538593
0.08232147477075269	0.6678290821474004
0.0824214747707527	0.6683337374077429
0.0825214747707527	0.6688323194938566
0.08262147477075268	0.6693248542795172
0.0827214747707527	0.6698113673424246
0.08282147477075269	0.670291883968507
0.0829214747707527	0.6707664291561528
0.0830214747707527	0.6712350276203424
0.08312147477075268	0.6716977037967264
0.0832214747707527	0.6721544818455957
0.08332147477075269	0.6726053856558061
0.08342147477075271	0.6730504388486207
0.0835214747707527	0.6734896647814621
0.08362147477075269	0.6739230865516246
0.0837214747707527	0.6743507269998958
0.08382147477075269	0.6747726087141165
0.08392147477075271	0.6751887540326781
0.0840214747707527	0.6755991850479575
0.08412147477075269	0.676003923609682
0.0842214747707527	0.676402991328234
0.08432147477075269	0.6767964095779041
0.08442147477075268	0.6771841995000797
0.0845214747707527	0.6775663820063659
0.08462147477075269	0.6779429777816729
0.0847214747707527	0.6783140072872224
0.08482147477075269	0.678679490763528
0.08492147477075268	0.6790394482332901
0.0850214747707527	0.6793938995042704
0.08512147477075269	0.679742864172096
0.0852214747707527	0.680086361623017
0.08532147477075269	0.6804244110366306
0.08542147477075268	0.6807570313885238
0.0855214747707527	0.6810842414529137
0.08562147477075269	0.681406059805208
0.0857214747707527	0.6817225048245276
0.08582147477075269	0.682033594696201
0.08592147477075268	0.6823393474142012
0.0860214747707527	0.682639780783536
0.08612147477075269	0.6829349124226185
0.0862214747707527	0.6832247597655782
0.08632147477075269	0.6835093400645291
0.08642147477075268	0.6837886703918262
0.0865214747707527	0.6840627676422477
0.08662147477075269	0.68433164853517
0.0867214747707527	0.6845953296166923
0.0868214747707527	0.6848538272617225
0.08692147477075268	0.685107157676039
0.0870214747707527	0.6853553368983027
0.08712147477075269	0.6855983808020586
0.0872214747707527	0.685836305097671
0.0873214747707527	0.6860691253342642
0.08742147477075268	0.6862968569015976
0.0875214747707527	0.6865195150319284
0.08762147477075269	0.6867371148018453
0.0877214747707527	0.6869496711340577
0.0878214747707527	0.6871571987991661
0.08792147477075268	0.6873597124174009
0.0880214747707527	0.6875572264603299
0.08812147477075269	0.6877497552525518
0.0882214747707527	0.6879373129733369
0.0883214747707527	0.68811991365826
0.08842147477075268	0.6882975712008059
0.0885214747707527	0.6884702993539423
0.08862147477075269	0.6886381117316628
0.0887214747707527	0.6888010218105263
0.0888214747707527	0.6889590429311451
0.08892147477075268	0.6891121882996595
0.0890214747707527	0.6892604709892086
0.08912147477075269	0.6894039039413304
0.0892214747707527	0.6895424999673968
0.0893214747707527	0.6896762717499793
0.08942147477075268	0.6898052318442143
0.0895214747707527	0.6899293926791427
0.08962147477075269	0.6900487665590359
0.08972147477075271	0.6901633656646794
0.0898214747707527	0.6902732020546616
0.08992147477075269	0.6903782876666262
0.0900214747707527	0.6904786343185081
0.09012147477075269	0.6905742537097466
0.09022147477075271	0.6906651574224958
0.0903214747707527	0.6907513569227828
0.09042147477075269	0.6908328635616936
0.0905214747707527	0.6909096885764927
0.09062147477075269	0.6909818430917585
0.09072147477075271	0.6910493381204847
0.0908214747707527	0.6911121845651723
0.09092147477075269	0.6911703932189031
0.0910214747707527	0.6912239747663851
0.09112147477075269	0.691272939784998
0.09122147477075268	0.6913172987458166
0.0913214747707527	0.6913570620146116
0.09142147477075269	0.6913922398528397
0.0915214747707527	0.6914228424186228
0.09162147477075269	0.6914488797676999
0.09172147477075268	0.6914703618543778
0.0918214747707527	0.6914872985324547
0.09192147477075269	0.6914996995561411
0.0920214747707527	0.6915075745809467
0.09212147477075269	0.6915109331645888
0.09222147477075268	0.691509784767838
0.0923214747707527	0.6915041387553982
0.09242147477075269	0.6914940043967341
0.0925214747707527	0.6914793908669192
0.0926214747707527	0.6914603072474373
0.09272147477075268	0.6914367625269994
0.0928214747707527	0.6914087656023316
0.09292147477075269	0.6913763252789574
0.0930214747707527	0.6913394502719591
0.0931214747707527	0.6912981492067374
0.09322147477075268	0.6912524306197602
0.0933214747707527	0.691202302959283
0.09342147477075269	0.6911477745860732
0.0935214747707527	0.6910888537741191
0.0936214747707527	0.6910255487113302
0.09372147477075268	0.690957867500212
0.0938214747707527	0.6908858181585544
0.09392147477075269	0.6908094086200767
0.0940214747707527	0.6907286467351026
0.0941214747707527	0.6906435402711837
0.09422147477075268	0.6905540969137405
0.0943214747707527	0.6904603242666815
0.09442147477075269	0.6903622298530122
0.0945214747707527	0.6902598211154409
0.0946214747707527	0.6901531054169688
0.09472147477075268	0.6900420900414593
0.0948214747707527	0.6899267821942303
0.09492147477075269	0.6898071890025966
0.0950214747707527	0.6896833175164406
0.0951214747707527	0.6895551747087375
0.09522147477075268	0.6894227674760959
0.0953214747707527	0.6892861026392887
0.09542147477075269	0.6891451869437641
0.0955214747707527	0.6890000270601537
0.0956214747707527	0.6888506295847611
0.09572147477075268	0.6886970010400671
0.0958214747707527	0.6885391478752055
0.09592147477075269	0.6883770764664209
0.09602147477075271	0.6882107931175522
0.0961214747707527	0.6880403040604808
0.09622147477075269	0.6878656154555749
0.0963214747707527	0.6876867333921315
0.09642147477075269	0.6875036638888085
0.09652147477075271	0.6873164128940449
0.0966214747707527	0.6871249862864771
0.09672147477075269	0.6869293898753495
0.0968214747707527	0.6867296294009099
0.09692147477075269	0.6865257105348094
0.09702147477075271	0.6863176388804694
0.0971214747707527	0.6861054199734837
0.09722147477075269	0.6858890592819684
0.0973214747707527	0.6856685622069337
0.09742147477075269	0.6854439340826334
0.09752147477075268	0.6852151801769154
0.0976214747707527	0.6849823056915744
0.09772147477075269	0.6847453157626585
0.0978214747707527	0.6845042154608213
0.09792147477075269	0.6842590097916271
0.09802147477075268	0.6840097036958748
0.0981214747707527	0.6837563020498864
0.09822147477075269	0.6834988096658313
0.0983214747707527	0.6832372312919919
0.09842147477075269	0.6829715716130725
0.09852147477075268	0.6827018352504644
0.0986214747707527	0.682428026762518
0.09872147477075269	0.6821501506448218
0.0988214747707527	0.6818682113304432
0.0989214747707527	0.6815822131902034
0.09902147477075268	0.6812921605329012
0.0991214747707527	0.68099805760557
0.09922147477075269	0.6806999085937075
0.0993214747707527	0.680397717621501
0.0994214747707527	0.6800914887520493
0.09952147477075268	0.679781225987577
0.0996214747707527	0.6794669332696519
0.09972147477075269	0.6791486144793792
0.0998214747707527	0.6788262734375956
0.0999214747707527	0.6784999139050691
0.10002147477075268	0.6781695395826868
0.1001214747707527	0.6778351541116171
0.10022147477075269	0.677496761073493
0.1003214747707527	0.6771543639905886
0.1004214747707527	0.6768079663259605
0.10052147477075268	0.6764575714836136
0.1006214747707527	0.6761031828086509
0.10072147477075269	0.6757448035874135
0.1008214747707527	0.6753824370476211
0.1009214747707527	0.6750160863584965
0.10102147477075268	0.6746457546309047
0.1011214747707527	0.6742714449174543
0.10122147477075269	0.673893160212632
0.1013214747707527	0.6735109034528939
0.1014214747707527	0.6731246775167736
0.10152147477075268	0.6727344852249958
0.1016214747707527	0.6723403293405324
0.10172147477075269	0.6719422125687207
0.1018214747707527	0.6715401375573277
0.1019214747707527	0.671134106896623
0.10202147477075268	0.6707241231194566
0.1021214747707527	0.6703101887013138
0.10222147477075269	0.6698923060603714
0.10232147477075271	0.6694704775575543
0.1024214747707527	0.669044705496578
0.10252147477075269	0.6686149921239898
0.1026214747707527	0.6681813396292
0.10272147477075269	0.6677437501445099
0.10282147477075271	0.6673022257451449
0.1029214747707527	0.6668567684492468
0.10302147477075269	0.6664073802179235
0.1031214747707527	0.6659540629552136
0.10322147477075269	0.6654968185081146
0.10332147477075271	0.6650356486665654
0.1034214747707527	0.6645705551634312
0.10352147477075269	0.6641015396744985
0.1036214747707527	0.663628603818441
0.10372147477075269	0.663151749156786
0.10382147477075271	0.6626709771938982
0.1039214747707527	0.6621862893769238
0.10402147477075269	0.6616976870957455
0.1041214747707527	0.6612051716829309
0.10422147477075269	0.660708744413674
0.10432147477075268	0.6602084065057384
0.1044214747707527	0.6597041591193707
0.10452147477075269	0.6591960033572382
0.1046214747707527	0.6586839402643393
0.10472147477075269	0.6581679708279161
0.10482147477075268	0.6576480959773638
0.1049214747707527	0.6571243165841206
0.10502147477075269	0.6565966334615749
0.1051214747707527	0.6560650473649333
0.1052214747707527	0.6555295589911224
0.10532147477075268	0.654990168978645
0.1054214747707527	0.6544468779074609
0.10552147477075269	0.6538996862988434
0.1056214747707527	0.653348594615226
0.1057214747707527	0.65279360326007
0.10582147477075268	0.6522347125776968
0.1059214747707527	0.6516719228531158
0.10602147477075269	0.6511052343118736
0.1061214747707527	0.6505346471198474
0.1062214747707527	0.6499601613831011
0.10632147477075268	0.6493817771476519
0.1064214747707527	0.648799494399307
0.10652147477075269	0.6482133130634349
0.1066214747707527	0.6476232330047714
0.1067214747707527	0.6470292540271898
0.10682147477075268	0.6464313758734798
0.1069214747707527	0.6458295982251213
0.10702147477075269	0.6452239207020323
0.1071214747707527	0.644614342862324
0.1072214747707527	0.644000864202069
0.10732147477075268	0.6433834841549992
0.1074214747707527	0.6427622020922765
0.10752147477075269	0.642137017322191
0.1076214747707527	0.641507929089889
0.1077214747707527	0.6408749365770711
0.10782147477075268	0.640238038901706
0.1079214747707527	0.6395972351177092
0.10802147477075269	0.6389525242146359
0.1081214747707527	0.6383039051173558
0.1082214747707527	0.6376513766857242
0.10832147477075268	0.6369949377142348
0.1084214747707527	0.6363345869316728
0.10852147477075269	0.6356703230007658
0.10862147477075271	0.6350021445178111
0.1087214747707527	0.6343300500123068
0.10882147477075269	0.6336540379465585
0.1089214747707527	0.6329741067153088
0.10902147477075269	0.632290254645315
0.10912147477075271	0.6316024799949422
0.1092214747707527	0.6309107809537667
0.10932147477075269	0.6302151556421185
0.1094214747707527	0.6295156021106599
0.10952147477075269	0.6288121183399363
0.10962147477075271	0.6281047022399231
0.1097214747707527	0.6273933516495391
0.10982147477075269	0.6266780643361967
0.1099214747707527	0.6259588379953027
0.11002147477075269	0.6252356702497486
0.11012147477075271	0.6245085586494268
0.1102214747707527	0.6237775006706983
0.11032147477075269	0.6230424937158631
0.1104214747707527	0.62230353511262
0.11052147477075269	0.6215606221135292
0.11062147477075271	0.6208137518954242
0.1107214747707527	0.6200629215588676
0.11082147477075269	0.6193081281275412
0.1109214747707527	0.6185493685476648
0.11102147477075269	0.6177866396873811
0.11112147477075268	0.6170199383361307
0.1112214747707527	0.6162492612040253
0.11132147477075269	0.6154746049212021
0.1114214747707527	0.6146959660371587
0.1115214747707527	0.613913341020095
0.11162147477075268	0.6131267262561986
0.1117214747707527	0.6123361180489907
0.11182147477075269	0.6115415126185709
0.1119214747707527	0.6107429061009219
0.1120214747707527	0.609940294547154
0.11212147477075268	0.6091336739227639
0.1122214747707527	0.6083230401068517
0.11232147477075269	0.6075083888913472
0.1124214747707527	0.606689715980206
0.1125214747707527	0.6058670169886133
0.11262147477075268	0.6050402874421212
0.1127214747707527	0.6042095227758396
0.11282147477075269	0.6033747183335522
0.1129214747707527	0.6025358693668484
0.1130214747707527	0.6016929710342207
0.11312147477075268	0.6008460184001754
0.1132214747707527	0.5999950064342726
0.11332147477075269	0.599139930010205
0.1134214747707527	0.5982807839048218
0.1135214747707527	0.5974175627971542
0.11362147477075268	0.5965502612674015
0.1137214747707527	0.5956788737959325
0.11382147477075269	0.5948033947622215
0.1139214747707527	0.5939238184438131
0.1140214747707527	0.5930401390152167
0.11412147477075268	0.5921523505468413
0.1142214747707527	0.5912604470038377
0.11432147477075269	0.5903644222449816
0.1144214747707527	0.5894642700215108
0.1145214747707527	0.5885599839759226
0.11462147477075268	0.5876515576407813
0.1147214747707527	0.5867389844374841
0.11482147477075269	0.5858222576749958
0.11492147477075271	0.5849013705485924
0.1150214747707527	0.5839763161385304
0.11512147477075269	0.5830470874087484
0.1152214747707527	0.5821136772054911
0.11532147477075269	0.5811760782559428
0.11542147477075271	0.5802342831668195
0.1155214747707527	0.5792882844229302
0.11562147477075269	0.5783380743857285
0.1157214747707527	0.57738364529182
0.11582147477075269	0.5764249892514366
0.11592147477075271	0.575462098246903
0.1160214747707527	0.574494964131056
0.11612147477075269	0.5735235786256356
0.1162214747707527	0.5725479333196488
0.11632147477075269	0.5715680196677017
0.11642147477075271	0.570583828988295
0.1165214747707527	0.5695953524620861
0.11662147477075269	0.5686025811301287
0.1167214747707527	0.567605505892054
0.11682147477075269	0.5666041175042434
0.11692147477075271	0.5655984065779406
0.1170214747707527	0.5645883635773492
0.11712147477075269	0.5635739788176762
0.1172214747707527	0.5625552424631414
0.11732147477075269	0.5615321445249415
0.11742147477075268	0.5605046748591928
0.1175214747707527	0.5594728231648032
0.11762147477075269	0.5584365789813315
0.1177214747707527	0.5573959316867757
0.1178214747707527	0.5563508704953459
0.11792147477075268	0.5553013844551602
0.1180214747707527	0.5542474624459185
0.11812147477075269	0.5531890931765213
0.1182214747707527	0.5521262651826249
0.1183214747707527	0.551058966824182
0.11842147477075268	0.5499871862828897
0.1185214747707527	0.5489109115596102
0.11862147477075269	0.5478301304717418
0.1187214747707527	0.5467448306505078
0.1188214747707527	0.5456549995382238
0.11892147477075268	0.54456062438548
0.1190214747707527	0.5434616922482716
0.11912147477075269	0.5423581899850834
0.1192214747707527	0.5412501042538896
0.1193214747707527	0.5401374215091155
0.11942147477075268	0.5390201279984971
0.1195214747707527	0.5378982097599126
0.11962147477075269	0.5367716526181309
0.1197214747707527	0.53564044218148
0.1198214747707527	0.5345045638384509
0.11992147477075268	0.5333640027542396
0.1200214747707527	0.5322187438671814
0.12012147477075269	0.5310687718851513
0.1202214747707527	0.5299140712818516
0.1203214747707527	0.5287546262930198
0.12042147477075268	0.5275904209125701
0.1205214747707527	0.5264214388886352
0.12062147477075269	0.5252476637195278
0.12072147477075271	0.5240690786495913
0.1208214747707527	0.5228856666649901
0.12092147477075268	0.5216974104893819
0.1210214747707527	0.5205042925794829
0.12112147477075269	0.5193062951205687
0.12122147477075271	0.5181034000218221
0.1213214747707527	0.5168955889116226
0.12142147477075269	0.5156828431326816
0.1215214747707527	0.5144651437371
0.12162147477075269	0.5132424714813001
0.12172147477075271	0.5120148068208183
0.1218214747707527	0.5107821299050095
0.12192147477075269	0.5095444205715923
0.1220214747707527	0.5083016583410838
0.12212147477075269	0.5070538224111124
0.12222147477075271	0.5058008916505519
0.1223214747707527	0.504542844593564
0.12242147477075269	0.5032796594334532
0.1225214747707527	0.5020113140164006
0.12262147477075269	0.5007377858350412
0.12272147477075271	0.49945905202186136
0.1228214747707527	0.4981750893424548
0.12292147477075269	0.496885874188599
0.1230214747707527	0.49559138257116747
0.12312147477075269	0.4942915901128584
0.12322147477075271	0.4929864720407301
0.1233214747707527	0.49167600317856447
0.12342147477075269	0.4903601579390264
0.1235214747707527	0.48903891031561975
0.12362147477075269	0.4877122338744378
0.12372147477075271	0.4863801017456962
0.1238214747707527	0.485042486615059
0.12392147477075269	0.48369936071471126
0.1240214747707527	0.48235069581422096
0.1241214747707527	0.48099646321114276
0.12422147477075268	0.4796366337213808
0.1243214747707527	0.47827117766928384
0.12442147477075269	0.47690006487747766
0.1245214747707527	0.4755232646564193
0.1246214747707527	0.4741407457936734
0.12472147477075268	0.4727524765428844
0.1248214747707527	0.4713584246124453
0.12492147477075269	0.4699585571538592
0.1250214747707527	0.46855284074976444
0.1251214747707527	0.46714124140163127
0.12522147477075268	0.4657237245171081
0.1253214747707527	0.46430025489700727
0.1254214747707527	0.46287079672191705
0.1255214747707527	0.46143531353842776
0.1256214747707527	0.4599937682449656
0.12572147477075268	0.4585461230771943
0.1258214747707527	0.45709233959301365
0.1259214747707527	0.4556323786570985
0.1260214747707527	0.45416620042497374
0.1261214747707527	0.4526937643266324
0.12622147477075268	0.45121502904964267
0.1263214747707527	0.4497299525217435
0.1264214747707527	0.4482384918929258
0.1265214747707527	0.44674060351694184
0.1266214747707527	0.44523624293225467
0.12672147477075268	0.44372536484239583
0.1268214747707527	0.4422079230957026
0.1269214747707527	0.4406838706644154
0.1270214747707527	0.43915315962310775
0.1271214747707527	0.4376157411264502
0.12722147477075268	0.436071565386214
0.1273214747707527	0.43452058164757723
0.1274214747707527	0.43296273816461284
0.1275214747707527	0.4313979821750087
0.1276214747707527	0.429826259873916
0.12772147477075269	0.4282475163869519
0.1278214747707527	0.42666169574227597
0.1279214747707527	0.42506874084173646
0.1280214747707527	0.4234685934310063
0.1281214747707527	0.4218611940687328
0.12822147477075269	0.4202464820945695
0.1283214747707527	0.41862439559613973
0.1284214747707527	0.4169948713748015
0.1285214747707527	0.41535784491021716
0.1286214747707527	0.4137132503236619
0.1287214747707527	0.4120610203399901
0.1288214747707527	0.4104010862482404
0.1289214747707527	0.4087333778608032
0.1290214747707527	0.4070578234710526
0.1291214747707527	0.4053743498094496
0.1292214747707527	0.40368288199795427
0.1293214747707527	0.4019833435027444
0.1294214747707527	0.40027565608512733
0.1295214747707527	0.39855973975054976
0.1296214747707527	0.39683551269566947
0.1297214747707527	0.3951028912533015
0.1298214747707527	0.39336178983524983
0.1299214747707527	0.39161212087283437
0.1300214747707527	0.38985379475504456
0.1301214747707527	0.3880867197641746
0.1302214747707527	0.3863108020088588
0.1303214747707527	0.38452594535431367
0.1304214747707527	0.382732051349713
0.13052147477075268	0.3809290191524918
0.1306214747707527	0.3791167454494461
0.1307214747707527	0.37729512437449036
0.1308214747707527	0.37546404742281186
0.1309214747707527	0.37362340336133293
0.13102147477075268	0.37177307813521415
0.1311214747707527	0.36991295477020486
0.1312214747707527	0.36804291327061767
0.1313214747707527	0.3661628305126843
0.1314214747707527	0.36427258013301095
0.13152147477075268	0.3623720324119112
0.1316214747707527	0.3604610541512638
0.1317214747707527	0.3585395085466086
0.1318214747707527	0.3566072550531657
0.1319214747707527	0.35466414924537304
0.13202147477075268	0.3527100426695967
0.1321214747707527	0.35074478268958575
0.1322214747707527	0.3487682123242357
0.1323214747707527	0.34678017007718664
0.1324214747707527	0.34478048975775527
0.13252147477075268	0.34276900029263757
0.1326214747707527	0.34074552552782517
0.1327214747707527	0.33870988402007846
0.1328214747707527	0.33666188881729103
0.1329214747707527	0.3346013472270266
0.13302147477075268	0.3325280605723935
0.1331214747707527	0.33044182393447363
0.1332214747707527	0.328342425880335
0.1333214747707527	0.3262296481756306
0.1334214747707527	0.32410326548074875
0.13352147477075269	0.32196304502930967
0.1336214747707527	0.31980874628774675
0.1337214747707527	0.3176401205946144
0.1338214747707527	0.3154569107781069
0.1339214747707527	0.31325885075017584
0.13402147477075269	0.3110456650754649
0.1341214747707527	0.3088170685131202
0.1342214747707527	0.30657276552939666
0.1343214747707527	0.3043124497787034
0.1344214747707527	0.30203580355060533
0.13452147477075269	0.29974249717998763
0.1346214747707527	0.2974321884173395
0.1347214747707527	0.29510452175583124
0.1348214747707527	0.29275912771149487
0.1349214747707527	0.29039562205247654
0.1350214747707527	0.2880136049728306
0.1351214747707527	0.2856126602060096
0.1352214747707527	0.28319235407247184
0.1353214747707527	0.280752234455405
0.1354214747707527	0.27829182969779515
0.1355214747707527	0.2758106474133491
0.1356214747707527	0.2733081732028936
0.1357214747707527	0.2707838692669299
0.1358214747707527	0.2682371729038829
0.1359214747707527	0.2656674948823266
0.1360214747707527	0.26307421767403727
0.1361214747707527	0.2604566935330558
0.1362214747707527	0.2578142424040294
0.1363214747707527	0.2551461496409672
0.1364214747707527	0.2524516635149349
0.1365214747707527	0.24972999248639371
0.1366214747707527	0.24698030221441075
0.1367214747707527	0.2442017122710973
0.1368214747707527	0.24139329252494418
0.1369214747707527	0.23855405915143232
0.1370214747707527	0.23568297022282408
0.1371214747707527	0.23277892082166007
0.1372214747707527	0.22984073761358545
0.13732147477075268	0.226867172804544
0.1374214747707527	0.22385689739486644
0.1375214747707527	0.22080849362765095
0.1376214747707527	0.21772044651065692
0.1377214747707527	0.21459113426899015
0.13782147477075268	0.21141881755906744
0.1379214747707527	0.20820162724169236
0.1380214747707527	0.20493755047190765
0.1381214747707527	0.20162441481353588
0.1382214747707527	0.19825987002459083
0.13832147477075268	0.1948413670822232
0.1384214747707527	0.19136613391824328
0.1385214747707527	0.18783114721217484
0.1386214747707527	0.18423309942977012
0.1387214747707527	0.18056836008967178
0.13882147477075268	0.1768329299731432
0.1389214747707527	0.17302238663945504
0.1390214747707527	0.16913181914072206
0.1391214747707527	0.16515574919916037
0.1392214747707527	0.16108803525033902
0.13932147477075268	0.1569217545694919
0.1394214747707527	0.15264905703530784
0.1395214747707527	0.1482609817184894
0.1396214747707527	0.1437472240514074
0.1397214747707527	0.13909583626463073
0.13982147477075269	0.13429283611594217
0.1399214747707527	0.12932168707959718
0.1400214747707527	0.12416259429233367
0.1401214747707527	0.11879152956109981
0.1402214747707527	0.11317884596687258

==> pics/2refsym.txt <==
-0.05777852522924731	1.
-0.05767852522924731	1.
-0.057578525229247314	1.
-0.05747852522924731	0.9999999999999998
-0.057378525229247315	1.
-0.05727852522924731	1.
-0.05717852522924731	0.9999999999999998
-0.057078525229247314	0.9999999999999998
-0.05697852522924731	1.
-0.056878525229247315	1.
-0.05677852522924731	0.9999999999999996
-0.056678525229247316	0.9999999999999998
-0.05657852522924731	0.9999999999999998
-0.05647852522924731	0.9999999999999996
-0.056378525229247314	1.
-0.05627852522924731	1.0000000000000004
-0.056178525229247316	1.0000000000000004
-0.05607852522924731	1.
-0.05597852522924731	1.
-0.055878525229247314	1.
-0.05577852522924731	1.
-0.055678525229247315	1.
-0.05557852522924731	1.
-0.055478525229247316	1.
-0.05537852522924731	1.
-0.05527852522924731	0.9999999999999998
-0.055178525229247315	1.
-0.05507852522924731	0.9999999999999996
-0.054978525229247316	1.
-0.05487852522924731	0.9999999999999998
-0.05477852522924731	1.
-0.054678525229247314	0.9999999999999998
-0.05457852522924731	0.9999999999999998
-0.054478525229247315	0.9999999999999998
-0.05437852522924731	1.
-0.05427852522924731	1.
-0.054178525229247314	1.
-0.05407852522924731	1.
-0.053978525229247315	1.
-0.05387852522924731	1.
-0.05377852522924731	1.
-0.05367852522924731	1.
-0.05357852522924731	0.9999999999999998
-0.053478525229247315	1.
-0.05337852522924731	1.
-0.05327852522924731	0.9999999999999998
-0.05317852522924731	1.
-0.05307852522924731	1.
-0.052978525229247314	0.9999999999999998
-0.05287852522924731	1.
-0.052778525229247315	1.
-0.05267852522924731	1.
-0.05257852522924731	1.
-0.052478525229247314	1.
-0.05237852522924731	1.0000000000000004
-0.052278525229247315	1.
-0.05217852522924731	1.
-0.052078525229247316	0.9999999999999998
-0.05197852522924731	1.
-0.05187852522924731	1.
-0.051778525229247314	1.
-0.05167852522924731	0.9999999999999998
-0.051578525229247316	1.
-0.05147852522924731	1.
-0.05137852522924731	1.0000000000000004
-0.051278525229247314	0.9999999999999998
-0.05117852522924731	0.9999999999999998
-0.051078525229247315	0.9999999999999998
-0.05097852522924731	1.
-0.05087852522924731	1.
-0.050778525229247314	0.9999999999999998
-0.05067852522924731	0.9999999999999998
-0.050578525229247315	1.
-0.05047852522924731	1.0000000000000004
-0.05037852522924731	1.
-0.05027852522924731	1.
-0.05017852522924731	1.
-0.050078525229247314	1.
-0.04997852522924731	0.9999999999999998
-0.04987852522924731	1.
-0.04977852522924731	1.0000000000000004
-0.04967852522924732	1.
-0.049578525229247314	1.
-0.04947852522924731	0.9999999999999998
-0.04937852522924731	0.9999999999999998
-0.04927852522924731	0.9999999999999998
-0.049178525229247316	1.
-0.04907852522924731	1.
-0.04897852522924731	1.
-0.048878525229247315	1.
-0.04877852522924731	1.
-0.048678525229247316	1.
-0.04857852522924731	0.9999999999999998
-0.04847852522924731	0.9999999999999998
-0.048378525229247314	0.9999999999999998
-0.04827852522924731	1.0000000000000004
-0.048178525229247315	1.
-0.04807852522924731	1.0000000000000004
-0.04797852522924731	1.
-0.047878525229247314	1.
-0.04777852522924731	1.
-0.047678525229247315	0.9999999999999998
-0.04757852522924731	1.0000000000000004
-0.04747852522924731	0.9999999999999998
-0.04737852522924731	1.
-0.04727852522924731	1.
-0.047178525229247315	1.0000000000000004
-0.04707852522924731	1.
-0.04697852522924731	1.
-0.04687852522924731	1.
-0.04677852522924731	1.
-0.046678525229247314	1.0000000000000004
-0.04657852522924731	1.
-0.04647852522924731	1.
-0.04637852522924731	1.
-0.046278525229247316	0.9999999999999998
-0.046178525229247314	0.9999999999999998
-0.04607852522924731	1.
-0.045978525229247315	0.9999999999999998
-0.04587852522924731	0.9999999999999998
-0.045778525229247316	1.0000000000000004
-0.04567852522924731	1.
-0.04557852522924731	1.
-0.045478525229247314	0.9999999999999998
-0.04537852522924731	1.0000000000000004
-0.045278525229247316	0.9999999999999998
-0.04517852522924731	1.0000000000000004
-0.04507852522924731	1.
-0.044978525229247314	1.
-0.04487852522924731	1.
-0.044778525229247315	1.
-0.04467852522924731	0.9999999999999998
-0.04457852522924731	1.
-0.044478525229247313	0.9999999999999998
-0.04437852522924731	0.9999999999999998
-0.044278525229247315	0.9999999999999998
-0.04417852522924731	1.
-0.04407852522924731	1.
-0.04397852522924731	1.
-0.04387852522924731	1.
-0.043778525229247314	1.
-0.04367852522924731	1.
-0.04357852522924731	1.0000000000000004
-0.04347852522924731	1.
-0.04337852522924731	1.
-0.043278525229247314	0.9999999999999998
-0.04317852522924731	1.0000000000000004
-0.04307852522924731	1.
-0.04297852522924731	0.9999999999999998
-0.042878525229247316	0.9999999999999998
-0.04277852522924731	1.
-0.04267852522924731	0.9999999999999998
-0.042578525229247315	1.
-0.04247852522924731	0.9999999999999996
-0.042378525229247316	1.0000000000000004
-0.04227852522924731	1.
-0.04217852522924731	0.9999999999999998
-0.04207852522924731	0.9999999999999996
-0.04197852522924731	1.0000000000000004
-0.041878525229247315	0.9999999999999998
-0.04177852522924731	1.
-0.04167852522924731	1.
-0.041578525229247314	1.
-0.04147852522924731	0.9999999999999998
-0.041378525229247315	1.
-0.04127852522924731	1.0000000000000004
-0.04117852522924731	0.9999999999999998
-0.04107852522924731	1.0000000000000004
-0.04097852522924731	1.0000000000000004
-0.040878525229247314	1.
-0.04077852522924731	1.
-0.04067852522924731	0.9999999999999998
-0.04057852522924731	0.9999999999999998
-0.04047852522924732	1.0000000000000004
-0.040378525229247314	0.9999999999999998
-0.04027852522924731	0.9999999999999998
-0.04017852522924731	1.
-0.04007852522924731	1.0000000000000004
-0.039978525229247316	0.9999999999999998
-0.039878525229247314	0.9999999999999998
-0.03977852522924731	1.
-0.03967852522924731	1.
-0.03957852522924731	1.
-0.039478525229247316	0.9999999999999998
-0.03937852522924731	1.
-0.03927852522924731	1.
-0.03917852522924731	1.
-0.03907852522924731	1.
-0.038978525229247316	0.9999999999999998
-0.03887852522924731	0.9999999999999998
-0.03877852522924731	1.
-0.03867852522924731	0.9999999999999996
-0.03857852522924731	0.9999999999999996
-0.038478525229247315	0.9999999999999998
-0.03837852522924731	0.9999999999999998
-0.03827852522924731	1.0000000000000004
-0.03817852522924731	1.0000000000000004
-0.03807852522924731	1.
-0.037978525229247315	0.9999999999999998
-0.03787852522924731	1.
-0.03777852522924731	1.
-0.03767852522924731	1.
-0.03757852522924731	0.9999999999999998
-0.037478525229247314	0.9999999999999998
-0.03737852522924731	0.9999999999999998
-0.03727852522924731	0.9999999999999998
-0.03717852522924731	0.9999999999999998
-0.03707852522924732	0.9999999999999998
-0.036978525229247314	1.
-0.03687852522924731	1.
-0.03677852522924731	0.9999999999999998
-0.03667852522924731	0.9999999999999998
-0.036578525229247316	1.
-0.03647852522924731	1.
-0.03637852522924731	1.
-0.03627852522924731	0.9999999999999998
-0.03617852522924731	1.
-0.036078525229247316	0.9999999999999998
-0.03597852522924731	0.9999999999999998
-0.03587852522924731	1.
-0.03577852522924731	1.
-0.03567852522924731	0.9999999999999998
-0.035578525229247315	1.
-0.03547852522924731	1.
-0.03537852522924731	0.9999999999999998
-0.03527852522924731	1.
-0.03517852522924731	0.9999999999999998
-0.035078525229247315	1.
-0.03497852522924731	1.
-0.03487852522924731	1.
-0.03477852522924731	1.0000000000000004
-0.03467852522924731	0.9999999999999996
-0.034578525229247314	0.9999999999999998
-0.03447852522924731	0.9999999999999998
-0.03437852522924731	1.
-0.03427852522924731	1.
-0.03417852522924732	1.
-0.034078525229247314	1.
-0.03397852522924731	1.
-0.03387852522924731	0.9999999999999998
-0.03377852522924731	0.9999999999999998
-0.033678525229247316	1.
-0.033578525229247314	1.
-0.03347852522924731	1.
-0.03337852522924731	1.
-0.03327852522924731	1.
-0.033178525229247316	1.
-0.03307852522924731	0.9999999999999998
-0.03297852522924731	1.
-0.03287852522924731	0.9999999999999998
-0.03277852522924731	1.
-0.032678525229247316	1.
-0.03257852522924731	1.
-0.03247852522924731	0.9999999999999998
-0.03237852522924731	0.9999999999999998
-0.03227852522924731	0.9999999999999998
-0.032178525229247315	1.
-0.03207852522924731	1.
-0.03197852522924731	1.
-0.031878525229247306	0.9999999999999998
-0.03177852522924731	1.
-0.031678525229247315	1.
-0.03157852522924731	0.9999999999999998
-0.03147852522924731	0.9999999999999998
-0.03137852522924731	0.9999999999999996
-0.03127852522924731	1.
-0.03117852522924731	1.
-0.03107852522924731	1.
-0.030978525229247312	1.
-0.030878525229247313	0.9999999999999998
-0.030778525229247313	0.9999999999999998
-0.03067852522924731	0.9999999999999998
-0.03057852522924731	1.
-0.03047852522924731	0.9999999999999996
-0.030378525229247312	0.9999999999999998
-0.030278525229247313	1.
-0.03017852522924731	0.9999999999999996
-0.03007852522924731	1.
-0.02997852522924731	1.0000000000000004
-0.02987852522924731	1.0000000000000004
-0.029778525229247312	0.9999999999999996
-0.029678525229247313	0.9999999999999998
-0.02957852522924731	0.9999999999999998
-0.02947852522924731	0.9999999999999998
-0.02937852522924731	0.9999999999999996
-0.029278525229247312	1.
-0.029178525229247312	0.9999999999999998
-0.029078525229247313	0.9999999999999998
-0.02897852522924731	0.9999999999999998
-0.02887852522924731	0.9999999999999998
-0.02877852522924731	1.
-0.028678525229247312	1.
-0.028578525229247313	1.
-0.02847852522924731	1.
-0.02837852522924731	1.
-0.02827852522924731	0.9999999999999998
-0.02817852522924731	1.
-0.028078525229247312	1.0000000000000004
-0.027978525229247313	1.
-0.02787852522924731	0.9999999999999996
-0.02777852522924731	0.9999999999999998
-0.02767852522924731	0.9999999999999996
-0.02757852522924731	1.
-0.027478525229247312	1.
-0.027378525229247313	0.9999999999999998
-0.02727852522924731	0.9999999999999998
-0.02717852522924731	1.
-0.02707852522924731	1.
-0.026978525229247312	0.9999999999999998
-0.026878525229247312	1.
-0.026778525229247313	1.
-0.02667852522924731	1.
-0.02657852522924731	0.9999999999999998
-0.02647852522924731	1.
-0.02637852522924731	0.9999999999999998
-0.026278525229247313	1.
-0.02617852522924731	1.
-0.026078525229247314	0.9999999999999998
-0.02597852522924731	1.
-0.025878525229247308	1.
-0.025778525229247312	0.9999999999999998
-0.02567852522924731	1.
-0.025578525229247313	1.
-0.02547852522924731	0.9999999999999998
-0.025378525229247315	0.9999999999999998
-0.02527852522924731	1.
-0.02517852522924731	1.0000000000000004
-0.025078525229247313	0.9999999999999998
-0.02497852522924731	1.
-0.024878525229247314	0.9999999999999998
-0.02477852522924731	1.
-0.02467852522924731	1.
-0.024578525229247312	0.9997440484197379
-0.02447852522924731	0.9994486157423793
-0.024378525229247314	0.9992708702199927
-0.02427852522924731	0.9991348154515056
-0.024178525229247308	0.9990227745141979
-0.024078525229247312	0.9989271041977761
-0.02397852522924731	0.9988436482612592
-0.023878525229247313	0.9987698378751869
-0.02377852522924731	0.9987039477830078
-0.023678525229247314	0.9986447492796776
-0.02357852522924731	0.9985913281365943
-0.02347852522924731	0.9985429805867676
-0.023378525229247313	0.9984991499268692
-0.02327852522924731	0.9984593858488765
-0.023178525229247314	0.9984233172484809
-0.02307852522924731	0.9983906334096646
-0.02297852522924731	0.9983610706034979
-0.022878525229247312	0.9983344023045926
-0.02277852522924731	0.9983104318945248
-0.022678525229247314	0.9982889871176147
-0.02257852522924731	0.9982699157984111
-0.022478525229247308	0.9982530824851027
-0.022378525229247312	0.9982383657840945
-0.02227852522924731	0.9982256562183927
-0.022178525229247313	0.9982148544884731
-0.02207852522924731	0.9982058700462454
-0.021978525229247314	0.9981986199153629
-0.02187852522924731	0.9981930277073681
-0.02177852522924731	0.9981890227949899
-0.021678525229247313	0.9981865396126705
-0.02157852522924731	0.998185517060918
-0.021478525229247314	0.9981858979960199
-0.02137852522924731	0.9981876287904388
-0.021278525229247308	0.9981906589520881
-0.021178525229247312	0.9981949407929827
-0.02107852522924731	0.9982004291394914
-0.020978525229247313	0.9982070810778687
-0.02087852522924731	0.9982148557298067
-0.020778525229247308	0.9982237140536911
-0.020678525229247312	0.9982336186679265
-0.02057852522924731	0.9982445336933214
-0.020478525229247313	0.9982564246119666
-0.02037852522924731	0.9982692581404549
-0.020278525229247314	0.9982830021156143
-0.02017852522924731	0.998297625391186
-0.02007852522924731	0.9983130977441069
-0.019978525229247313	0.9983293897892507
-0.01987852522924731	0.99834647290163
-0.019778525229247314	0.9983643191451977
-0.01967852522924731	0.998382901207506
-0.019578525229247308	0.9984021923395608
-0.019478525229247312	0.9984221663003141
-0.01937852522924731	0.9984427973052827
-0.019278525229247313	0.9984640599788598
-0.01917852522924731	0.9984859293099299
-0.019078525229247308	0.998508380610443
-0.01897852522924731	0.9985313894766428
-0.01887852522924731	0.9985549317526772
-0.018778525229247313	0.9985789834963522
-0.01867852522924731	0.9986035209468124
-0.018578525229247314	0.998628520493944
-0.01847852522924731	0.9986539586493467
-0.01837852522924731	0.9986798120186927
-0.018278525229247312	0.9987060572753501
-0.01817852522924731	0.9987326711351329
-0.018078525229247314	0.9987596303320585
-0.01797852522924731	0.9987869115950108
-0.017878525229247308	0.9988144916252132
-0.017778525229247312	0.998842347074412
-0.01767852522924731	0.9988704545236968
-0.017578525229247313	0.9988987904628825
-0.01747852522924731	0.9989273312703765
-0.017378525229247307	0.9989560531934674
-0.01727852522924731	0.9989849323289783
-0.01717852522924731	0.9990139446042278
-0.017078525229247313	0.9990430657582355
-0.01697852522924731	0.9990722713231383
-0.016878525229247314	0.9991015366057521
-0.01677852522924731	0.9991308366692515
-0.016678525229247308	0.9991601463149052
-0.016578525229247312	0.9991894400638471
-0.01647852522924731	0.9992186921388182
-0.016378525229247314	0.9992478764458705
-0.01627852522924731	0.9992769665559679
-0.016178525229247308	0.999305935686462
-0.016078525229247312	0.9993347566824107
-0.01597852522924731	0.9993634019976898
-0.015878525229247313	0.9993918436758793
-0.01577852522924731	0.9994200533308755
-0.015678525229247307	0.9994480021272076
-0.015578525229247311	0.9994756607600105
-0.015478525229247309	0.999502999434638
-0.015378525229247313	0.9995299878458556
-0.01527852522924731	0.9995565951566062
-0.015178525229247314	0.9995827899762886
-0.015078525229247311	0.9996085403385296
-0.014978525229247308	0.9996338136784028
-0.014878525229247312	0.9996585768090552
-0.01477852522924731	0.9996827958977113
-0.014678525229247313	0.9997064364410051
-0.01457852522924731	0.999729463239595
-0.014478525229247308	0.9997518403720427
-0.014378525229247312	0.9997735311678696
-0.014278525229247309	0.9997944981797853
-0.014178525229247313	0.99981470315501
-0.01407852522924731	0.999834107005659
-0.013978525229247314	0.999852669778127
-0.013878525229247311	0.9998703506214128
-0.013778525229247308	0.9998871077543402
-0.013678525229247313	0.9999028984316035
-0.01357852522924731	0.9999176789085702
-0.013478525229247314	0.99993140440479
-0.01337852522924731	0.9999440290661211
-0.013278525229247308	0.9999555059254104
-0.013178525229247312	0.9999657868616489
-0.01307852522924731	0.9999748225575098
-0.012978525229247313	0.9999825624551946
-0.01287852522924731	0.9999889547104883
-0.012778525229247308	0.9999939461449202
-0.012678525229247312	0.9999974821959455
-0.012578525229247309	0.9999995068650118
-0.012478525229247313	0.9999999626634158
-0.01237852522924731	0.9999987905558183
-0.012278525229247314	0.9999959299012843
-0.012178525229247311	0.9999913183917088
-0.012078525229247308	0.9999848919874963
-0.011978525229247312	0.9999765848503029
-0.01187852522924731	0.9999663292727125
-0.011778525229247314	0.9999540556046324
-0.01167852522924731	0.9999396921762466
-0.011578525229247308	0.9999231652173035
-0.011478525229247312	0.9999043987725297
-0.011378525229247309	0.9998833146129381
-0.011278525229247313	0.9998598321427733
-0.01117852522924731	0.9998338683018407
-0.011078525229247307	0.9998053374629245
-0.010978525229247312	0.9997741513239929
-0.010878525229247309	0.9997402187948684
-0.010778525229247313	0.999703445878001
-0.01067852522924731	0.9996637355429726
-0.010578525229247314	0.9996209875943353
-0.010478525229247311	0.9995750985323238
-0.010378525229247308	0.9995259614060035
-0.010278525229247312	0.9994734656583167
-0.01017852522924731	0.9994174969625028
-0.010078525229247313	0.9993579370492898
-0.00997852522924731	0.9992946635242252
-0.009878525229247308	0.9992275496744597
-0.009778525229247312	0.9991564642642281
-0.009678525229247309	0.9990812713182268
-0.009578525229247313	0.999001829892012
-0.00947852522924731	0.9989179938284627
-0.009378525229247307	0.9988296114992752
-0.009278525229247311	0.998736525530366
-0.009178525229247309	0.9986385725099596
-0.009078525229247313	0.9985355826780258
-0.00897852522924731	0.9984273795956057
-0.008878525229247314	0.9983137797924398
-0.008778525229247311	0.998194592391162
-0.008678525229247308	0.9980696187061403
-0.008578525229247312	0.9979386518148927
-0.00847852522924731	0.9978014760997671
-0.008378525229247313	0.9976578667573797
-0.00827852522924731	0.997507589273032
-0.008178525229247308	0.9973503988570446
-0.008078525229247312	0.9971860398396398
-0.007978525229247309	0.9970142450206434
-0.007878525229247313	0.9968347349698777
-0.00777852522924731	0.9966472172736668
-0.007678525229247307	0.9964513857223825
-0.007578525229247311	0.9962469194333733
-0.007478525229247308	0.9960334819029872
-0.0073785252292473125	0.9958107199806715
-0.00727852522924731	0.9955782627572851
-0.007178525229247314	0.9953357203588559
-0.007078525229247311	0.9950826826358921
-0.006978525229247308	0.9948187177371809
-0.006878525229247312	0.9945433705555662
-0.006778525229247309	0.9942561610316023
-0.006678525229247313	0.9939565822991304
-0.00657852522924731	0.9936440986546715
-0.0064785252292473075	0.9933181433300637
-0.006378525229247312	0.9929781160448998
-0.006278525229247309	0.9926233803119815
-0.006178525229247313	0.9922532604651055
-0.00607852522924731	0.991867038373942
-0.005978525229247307	0.9914639498053996
-0.005878525229247311	0.9910431803845705
-0.005778525229247308	0.9906038611008668
-0.005678525229247312	0.9901450632961233
-0.0055785252292473095	0.9896657930608477
-0.0054785252292473136	0.9891649849522022
-0.005378525229247311	0.9886414949320861
-0.005278525229247308	0.9880940924053928
-0.005178525229247312	0.9875214512162642
-0.005078525229247309	0.9869221394330941
-0.004978525229247313	0.9862946077198523
-0.00487852522924731	0.9856371760503982
-0.004778525229247307	0.984948018471786
-0.0046785252292473115	0.9842251455594064
-0.004578525229247309	0.9834663841274677
-0.004478525229247313	0.9826693536581201
-0.00437852522924731	0.9818314387848356
-0.004278525229247307	0.980949757001831
-0.004178525229247311	0.9800211205591695
-0.004078525229247308	0.9790419912260395
-0.003978525229247312	0.9780084262390728
-0.0038785252292473094	0.9769160132649674
-0.0037785252292473134	0.9757597915491206
-0.0036785252292473106	0.9745341555239156
-0.0035785252292473077	0.9732327359072429
-0.0034785252292473118	0.9718482515755033
-0.003378525229247309	0.9703723230018132
-0.003278525229247313	0.9687952344254146
-0.00317852522924731	0.9671056265433058
-0.0030785252292473073	0.9652900933663076
-0.0029785252292473113	0.9633326442160566
-0.0028785252292473085	0.9612139715911953
-0.0027785252292473125	0.9589104322039621
-0.0026785252292473097	0.9563925912240374
-0.002578525229247307	0.9536230773402276
-0.002478525229247311	0.9505533034566996
-0.002378525229247308	0.9471182219948174
-0.002278525229247312	0.9432274511355832
-0.0021785252292473092	0.9387491321960109
-0.0020785252292473133	0.9334775649284208
-0.0019785252292473104	0.9270586832006341
-0.0018785252292473076	0.9187768292733214
-0.0017785252292473117	0.906630189728137
-0.0016785252292473088	0.8735766091657845
-0.0015785252292473129	0.8694759763456841
-0.00147852522924731	0.8690762261055911
-0.0013785252292473071	0.8700175852900516
-0.0012785252292473112	0.8718346430601963
-0.0011785252292473083	0.8743491305285718
-0.0010785252292473124	0.8774841831598362
-0.0009785252292473096	0.8812138149847558
-0.0008785252292473067	0.8855456021966185
-0.0007785252292473108	0.8905157897577473
-0.0006785252292473079	0.8961915447889567
-0.000578525229247312	0.9026802535711487
-0.0004785252292473091	0.9101498266614633
-0.0003785252292473132	0.9188718294392751
-0.0002785252292473103	0.9293230544353127
-0.00017852522924730746	0.9424803821262405
-0.00007852522924731153	0.9611298621951797
0.00002147477075269133	1.022529671338105
0.00012147477075268726	1.0182414781652416
0.00022147477075269012	1.0140387077771218
0.000321474770752693	1.009915707946768
0.0004214747707526889	1.0058674577378204
0.0005214747707526918	1.0018894696814764
0.0006214747707526877	0.9979777109467065
0.0007214747707526906	0.994128539141859
0.0008214747707526934	0.9903386495285609
0.0009214747707526894	0.9866050312383597
0.0010214747707526922	0.9829249306650469
0.0011214747707526881	0.97929582063089
0.001221474770752691	0.9757153742395184
0.001321474770752687	0.9721814425637222
0.0014214747707526898	0.9686920354947146
0.0015214747707526927	0.9652453052158005
0.0016214747707526886	0.961839531868728
0.0017214747707526915	0.9584731110631062
0.0018214747707526874	0.9551445429437642
0.0019214747707526902	0.9518524225820274
0.002021474770752693	0.9485954314976356
0.002121474770752689	0.9453723301507794
0.002221474770752692	0.942181951270188
0.002321474770752688	0.9390231939047525
0.0024214747707526907	0.9358950181037673
0.0025214747707526866	0.9327964401453757
0.0026214747707526895	0.929726528244795
0.0027214747707526923	0.9266843986838349
0.0028214747707526883	0.9236692123115565
0.002921474770752691	0.9206801713728726
0.003021474770752687	0.9177165166277784
0.00312147477075269	0.9147775247288529
0.003221474770752693	0.9118625058288701
0.0033214747707526887	0.9089708013939801
0.0034214747707526916	0.906101782200965
0.0035214747707526875	0.9032548464996982
0.0036214747707526904	0.9004294183242215
0.0037214747707526932	0.8976249459377961
0.003821474770752689	0.8948409003989676
0.003921474770752692	0.8920767742371738
0.004021474770752688	0.8893320802276804
0.004121474770752691	0.8866063502567614
0.004221474770752687	0.8838991342690091
0.00432147477075269	0.8812099992895225
0.0044214747707526925	0.8785385285144646
0.004521474770752688	0.8758843204641525
0.004621474770752691	0.8732469881934305
0.004721474770752687	0.8706261585545911
0.00482147477075269	0.868021471508562
0.004921474770752693	0.8654325794805146
0.005021474770752696	0.8628591467563627
0.005121474770752685	0.8603008489170093
0.005221474770752688	0.8577573723074328
0.0053214747707526905	0.8552284135379941
0.005421474770752693	0.852713679015576
0.005521474770752696	0.8502128845023654
0.005621474770752685	0.8477257547002863
0.005721474770752688	0.8452520228592617
0.005821474770752691	0.8427914304076246
0.005921474770752694	0.8403437266031556
0.006021474770752697	0.8379086682033218
0.006121474770752686	0.8354860191534441
0.0062214747707526885	0.8330755502915802
0.006321474770752691	0.8306770390690378
0.006421474770752694	0.8282902692855016
0.006521474770752697	0.8259150308378346
0.006621474770752686	0.8235511194816922
0.006721474770752689	0.8211983366051523
0.006821474770752692	0.8188564890136085
0.006921474770752695	0.8165253887252578
0.007021474770752684	0.8142048527765186
0.0071214747707526865	0.8118947030368159
0.007221474770752689	0.8095947660321606
0.007321474770752692	0.8073048727770213
0.007421474770752695	0.8050248586140091
0.007521474770752684	0.8027545630609293
0.007621474770752687	0.800493829664787
0.00772147477075269	0.7982425058623599
0.007821474770752693	0.796000442846973
0.007921474770752696	0.7937674954411392
0.008021474770752685	0.7915435219747567
0.008121474770752687	0.7893283841685463
0.00822147477075269	0.7871219470224822
0.008321474770752693	0.7849240787089212
0.008421474770752696	0.7827346504702191
0.008521474770752685	0.7805535365205771
0.008621474770752688	0.7783806139519243
0.00872147477075269	0.7762157626436226
0.008821474770752694	0.7740588651758032
0.008921474770752696	0.7719098067461639
0.009021474770752685	0.7697684750900519
0.009121474770752688	0.7676347604036681
0.009221474770752691	0.7655085552702602
0.009321474770752694	0.7633897545891449
0.009421474770752697	0.7612782555074377
0.009521474770752686	0.7591739573543543
0.009621474770752689	0.7570767615779759
0.009721474770752692	0.7549865716843608
0.009821474770752694	0.7529032931788868
0.009921474770752697	0.7508268335097446
0.010021474770752686	0.7487571020134622
0.01012147477075269	0.7466940098623889
0.010221474770752692	0.744637470014047
0.010321474770752695	0.7425873971622658
0.010421474770752684	0.740543707690027
0.010521474770752687	0.738506319623942
0.01062147477075269	0.736475152590303
0.010721474770752693	0.7344501277726282
0.010821474770752695	0.732431167870648
0.010921474770752684	0.7304181970606693
0.011021474770752687	0.728411140957259
0.01112147477075269	0.7264099265761981
0.011221474770752693	0.7244144822986561
0.011321474770752696	0.7224247378365207
0.011421474770752685	0.7204406241988672
0.011521474770752688	0.7184620736594864
0.01162147477075269	0.7164890197254606
0.011721474770752693	0.714521397106729
0.011821474770752696	0.7125591416866062
0.011921474770752685	0.7106021904932276
0.012021474770752688	0.7086504816718722
0.012121474770752691	0.7067039544581414
0.012221474770752694	0.7047625491519524
0.012321474770752697	0.7028262070923236
0.012421474770752686	0.7008948706329183
0.012521474770752689	0.6989684831183174
0.012621474770752691	0.6970469888610034
0.012721474770752694	0.695130333119014
0.012821474770752697	0.6932184620742597
0.012921474770752686	0.6913113228114673
0.013021474770752689	0.689408863297734
0.013121474770752692	0.6875110323626671
0.013221474770752695	0.6856177796790959
0.013321474770752684	0.6837290557443263
0.013421474770752687	0.6818448118619181
0.01352147477075269	0.6799650001239894
0.013621474770752692	0.6780895733939951
0.013721474770752695	0.676218485289993
0.013821474770752684	0.6743516901683649
0.013921474770752687	0.672489143107985
0.01402147477075269	0.6706307998948144
0.014121474770752693	0.668776617006915
0.014221474770752696	0.6669265515998669
0.014321474770752685	0.6650805614925628
0.014421474770752687	0.6632386051533972
0.01452147477075269	0.6614006416868029
0.014621474770752693	0.6595666308201515
0.014721474770752696	0.6577365328909839
0.014821474770752685	0.6559103088345851
0.014921474770752688	0.6540879201718645
0.01502147477075269	0.6522693289975576
0.015121474770752694	0.6504544979687217
0.015221474770752697	0.6486433902935229
0.015321474770752685	0.6468359697203083
0.015421474770752688	0.6450322005269469
0.015521474770752691	0.6432320475104437
0.015621474770752694	0.6414354759768001
0.015721474770752697	0.6396424517311292
0.015821474770752686	0.6378529410680192
0.01592147477075269	0.6360669107621169
0.01602147477075269	0.6342843280589529
0.016121474770752695	0.6325051606659793
0.016221474770752697	0.630729376743826
0.016321474770752686	0.6289569448977651
0.01642147477075269	0.6271878341693726
0.016521474770752692	0.625422014028398
0.016621474770752695	0.6236594543648075
0.016721474770752684	0.6219001254810331
0.016821474770752687	0.6201439980843831
0.01692147477075269	0.61839104327964
0.017021474770752693	0.6166412325618237
0.017121474770752695	0.614894537809121
0.017221474770752684	0.6131509312759759
0.017321474770752687	0.611410385586336
0.01742147477075269	0.6096728737270513
0.017521474770752693	0.6079383690414215
0.017621474770752696	0.606206845222886
0.017721474770752685	0.6044782763088569
0.017821474770752688	0.6027526366746818
0.01792147477075269	0.6010299010277477
0.018021474770752693	0.5993100444017089
0.018121474770752696	0.597593042150837
0.018221474770752685	0.5958788699445062
0.018321474770752688	0.5941675037617787
0.01842147477075269	0.5924589198861276
0.018521474770752694	0.590753094900252
0.018621474770752697	0.5890500056810196
0.018721474770752686	0.5873496293945042
0.01882147477075269	0.585651943491134
0.01892147477075269	0.5839569257009399
0.019021474770752694	0.5822645540289042
0.019121474770752697	0.5805748067504036
0.019221474770752686	0.5788876624067488
0.01932147477075269	0.5772030998008156
0.019421474770752692	0.5755210979927644
0.019521474770752695	0.5738416362958478
0.019621474770752698	0.5721646942723042
0.019721474770752687	0.5704902517293338
0.01982147477075269	0.5688182887151564
0.019921474770752692	0.5671487855151451
0.020021474770752695	0.5654817226480449
0.020121474770752684	0.5638170808622552
0.020221474770752687	0.562154841132197
0.02032147477075269	0.5604949846547452
0.020421474770752693	0.5588374928457347
0.020521474770752696	0.5571823473365289
0.020621474770752685	0.5555295299706637
0.020721474770752688	0.5538790228005487
0.02082147477075269	0.5522308080842373
0.020921474770752693	0.550584868282256
0.021021474770752696	0.548941186054497
0.021121474770752685	0.5472997442571682
0.021221474770752688	0.545660525939798
0.02132147477075269	0.5440235143423061
0.021421474770752694	0.5423886928921212
0.021521474770752697	0.540756045201355
0.021621474770752686	0.5391255550640294
0.02172147477075269	0.5374972064533552
0.02182147477075269	0.5358709835190644
0.021921474770752694	0.5342468705847844
0.022021474770752697	0.5326248521454686
0.022121474770752686	0.5310049128648691
0.02222147477075269	0.5293870375730557
0.02232147477075269	0.5277712112639846
0.022421474770752695	0.5261574190931047
0.022521474770752697	0.524545646375013
0.022621474770752686	0.5229358785811468
0.02272147477075269	0.5213281013375196
0.022821474770752692	0.5197223004225036
0.022921474770752695	0.5181184617646364
0.023021474770752698	0.5165165714404842
0.023121474770752687	0.5149166156725302
0.02322147477075269	0.5133185808271046
0.023321474770752693	0.5117224534123511
0.023421474770752695	0.5101282200762294
0.023521474770752684	0.5085358676045492
0.023621474770752687	0.5069453829190407
0.02372147477075269	0.5053567530754615
0.023821474770752693	0.5037699652617276
0.023921474770752696	0.5021850067960859
0.024021474770752685	0.50060186512531
0.024121474770752688	0.4990205278229331
0.02422147477075269	0.4974409825875056
0.024321474770752693	0.4958632172408871
0.024421474770752696	0.4942872197265603
0.024521474770752685	0.492712978107983
0.024621474770752688	0.49114048056695614
0.02472147477075269	0.4895697154020296
0.024821474770752694	0.4880006710269268
0.024921474770752697	0.4864333359690001
0.025021474770752686	0.4848676988677097
0.02512147477075269	0.48330374847312346
0.02522147477075269	0.4817414736444544
0.025321474770752694	0.4801808633486019
0.025421474770752697	0.47862190665873855
0.025521474770752686	0.4770645927529013
0.02562147477075269	0.4755089109126155
0.025721474770752692	0.4739548505215417
0.025821474770752695	0.47240240106413706
0.025921474770752698	0.4708515521243433
0.026021474770752687	0.4693022933842978
0.02612147477075269	0.46775461462305573
0.026221474770752692	0.46620850571534433
0.026321474770752695	0.4646639566303274
0.026421474770752698	0.46312095743039544
0.026521474770752687	0.4615794982699701
0.02662147477075269	0.46003956939432855
0.026721474770752693	0.4585011611384495
0.026821474770752696	0.4569642639258746
0.026921474770752685	0.4554288682675822
0.027021474770752688	0.45389496476089086
0.02712147477075269	0.45236254408836657
0.027221474770752693	0.45083159701675596
0.027321474770752696	0.4493021143959312
0.027421474770752685	0.44777408715785144
0.027521474770752688	0.44624750631554233
0.02762147477075269	0.44472236296208645
0.027721474770752694	0.44319864826963445
0.027821474770752697	0.44167635348842793
0.027921474770752686	0.440155469945837
0.02802147477075269	0.43863598904541073
0.02812147477075269	0.43711790226594643
0.028221474770752694	0.4356012011605688
0.028321474770752697	0.4340858773558221
0.028421474770752686	0.4325719225507799
0.02852147477075269	0.43105932851616324
0.028621474770752692	0.42954808709347586
0.028721474770752695	0.4280381901941476
0.028821474770752697	0.4265296297986923
0.028921474770752686	0.42502239795588365
0.02902147477075269	0.4235164867819289
0.029121474770752692	0.42201188845966925
0.029221474770752695	0.4205085952377859
0.029321474770752698	0.4190065994300129
0.029421474770752687	0.4175058934143682
0.02952147477075269	0.4160064696323923
0.029621474770752693	0.41450832058839926
0.029721474770752696	0.4130114388487365
0.029821474770752684	0.4115158170410552
0.029921474770752687	0.4100214478535935
0.03002147477075269	0.40852832403446615
0.030121474770752693	0.4070364383909677
0.030221474770752696	0.40554578378888045
0.030321474770752685	0.404056353151801
0.030421474770752688	0.40256813946046205
0.03052147477075269	0.40108113575207893
0.030621474770752694	0.3995953351196957
0.030721474770752696	0.3981107307115396
0.030821474770752685	0.39662731573039123
0.030921474770752688	0.39514508343295834
0.03102147477075269	0.3936640271292577
0.031121474770752694	0.3921841401820075
0.031221474770752697	0.3907054160060289
0.031321474770752686	0.38922784806765065
0.03142147477075269	0.3877514298841293
0.03152147477075269	0.3862761550230674
0.031621474770752694	0.38480201710185236
0.0317214747707527	0.3833290097870879
0.031821474770752686	0.3818571267940464
0.03192147477075269	0.3803863618861194
0.03202147477075269	0.3789167088742803
0.032121474770752695	0.3774481616165528
0.0322214747707527	0.3759807140174831
0.03232147477075269	0.3745143600276258
0.03242147477075269	0.3730490936430312
0.03252147477075269	0.37158490890473933
0.032621474770752695	0.3701217998982858
0.0327214747707527	0.3686597607532045
0.03282147477075269	0.36719878564254776
0.03292147477075269	0.36573886878240447
0.03302147477075269	0.36428000443142866
0.033121474770752696	0.36282218689037243
0.033221474770752685	0.3613654105016225
0.03332147477075269	0.35990966964875226
0.03342147477075269	0.3584549587560622
0.03352147477075269	0.3570012722881485
0.033621474770752696	0.3555486047494537
0.033721474770752685	0.3540969506838435
0.03382147477075269	0.35264630467417274
0.03392147477075269	0.3511966613418687
0.034021474770752694	0.3497480153465132
0.0341214747707527	0.3483003613854309
0.034221474770752686	0.3468536941932824
0.03432147477075269	0.34540800854166676
0.03442147477075269	0.34396329923872
0.034521474770752694	0.342519561128729
0.0346214747707527	0.34107678909174205
0.034721474770752686	0.3396349780431895
0.03482147477075269	0.3381941229335025
0.03492147477075269	0.3367542187477451
0.035021474770752695	0.33531526050524396
0.0351214747707527	0.3338772432592249
0.035221474770752687	0.3324401620964543
0.03532147477075269	0.3310040121368853
0.03542147477075269	0.32956878853330396
0.035521474770752695	0.3281344864709854
0.0356214747707527	0.32670110116735296
0.03572147477075269	0.3252686278716355
0.03582147477075269	0.32383706186453737
0.03592147477075269	0.32240639845790653
0.036021474770752696	0.3209766329944087
0.0361214747707527	0.319547760847202
0.03622147477075269	0.3181197774196249
0.03632147477075269	0.3166926781448722
0.03642147477075269	0.31526645848569185
0.036521474770752696	0.31384111393407305
0.036621474770752685	0.31241664001094127
0.03672147477075269	0.31099303226586184
0.03682147477075269	0.3095702862767372
0.036921474770752694	0.30814839764951685
0.037021474770752696	0.3067273620179074
0.037121474770752685	0.30530717504308297
0.03722147477075269	0.30388783241340217
0.03732147477075269	0.30246932984412667
0.037421474770752694	0.30105166307714754
0.0375214747707527	0.2996348278807055
0.037621474770752686	0.29821882004912414
0.03772147477075269	0.2968036354025388
0.03782147477075269	0.2953892697866329
0.037921474770752694	0.2939757190723741
0.0380214747707527	0.2925629791557585
0.038121474770752686	0.29115104595754915
0.03822147477075269	0.28973991542302563
0.03832147477075269	0.2883295835217349
0.038421474770752695	0.28692004624723705
0.0385214747707527	0.2855112996168667
0.03862147477075269	0.2841033396714864
0.03872147477075269	0.2826961624752471
0.03882147477075269	0.28128976411535134
0.038921474770752695	0.2798841407018192
0.0390214747707527	0.278479288367254
0.03912147477075269	0.27707520326661295
0.03922147477075269	0.27567188157697975
0.03932147477075269	0.2742693194973429
0.039421474770752696	0.27286751324836805
0.0395214747707527	0.27146645907217926
0.03962147477075269	0.27006615323214395
0.03972147477075269	0.2686665920126537
0.03982147477075269	0.2672677717189147
0.039921474770752696	0.26586968867673094
0.040021474770752685	0.26447233923230323
0.04012147477075269	0.26307571975201505
0.04022147477075269	0.2616798266222324
0.040321474770752694	0.26028465624909985
0.0404214747707527	0.2588902050583426
0.040521474770752686	0.25749646949506294
0.04062147477075269	0.25610344602354884
0.04072147477075269	0.2547111311270804
0.040821474770752694	0.2533195213077297
0.0409214747707527	0.2519286130861821
0.041021474770752686	0.2505384030015396
0.04112147477075269	0.24914888761113743
0.04122147477075269	0.247760063490357
0.041321474770752695	0.24637192723244694
0.0414214747707527	0.24498447544833996
0.04152147477075269	0.2435977047664737
0.04162147477075269	0.24221161183261347
0.04172147477075269	0.24082619330967875
0.041821474770752695	0.23944144587756483
0.0419214747707527	0.23805736623297602
0.04202147477075269	0.23667395108925265
0.04212147477075269	0.2352911971761989
0.04222147477075269	0.23390910123992337
0.042321474770752696	0.23252766004266737
0.0424214747707527	0.23114687036264314
0.04252147477075269	0.229766728993872
0.04262147477075269	0.22838723274602094
0.04272147477075269	0.22700837844424743
0.042821474770752696	0.22563016292903998
0.0429214747707527	0.22425258305605858
0.04302147477075269	0.2228756356959874
0.04312147477075269	0.2214993177343734
0.043221474770752694	0.22012362607148012
0.043321474770752696	0.21874855762213383
0.043421474770752685	0.21737410931557843
0.04352147477075269	0.21600027809532293
0.04362147477075269	0.21462706091899877
0.043721474770752694	0.2132544547582151
0.0438214747707527	0.21188245659841068
0.043921474770752686	0.21051106343871792
0.04402147477075269	0.2091402722918172
0.04412147477075269	0.20777008018380003
0.044221474770752695	0.20640048415402862
0.0443214747707527	0.2050314812549987
0.044421474770752686	0.20366306855220603
0.04452147477075269	0.2022952431240088
0.04462147477075269	0.20092800206149614
0.044721474770752695	0.19956134246835366
0.0448214747707527	0.19819526146073552
0.04492147477075269	0.19682975616713128
0.04502147477075269	0.19546482372823754
0.04512147477075269	0.1941004612968321
0.045221474770752695	0.19273666603764525
0.0453214747707527	0.19137343512723534
0.04542147477075269	0.19001076575386466
0.04552147477075269	0.18864865511737283
0.04562147477075269	0.18728710042906027
0.045721474770752696	0.18592609891156225
0.0458214747707527	0.18456564779872864
0.04592147477075269	0.18320574433550824
0.04602147477075269	0.1818463857778261
0.04612147477075269	0.180487569392471
0.046221474770752696	0.17912929245697343
0.046321474770752685	0.17777155225949634
0.04642147477075269	0.17641434609871579
0.04652147477075269	0.17505767128371064
0.046621474770752694	0.1737015251338477
0.0467214747707527	0.17234590497867355
0.046821474770752686	0.17099080815779893
0.04692147477075269	0.16963623202079284
0.04702147477075269	0.16828217392707367
0.047121474770752694	0.16692863124579838
0.0472214747707527	0.16557560135575608
0.047321474770752686	0.16422308164526547
0.04742147477075269	0.1628710695120619
0.04752147477075269	0.16151956236320117
0.047621474770752695	0.1601685576149485
0.0477214747707527	0.1588180526926806
0.04782147477075269	0.15746804503078057
0.04792147477075269	0.15611853207253634
0.04802147477075269	0.15476951127004088
0.048121474770752695	0.15342098008409266
0.0482214747707527	0.15207293598409594
0.04832147477075269	0.1507253764479621
0.04842147477075269	0.1493782989620111
0.04852147477075269	0.14803170102087648
0.048621474770752696	0.14668558012740718
0.0487214747707527	0.14533993379257282
0.04882147477075269	0.1439947595353703
0.04892147477075269	0.14265005488272542
0.04902147477075269	0.1413058173694045
0.049121474770752696	0.1399620445379167
0.0492214747707527	0.13861873393842497
0.04932147477075269	0.13727588312865552
0.04942147477075269	0.13593348967380153
0.049521474770752694	0.1345915511464398
0.049621474770752697	0.13325006512643547
0.049721474770752686	0.13190902920085637
0.04982147477075269	0.13056844096388284
0.04992147477075269	0.12922829801672128
0.050021474770752694	0.12788859796751512
0.0501214747707527	0.12654933843126093
0.050221474770752686	0.12521051702971925
0.05032147477075269	0.12387213139133038
0.05042147477075269	0.12253417915113148
0.050521474770752695	0.12119665795066939
0.0506214747707527	0.11985956543791736
0.050721474770752686	0.11852289926719324
0.05082147477075269	0.11718665709907473
0.05092147477075269	0.11585083660031824
0.051021474770752695	0.1145154354437776
0.0511214747707527	0.1131804513083239
0.05122147477075269	0.11184588187875967
0.05132147477075269	0.11051172484574572
0.05142147477075269	0.10917797790571555
0.051521474770752695	0.10784463876080029
0.0516214747707527	0.10651170511874722
0.05172147477075269	0.10517917469284421
0.05182147477075269	0.10384704520183874
0.05192147477075269	0.10251531436986175
0.052021474770752696	0.10118397992635277
0.0521214747707527	0.09985303960598074
0.05222147477075269	0.09852249114856876
0.05232147477075269	0.09719233229901932
0.05242147477075269	0.09586256080723858
0.052521474770752696	0.0945331744280613
0.0526214747707527	0.09320417092117723
0.05272147477075269	0.09187554805105748
0.05282147477075269	0.09054730358687778
0.052921474770752694	0.08921943530245104
0.0530214747707527	0.08789194097614915
0.053121474770752686	0.08656481839083459
0.05322147477075269	0.08523806533378495
0.05332147477075269	0.0839116795966251
0.053421474770752694	0.08258565897525254
0.0535214747707527	0.081260001269769
0.053621474770752686	0.0799347042844085
0.05372147477075269	0.07860976582746709
0.05382147477075269	0.07728518371123413
0.053921474770752695	0.07596095575192234
0.0540214747707527	0.07463707976959667
0.05412147477075269	0.07331355358811048
0.05422147477075269	0.07199037503503054
0.05432147477075269	0.07066754194157285
0.054421474770752695	0.06934505214253604
0.0545214747707527	0.06802290347622902
0.05462147477075269	0.06670109378440796
0.05472147477075269	0.0653796209122062
0.05482147477075269	0.06405848270807073
0.054921474770752696	0.06273767702369377
0.0550214747707527	0.06141720171394579
0.05512147477075269	0.06009705463681188
0.05522147477075269	0.058777233653325656
0.05532147477075269	0.05745773662750168
0.055421474770752696	0.056138561426273346
0.0555214747707527	0.054819705919426864
0.05562147477075269	0.05350116797953677
0.05572147477075269	0.05218294548190093
0.055821474770752694	0.05086503630447757
0.0559214747707527	0.04954743832782101
0.0560214747707527	0.04823014943501779
0.05612147477075269	0.0469131675116243
0.05622147477075269	0.04559649044560244
0.056321474770752694	0.044280116127257046
0.0564214747707527	0.04296404244917396
0.056521474770752686	0.04164826730615642
0.05662147477075269	0.04033278859516316
0.05672147477075269	0.039017604215247616
0.056821474770752695	0.037702712067493496
0.0569214747707527	0.03638811005495527
0.057021474770752686	0.03507379608259637
0.05712147477075269	0.0337597680572264
0.05722147477075269	0.032446023887441194
0.057321474770752695	0.03113256148356257
0.0574214747707527	0.029819378757575548
0.05752147477075269	0.028506473623069916
0.05762147477075269	0.027193843995177856
0.05772147477075269	0.025881487790514426
0.057821474770752695	0.024569402927118466
0.0579214747707527	0.023257587324390924
0.05802147477075269	0.02194603890303578
0.05812147477075269	0.020634755585000285
0.05822147477075269	0.01932373529341579
0.058321474770752696	0.018012975952537577
0.0584214747707527	0.01670247548768602
0.05852147477075269	0.015392231825187936
0.05862147477075269	0.014082242892316004
0.058721474770752694	0.012772506617230756
0.058821474770752696	0.007557419335982717
0.0589214747707527	0.004596249255392471
0.05902147477075269	0.0029951913614159964
0.05912147477075269	0.00194075208599936
0.059221474770752694	0.0012086160214453447
0.0593214747707527	0.0006974697721825503
0.0594214747707527	0.0003511152942463937
0.05952147477075269	0.0001344572711059128
0.05962147477075269	0.0000237968717677697
0.059721474770752694	2.2136076823590327e-6
0.0598214747707527	0.00005711000468097807
0.059921474770752686	0.00017879576160073092
0.06002147477075269	0.00035961889361561485
0.06012147477075269	0.000593405569252207
0.060221474770752695	0.0008750841683297682
0.0603214747707527	0.001200424419633779
0.06042147477075269	0.0015658512215699408
0.06052147477075269	0.001968308522488261
0.06062147477075269	0.002405157701131455
0.060721474770752695	0.0028741003048673185
0.0608214747707527	0.003373118353096144
0.06092147477075269	0.00390042754702337
0.06102147477075269	0.004454440122291339
0.06112147477075269	0.005033735014870231
0.061221474770752696	0.005637033648835617
0.0613214747707527	0.006263180099094445
0.06142147477075269	0.006911124696887073
0.06152147477075269	0.007579910372315028
0.06162147477075269	0.008268661193307223
0.061721474770752696	0.008976572682512493
0.0618214747707527	0.00970290358488036
0.06192147477075269	0.010446968827742554
0.06202147477075269	0.011208133467917613
0.062121474770752694	0.011985807461048242
0.0622214747707527	0.012779441120006856
0.0623214747707527	0.013588521154035504
0.06242147477075269	0.014412567199908627
0.06252147477075269	0.01525112877202881
0.0626214747707527	0.016103782570900442
0.0627214747707527	0.016970130099535324
0.06282147477075269	0.017849795545549125
0.06292147477075269	0.018742423893415468
0.06302147477075269	0.019647679236837613
0.0631214747707527	0.020565243265747362
0.0632214747707527	0.021494813906199613
0.06332147477075269	0.02243610409456445
0.06342147477075269	0.023388840670054964
0.06352147477075269	0.024352763371814978
0.0636214747707527	0.02532762392867191
0.0637214747707527	0.026313185231217884
0.06382147477075269	0.027309220577234977
0.06392147477075269	0.02831551298261018
0.06402147477075269	0.02933185455087592
0.0641214747707527	0.030358045895338054
0.0642214747707527	0.03139389560849383
0.06432147477075269	0.03243921977404328
0.06442147477075269	0.033493841517362746
0.0645214747707527	0.03455759059075903
0.0646214747707527	0.035630302990250357
0.0647214747707527	0.03671182060095769
0.06482147477075269	0.03780199086852261
0.06492147477075269	0.038900666494228194
0.0650214747707527	0.04000770515174803
0.0651214747707527	0.04112296922365792
0.0652214747707527	0.04224632555603548
0.06532147477075269	0.04337764522963536
0.06542147477075269	0.04451680334628132
0.0655214747707527	0.04566367882924214
0.0656214747707527	0.04681815423647332
0.0657214747707527	0.04798011558572177
0.06582147477075269	0.049149452190568564
0.06592147477075269	0.050326056506581555
0.0660214747707527	0.05150982398680785
0.0661214747707527	0.05270065294593269
0.06622147477075269	0.05389844443244914
0.06632147477075269	0.05510310210827917
0.06642147477075269	0.05631453213530216
0.0665214747707527	0.05753264306832133
0.0666214747707527	0.058757345754005645
0.06672147477075269	0.05998855323541465
0.06682147477075269	0.06122618066171717
0.06692147477075269	0.062470145202762783
0.0670214747707527	0.06372036596819501
0.0671214747707527	0.06497676393079092
0.06722147477075269	0.06623926185378082
0.0673214747707527	0.06750778422187302
0.06742147477075269	0.06878225717577094
0.06752147477075268	0.07006260844995303
0.0676214747707527	0.07134876731351687
0.06772147477075269	0.07264066451391625
0.0678214747707527	0.07393823222339883
0.0679214747707527	0.0752414039879965
0.06802147477075268	0.07655011467891774
0.0681214747707527	0.07786430044620347
0.06822147477075269	0.07918389867451096
0.0683214747707527	0.08050884794091873
0.0684214747707527	0.08183908797461924
0.06852147477075268	0.08317455961842005
0.0686214747707527	0.0845152047919308
0.06872147477075269	0.08586096645635899
0.0688214747707527	0.0872117885808288
0.0689214747707527	0.0885676161101276
0.06902147477075268	0.08992839493382407
0.0691214747707527	0.09129407185667593
0.06922147477075269	0.09266459457025993
0.0693214747707527	0.0940399116257677
0.0694214747707527	0.09541997240790356
0.06952147477075268	0.09680472710983296
0.0696214747707527	0.09819412670912812
0.06972147477075269	0.09958812294465709
0.0698214747707527	0.10098666829438115
0.0699214747707527	0.10238971595400931
0.07002147477075268	0.10379721981646224
0.0701214747707527	0.10520913445213223
0.07022147477075269	0.10662541508986562
0.0703214747707527	0.10804601759866937
0.0704214747707527	0.10947089847008216
0.07052147477075268	0.11090001480120053
0.0706214747707527	0.11233332427830985
0.07072147477075269	0.11377078516110899
0.07082147477075271	0.11521235626749846
0.0709214747707527	0.11665799695890258
0.07102147477075269	0.11810766712610482
0.0711214747707527	0.11956132717557826
0.07122147477075269	0.12101893801628036
0.07132147477075268	0.1224804610469086
0.0714214747707527	0.12394585814357334
0.07152147477075269	0.12541509164789655
0.0716214747707527	0.12688812435549882
0.07172147477075269	0.12836491950486845
0.07182147477075268	0.12984544076660087
0.0719214747707527	0.13132965223297294
0.07202147477075269	0.13281751840786946
0.0721214747707527	0.1343090041970184
0.07222147477075269	0.1358040748985459
0.07232147477075268	0.13730269619381988
0.0724214747707527	0.13880483413858521
0.07252147477075269	0.14031045515436666
0.0726214747707527	0.14181952602014766
0.07272147477075269	0.14333201386428954
0.07282147477075268	0.14484788615670177
0.0729214747707527	0.14636711070124836
0.07302147477075269	0.14788965562837836
0.0731214747707527	0.1494154893879743
0.07322147477075269	0.15094458074241007
0.07332147477075268	0.1524768987598143
0.0734214747707527	0.1540124128075238
0.07352147477075269	0.15555109254573132
0.0736214747707527	0.15709290792130665
0.07372147477075269	0.1586378291617974
0.07382147477075268	0.16018582676960189
0.0739214747707527	0.1617368715162969
0.07402147477075269	0.16329093443712478
0.0741214747707527	0.16484798682563906
0.0742214747707527	0.16640800022848573
0.07432147477075268	0.16797094644033175
0.0744214747707527	0.1695367974989381
0.07452147477075269	0.17110552568034376
0.0746214747707527	0.17267710349420146
0.0747214747707527	0.17425150367921882
0.07482147477075268	0.1758286991987306
0.0749214747707527	0.17740866323637788
0.07502147477075269	0.17899136919190506
0.0751214747707527	0.180576790677062
0.0752214747707527	0.18216490151161163
0.07532147477075268	0.1837556757194402
0.0754214747707527	0.18534908752475987
0.07552147477075269	0.1869451113484161
0.0756214747707527	0.18854372180427864
0.0757214747707527	0.19014489369572166
0.07582147477075268	0.19174860201220068
0.0759214747707527	0.19335482192589978
0.07602147477075269	0.1949635287884659
0.0761214747707527	0.19657469812782782
0.0762214747707527	0.1981883056450807
0.07632147477075268	0.19980432721144642
0.0764214747707527	0.20142273886531728
0.07652147477075269	0.20304351680935737
0.0766214747707527	0.204666637407672
0.0767214747707527	0.20629207718304945
0.07682147477075268	0.20791981281426405
0.0769214747707527	0.20954982113344067
0.07702147477075269	0.21118207912346934
0.07712147477075271	0.21281656391550327
0.0772214747707527	0.2144532527864896
0.07732147477075269	0.21609212315675996
0.0774214747707527	0.21773315258768644
0.07752147477075269	0.2193763187793785
0.07762147477075271	0.22102159956843248
0.0777214747707527	0.22266897292573318
0.07782147477075269	0.22431841695429872
0.0779214747707527	0.22596990988718252
0.07802147477075269	0.22762343008540095
0.07812147477075268	0.2292789560359257
0.0782214747707527	0.23093646634971324
0.07832147477075269	0.23259593975976023
0.0784214747707527	0.23425735511922294
0.07852147477075269	0.23592069139956487
0.07862147477075268	0.23758592768873665
0.0787214747707527	0.23925304318940901
0.07882147477075269	0.24092201721722545
0.0789214747707527	0.2425928291991074
0.07902147477075269	0.2442654586715736
0.07912147477075268	0.24593988527911562
0.0792214747707527	0.24761608877259253
0.07932147477075269	0.24929404900765026
0.0794214747707527	0.2509737459431989
0.07952147477075269	0.25265515963989194
0.07962147477075268	0.254338270258652
0.0797214747707527	0.2560230580592153
0.07982147477075269	0.25770950339871795
0.0799214747707527	0.25939758673029195
0.08002147477075269	0.2610872886017053
0.08012147477075268	0.26277858965401496
0.0802214747707527	0.26447147062025117
0.08032147477075269	0.2661659123241311
0.0804214747707527	0.26786189567878477
0.0805214747707527	0.26955940168551473
0.08062147477075268	0.2712584114325787
0.0807214747707527	0.2729589060939898
0.08082147477075269	0.2746608669283373
0.0809214747707527	0.2763642752776393
0.0810214747707527	0.2780691125662034
0.08112147477075268	0.27977536029952194
0.0812214747707527	0.28148300006317184
0.08132147477075269	0.2831920135217447
0.0814214747707527	0.28490238241779614
0.0815214747707527	0.28661408857080484
0.08162147477075268	0.28832711387616156
0.0817214747707527	0.29004144030416645
0.08182147477075269	0.2917570498990528
0.0819214747707527	0.29347392477801126
0.0820214747707527	0.2951920471302577
0.08212147477075268	0.29691139921609105
0.0822214747707527	0.29863196336597836
0.08232147477075269	0.3003537219796611
0.0824214747707527	0.30207665752526436
0.0825214747707527	0.30380075253842925
0.08262147477075268	0.305525989621459
0.0827214747707527	0.30725235144247587
0.08282147477075269	0.30897982073459523
0.0829214747707527	0.31070838029511166
0.0830214747707527	0.31243801298469676
0.08312147477075268	0.31416870172662104
0.0832214747707527	0.3159004295059635
0.08332147477075269	0.3176331793688667
0.08342147477075271	0.3193669344217792
0.0835214747707527	0.3211016778307125
0.08362147477075269	0.32283739282052865
0.0837214747707527	0.3245740626742152
0.08382147477075269	0.3263116707321841
0.08392147477075271	0.3280502003915835
0.0840214747707527	0.3297896351056091
0.08412147477075269	0.33152995838284577
0.0842214747707527	0.3332711537865882
0.08432147477075269	0.3350132049342105
0.08442147477075268	0.3367560954965107
0.0845214747707527	0.33849980919708805
0.08462147477075269	0.3402443298117173
0.0847214747707527	0.34198964116774194
0.08482147477075269	0.34373572714346373
0.08492147477075268	0.34548257166755275
0.0850214747707527	0.3472301587184679
0.08512147477075269	0.3489784723238679
0.0852214747707527	0.3507274965600524
0.08532147477075269	0.3524772155514017
0.08542147477075268	0.35422761346981624
0.0855214747707527	0.35597867453418386
0.08562147477075269	0.3577303830098359
0.0857214747707527	0.35948272320802377
0.08582147477075269	0.361235679485389
0.08592147477075268	0.3629892362434621
0.0860214747707527	0.36474337792814726
0.08612147477075269	0.3664980890292168
0.0862214747707527	0.36825335407983656
0.08632147477075269	0.37000915765606424
0.08642147477075268	0.37176548437637236
0.0865214747707527	0.37352231890118154
0.08662147477075269	0.37527964593239005
0.0867214747707527	0.37703745021291096
0.0868214747707527	0.3787957165262258
0.08692147477075268	0.3805544296959204
0.0870214747707527	0.3823135745852651
0.08712147477075269	0.3840731360967603
0.0872214747707527	0.3858330991717131
0.0873214747707527	0.38759344878980867
0.08742147477075268	0.38935416996869565
0.0875214747707527	0.39111524776356843
0.08762147477075269	0.39287666726675313
0.0877214747707527	0.3946384136073177
0.0878214747707527	0.39640047195065153
0.08792147477075268	0.3981628274980935
0.0880214747707527	0.3999254654865307
0.08812147477075269	0.4016883711880122
0.0882214747707527	0.4034515299093794
0.0883214747707527	0.40521492699188233
0.08842147477075268	0.406978547810811
0.0885214747707527	0.4087423777751321
0.08862147477075269	0.41050640232712504
0.0887214747707527	0.4122706069420279
0.0888214747707527	0.41403497712767406
0.08892147477075268	0.4157994984241572
0.0890214747707527	0.4175641564034762
0.08912147477075269	0.41932893666919785
0.0892214747707527	0.4210938248561178
0.0893214747707527	0.4228588066299336
0.08942147477075268	0.424623867686901
0.0895214747707527	0.42638899375352296
0.08962147477075269	0.4281541705862217
0.08972147477075271	0.42991938397101265
0.0898214747707527	0.4316846197232039
0.08992147477075269	0.43344986368707195
0.0900214747707527	0.43521510173555933
0.09012147477075269	0.43698031976996854
0.09022147477075271	0.43874550371964993
0.0903214747707527	0.4405106395417252
0.09042147477075269	0.44227571322077175
0.0905214747707527	0.4440407107685404
0.09062147477075269	0.4458056182236552
0.09072147477075271	0.4475704216513384
0.0908214747707527	0.4493351071431273
0.09092147477075269	0.4510996608165769
0.0910214747707527	0.4528640688150022
0.09112147477075269	0.4546283173071885
0.09122147477075268	0.4563923924871284
0.0913214747707527	0.4581562805737407
0.09142147477075269	0.4599199678106128
0.0915214747707527	0.46168344046573523
0.09162147477075269	0.4634466848312291
0.09172147477075268	0.4652096872231012
0.0918214747707527	0.4669724339809727
0.09192147477075269	0.4687349114678318
0.0920214747707527	0.47049710606977807
0.09212147477075269	0.4722590041957731
0.09222147477075268	0.47402059227738946
0.0923214747707527	0.4757818567685668
0.09242147477075269	0.4775427841453679
0.0925214747707527	0.4793033609057372
0.0926214747707527	0.4810635735692581
0.09272147477075268	0.48282340867691653
0.0928214747707527	0.4845828527908636
0.09292147477075269	0.4863418924941856
0.0930214747707527	0.48810051439066743
0.0931214747707527	0.4898587051045679
0.09322147477075268	0.49161645128038034
0.0933214747707527	0.4933737395826227
0.09342147477075269	0.49513055669559514
0.0935214747707527	0.49688688932316755
0.0936214747707527	0.498642724188559
0.09372147477075268	0.5003980480341098
0.0938214747707527	0.5021528476210743
0.09392147477075269	0.5039071097293937
0.0940214747707527	0.5056608211574832
0.0941214747707527	0.5074139687220265
0.09422147477075268	0.5091665392577555
0.0943214747707527	0.5109185196172426
0.09442147477075269	0.5126698966706935
0.0945214747707527	0.5144206573057335
0.0946214747707527	0.5161707884272098
0.09472147477075268	0.5179202769569778
0.0948214747707527	0.519669109833706
0.09492147477075269	0.5214172740126616
0.0950214747707527	0.5231647564655283
0.0951214747707527	0.5249115441801816
0.09522147477075268	0.5266576241605153
0.0953214747707527	0.5284029834262246
0.09542147477075269	0.5301476090126204
0.0955214747707527	0.5318914879704285
0.0956214747707527	0.5336346073655998
0.09572147477075268	0.5353769542791134
0.0958214747707527	0.5371185158067857
0.09592147477075269	0.5388592790590823
0.09602147477075271	0.5405992311609196
0.0961214747707527	0.5423383592514849
0.09622147477075269	0.5440766504840491
0.0963214747707527	0.5458140920257594
0.09642147477075269	0.5475506710574859
0.09652147477075271	0.5492863747736032
0.0966214747707527	0.5510211903818327
0.09672147477075269	0.5527551051030325
0.0968214747707527	0.5544881061710412
0.09692147477075269	0.5562201808324732
0.09702147477075271	0.5579513163465509
0.0971214747707527	0.5596814999849136
0.09722147477075269	0.5614107190314477
0.0973214747707527	0.5631389607821004
0.09742147477075269	0.5648662125446952
0.09752147477075268	0.5665924616387676
0.0976214747707527	0.5683176953953822
0.09772147477075269	0.5700419011569385
0.0978214747707527	0.571765066277027
0.09792147477075269	0.57348717812022
0.09802147477075268	0.5752082240619193
0.0981214747707527	0.5769281914881684
0.09822147477075269	0.578647067795483
0.0983214747707527	0.5803648403906754
0.09842147477075269	0.5820814966906845
0.09852147477075268	0.5837970241223895
0.0986214747707527	0.5855114101224563
0.09872147477075269	0.5872246421371429
0.0988214747707527	0.5889367076221478
0.0989214747707527	0.5906475940424276
0.09902147477075268	0.592357288872023
0.0991214747707527	0.5940657795938948
0.09922147477075269	0.5957730536997403
0.0993214747707527	0.5974790986898421
0.0994214747707527	0.5991839020728712
0.09952147477075268	0.6008874513657441
0.0996214747707527	0.6025897340934322
0.09972147477075269	0.6042907377887984
0.0998214747707527	0.6059904499924293
0.0999214747707527	0.607688858252459
0.10002147477075268	0.6093859501244097
0.1001214747707527	0.6110817131710033
0.10022147477075269	0.6127761349620119
0.1003214747707527	0.6144692030740818
0.1004214747707527	0.6161609050905498
0.10052147477075268	0.6178512286012908
0.1006214747707527	0.6195401612025423
0.10072147477075269	0.6212276904967325
0.1008214747707527	0.6229138040923137
0.1009214747707527	0.6245984896035831
0.10102147477075268	0.6262817346505263
0.1011214747707527	0.627963526858635
0.10122147477075269	0.6296438538587472
0.1013214747707527	0.6313227032868625
0.1014214747707527	0.6330000627839858
0.10152147477075268	0.6346759199959453
0.1016214747707527	0.636350262573233
0.10172147477075269	0.6380230781708114
0.1018214747707527	0.6396943544479702
0.1019214747707527	0.6413640790681284
0.10202147477075268	0.643032239698679
0.1021214747707527	0.6446988240108076
0.10222147477075269	0.64636381967932
0.10232147477075271	0.6480272143824737
0.1024214747707527	0.6496889958017898
0.10252147477075269	0.6513491516219028
0.1026214747707527	0.6530076695303563
0.10272147477075269	0.6546645372174534
0.10282147477075271	0.6563197423760653
0.1029214747707527	0.6579732727014561
0.10302147477075269	0.6596251158911142
0.1031214747707527	0.6612752596445676
0.10322147477075269	0.6629236916631985
0.10332147477075271	0.6645703996500889
0.1034214747707527	0.6662153713098117
0.10352147477075269	0.667858594348269
0.1036214747707527	0.6695000564725114
0.10372147477075269	0.671139745390539
0.10382147477075271	0.6727776488111449
0.1039214747707527	0.674413754443708
0.10402147477075269	0.676048049998031
0.1041214747707527	0.6776805231841353
0.10422147477075269	0.6793111617120824
0.10432147477075268	0.680939953291807
0.1044214747707527	0.6825668856328944
0.10452147477075269	0.6841919464444207
0.1046214747707527	0.6858151234347514
0.10472147477075269	0.6874364043113574
0.10482147477075268	0.6890557767806156
0.1049214747707527	0.6906732285476233
0.10502147477075269	0.6922887473160112
0.1051214747707527	0.6939023207877315
0.1052214747707527	0.6955139366628791
0.10532147477075268	0.6971235826394908
0.1054214747707527	0.6987312464133447
0.10552147477075269	0.7003369156777653
0.1056214747707527	0.7019405781234219
0.1057214747707527	0.7035422214381226
0.10582147477075268	0.7051418333066242
0.1059214747707527	0.7067394014104218
0.10602147477075269	0.70833491342754
0.1061214747707527	0.7099283570323308
0.1062214747707527	0.7115197198952696
0.10632147477075268	0.7131089896827387
0.1064214747707527	0.7146961540568233
0.10652147477075269	0.7162812006750966
0.1066214747707527	0.7178641171904054
0.1067214747707527	0.7194448912506558
0.10682147477075268	0.7210235104985993
0.1069214747707527	0.7225999625716136
0.10702147477075269	0.7241742351014814
0.1071214747707527	0.7257463157141661
0.1072214747707527	0.7273161920295956
0.10732147477075268	0.7288838516614357
0.1074214747707527	0.7304492822168558
0.10752147477075269	0.732012471296316
0.1076214747707527	0.7335734064933137
0.1077214747707527	0.7351320753941805
0.10782147477075268	0.7366884655778178
0.1079214747707527	0.7382425646154879
0.10802147477075269	0.7397943600705479
0.1081214747707527	0.7413438394982472
0.1082214747707527	0.7428909904454398
0.10832147477075268	0.7444358004503802
0.1084214747707527	0.7459782570424501
0.10852147477075269	0.747518347741922
0.10862147477075271	0.7490560600597089
0.1087214747707527	0.7505913814971027
0.10882147477075269	0.7521242995455294
0.1089214747707527	0.7536548016862767
0.10902147477075269	0.7551828753902493
0.10912147477075271	0.7567085081176937
0.1092214747707527	0.7582316873179444
0.10932147477075269	0.7597524004291397
0.1094214747707527	0.7612706348779673
0.10952147477075269	0.7627863780793789
0.10962147477075271	0.7642996174363285
0.1097214747707527	0.7658103403394715
0.10982147477075269	0.7673185341669004
0.1099214747707527	0.768824186283863
0.11002147477075269	0.7703272840424523
0.11012147477075271	0.7718278147813437
0.1102214747707527	0.7733257658254838
0.11032147477075269	0.7748211244857924
0.1104214747707527	0.7763138780588781
0.11052147477075269	0.7778040138267223
0.11062147477075271	0.7792915190563688
0.1107214747707527	0.7807763809996326
0.11082147477075269	0.7822585868927643
0.1109214747707527	0.7837381239561475
0.11102147477075269	0.7852149793939809
0.11112147477075268	0.7866891403939393
0.1112214747707527	0.7881605941268627
0.11132147477075269	0.7896293277464101
0.1114214747707527	0.7910953283887394
0.1115214747707527	0.7925585831721509
0.11162147477075268	0.7940190791967677
0.1117214747707527	0.7954768035441605
0.11182147477075269	0.796931743277014
0.1119214747707527	0.7983838854387727
0.1120214747707527	0.7998332170532731
0.11212147477075268	0.8012797251243817
0.1122214747707527	0.8027233966356292
0.11232147477075269	0.804164218549829
0.1124214747707527	0.8056021778087177
0.1125214747707527	0.807037261332551
0.11262147477075268	0.8084694560197279
0.1127214747707527	0.8098987487463987
0.11282147477075269	0.8113251263660639
0.1129214747707527	0.8127485757091777
0.1130214747707527	0.8141690835827273
0.11312147477075268	0.8155866367698386
0.1132214747707527	0.8170012220293469
0.11332147477075269	0.8184128260953711
0.1134214747707527	0.8198214356768889
0.1135214747707527	0.8212270374573064
0.11362147477075268	0.8226296180940046
0.1137214747707527	0.8240291642179085
0.11382147477075269	0.8254256624330181
0.1139214747707527	0.8268190993159648
0.1140214747707527	0.8282094614155283
0.11412147477075268	0.8295967352521852
0.1142214747707527	0.8309809073176139
0.11432147477075269	0.8323619640742245
0.1144214747707527	0.833739891954646
0.1145214747707527	0.8351146773612534
0.11462147477075268	0.8364863066656409
0.1147214747707527	0.8378547662081214
0.11482147477075269	0.8392200422971982
0.11492147477075271	0.8405821212090445
0.1150214747707527	0.8419409891869634
0.11512147477075269	0.8432966324408355
0.1152214747707527	0.8446490371465937
0.11532147477075269	0.8459981894456305
0.11542147477075271	0.8473440754442597
0.1155214747707527	0.8486866812131203
0.11562147477075269	0.8500259927865929
0.1157214747707527	0.8513619961622237
0.11582147477075269	0.8526946773000958
0.11592147477075271	0.8540240221222373
0.1160214747707527	0.8553500165119912
0.11612147477075269	0.8566726463133825
0.1162214747707527	0.8579918973304864
0.11632147477075269	0.8593077553267594
0.11642147477075271	0.8606202060244053
0.1165214747707527	0.8619292351036698
0.11662147477075269	0.863234828202195
0.1167214747707527	0.8645369709142917
0.11682147477075269	0.8658356487902619
0.11692147477075271	0.8671308473356648
0.1170214747707527	0.8684225520105974
0.11712147477075269	0.8697107482289572
0.1172214747707527	0.8709954213576877
0.11732147477075269	0.8722765567160096
0.11742147477075268	0.8735541395746622
0.1175214747707527	0.8748281551550847
0.11762147477075269	0.8760985886286439
0.1177214747707527	0.8773654251157988
0.1178214747707527	0.8786286496852799
0.11792147477075268	0.879888247353241
0.1180214747707527	0.8811442030823984
0.11812147477075269	0.8823965017811647
0.1182214747707527	0.8836451283027565
0.1183214747707527	0.884890067444289
0.11842147477075268	0.8861313039458567
0.1185214747707527	0.8873688224896058
0.11862147477075269	0.8886026076987689
0.1187214747707527	0.8898326441367025
0.1188214747707527	0.8910589163059017
0.11892147477075268	0.892281408646996
0.1190214747707527	0.8935001055377204
0.11912147477075269	0.8947149912918846
0.1192214747707527	0.8959260501583046
0.1193214747707527	0.8971332663197263
0.11942147477075268	0.8983366238917272
0.1195214747707527	0.8995361069215935
0.11962147477075269	0.9007316993871891
0.1197214747707527	0.9019233851957791
0.1198214747707527	0.9031111481828575
0.11992147477075268	0.9042949721109325
0.1200214747707527	0.9054748406683111
0.12012147477075269	0.9066507374678233
0.1202214747707527	0.9078226460455774
0.1203214747707527	0.9089905498596222
0.12042147477075268	0.9101544322886463
0.1205214747707527	0.9113142766306203
0.12062147477075269	0.9124700661014096
0.12072147477075271	0.9136217838333703
0.1208214747707527	0.9147694128739217
0.12092147477075268	0.9159129361840733
0.1210214747707527	0.9170523366369377
0.12112147477075269	0.9181875970162044
0.12122147477075271	0.9193187000145921
0.1213214747707527	0.9204456282322544
0.12142147477075269	0.9215683641751621
0.1215214747707527	0.9226868902534608
0.12162147477075269	0.9238011887797728
0.12172147477075271	0.9249112419674855
0.1218214747707527	0.9260170319289814
0.12192147477075269	0.9271185406738628
0.1220214747707527	0.9282157501070947
0.12212147477075269	0.9293086420271508
0.12222147477075271	0.9303971981240955
0.1223214747707527	0.9314813999776242
0.12242147477075269	0.9325612290550797
0.1225214747707527	0.9336366667093886
0.12262147477075269	0.9347076941770107
0.12272147477075271	0.9357742925757737
0.1228214747707527	0.9368364429027175
0.12292147477075269	0.9378941260318514
0.1230214747707527	0.9389473227118912
0.12312147477075269	0.9399960135639074
0.12322147477075271	0.9410401790789751
0.1233214747707527	0.9420797996156974
0.12342147477075269	0.9431148553977499
0.1235214747707527	0.9441453265113007
0.12362147477075269	0.9451711929024126
0.12372147477075271	0.9461924343743683
0.1238214747707527	0.9472090305849334
0.12392147477075269	0.9482209610435555
0.1240214747707527	0.9492282051084985
0.1241214747707527	0.9502307419838978
0.12422147477075268	0.9512285507167674
0.1243214747707527	0.952221610193894
0.12442147477075269	0.9532098991387116
0.1245214747707527	0.9541933961080287
0.1246214747707527	0.9551720794887453
0.12472147477075268	0.9561459274944331
0.1248214747707527	0.9571149181618637
0.12492147477075269	0.9580790293474241
0.1250214747707527	0.9590382387234592
0.1251214747707527	0.9599925237745136
0.12522147477075268	0.9609418617934711
0.1253214747707527	0.9618862298776094
0.1254214747707527	0.962825604924527
0.1255214747707527	0.9637599636279842
0.1256214747707527	0.9646892824736295
0.12572147477075268	0.9656135377345929
0.1258214747707527	0.9665327054669948
0.1259214747707527	0.9674467615053057
0.1260214747707527	0.9683556814575829
0.1261214747707527	0.9692594407005857
0.12622147477075268	0.9701580143747522
0.1263214747707527	0.9710513773790339
0.1264214747707527	0.9719395043655826
0.1265214747707527	0.9728223697342949
0.1266214747707527	0.973699947627195
0.12672147477075268	0.9745722119226605
0.1268214747707527	0.9754391362294783
0.1269214747707527	0.9763006938807308
0.1270214747707527	0.9771568579274897
0.1271214747707527	0.978007601132356
0.12722147477075268	0.9788528959627647
0.1273214747707527	0.9796927145841353
0.1274214747707527	0.9805270288527583
0.1275214747707527	0.9813558103085358
0.1276214747707527	0.9821790301674265
0.12772147477075269	0.9829966593137234
0.1278214747707527	0.9838086682920354
0.1279214747707527	0.9846150272990577
0.1280214747707527	0.9854157061750656
0.1281214747707527	0.9862106743951273
0.12822147477075269	0.9869999010600612
0.1283214747707527	0.9877833548870701
0.1284214747707527	0.9885610042000919
0.1285214747707527	0.9893328169198236
0.1286214747707527	0.9900987605534135
0.1287214747707527	0.9908588021838167
0.1288214747707527	0.9916129084587716
0.1289214747707527	0.9923610455794304
0.1290214747707527	0.9931031792885747
0.1291214747707527	0.9938392748584328
0.1292214747707527	0.9945692970780802
0.1293214747707527	0.9952932102403709
0.1294214747707527	0.9960109781284395
0.1295214747707527	0.9967225640016874
0.1296214747707527	0.9974279305812854
0.1297214747707527	0.9981270400351341
0.1298214747707527	0.998819853962273
0.1299214747707527	0.9995063333767163
0.1300214747707527	1.0001864386906794
0.1301214747707527	1.0008601296971626
0.1302214747707527	1.001527365551887
0.1303214747707527	1.002188104754516
0.1304214747707527	1.0028423051291548
0.13052147477075268	1.0034899238040882
0.1306214747707527	1.004130917190702
0.1307214747707527	1.0047652409615673
0.1308214747707527	1.0053928500276395
0.1309214747707527	1.0060136985145172
0.13102147477075268	1.0066277397377315
0.1311214747707527	1.0072349261769926
0.1312214747707527	1.0078352094493688
0.1313214747707527	1.0084285402812976
0.1314214747707527	1.0090148684794134
0.13152147477075268	1.0095941429001056
0.1316214747707527	1.0101663114177233
0.1317214747707527	1.0107313208913828
0.1318214747707527	1.011289117130278
0.1319214747707527	1.011839644857419
0.13202147477075268	1.0123828476716923
0.1321214747707527	1.0129186680081814
0.1322214747707527	1.0134470470966095
0.1323214747707527	1.0139679249177977
0.1324214747707527	1.0144812401580612
0.13252147477075268	1.0149869301613539
0.1326214747707527	1.015484930879081
0.1327214747707527	1.0159751768174015
0.1328214747707527	1.0164576009818707
0.1329214747707527	1.0169321348192681
0.13302147477075268	1.0173987081564144
0.1331214747707527	1.0178572491357727
0.1332214747707527	1.0183076841476666
0.1333214747707527	1.0187499377588267
0.1334214747707527	1.0191839326370629
0.13352147477075269	1.0196095894718025
0.1336214747707527	1.020026826890147
0.1337214747707527	1.020435561368224
0.1338214747707527	1.0208357071374092
0.1339214747707527	1.0212271760851206
0.13402147477075269	1.0216098776497207
0.1341214747707527	1.0219837187091683
0.1342214747707527	1.0223486034628626
0.1343214747707527	1.0227044333062256
0.1344214747707527	1.0230511066974204
0.13452147477075269	1.0233885190156164
0.1346214747707527	1.0237165624100992
0.1347214747707527	1.0240351256394735
0.1348214747707527	1.0243440939002015
0.1349214747707527	1.0246433486434967
0.1350214747707527	1.0249327673796529
0.1351214747707527	1.0252122234686805
0.1352214747707527	1.0254815858960558
0.1353214747707527	1.0257407190322545
0.1354214747707527	1.0259894823745823
0.1355214747707527	1.0262277302696665
0.1356214747707527	1.0264553116147856
0.1357214747707527	1.0266720695359917
0.1358214747707527	1.0268778410407684
0.1359214747707527	1.0270724566426628
0.1360214747707527	1.027255739955074
0.1361214747707527	1.0274275072509484
0.1362214747707527	1.0275875669848358
0.1363214747707527	1.0277357192731875
0.1364214747707527	1.0278717553283274
0.1365214747707527	1.0279954568408725
0.1366214747707527	1.0281065953046702
0.1367214747707527	1.0282049312774826
0.1368214747707527	1.0282902135697252
0.1369214747707527	1.0283621783523587
0.1370214747707527	1.0284205481737918
0.1371214747707527	1.028465030874018
0.1372214747707527	1.028495318382431
0.13732147477075268	1.0285110853834785
0.1374214747707527	1.0285119878318332
0.1375214747707527	1.0284976612954901
0.1376214747707527	1.028467719101577
0.1377214747707527	1.028421750255
0.13782147477075268	1.028359317094678
0.1379214747707527	1.0282799526452493
0.1380214747707527	1.0281831576140272
0.1381214747707527	1.0280683969727036
0.1382214747707527	1.0279350960507077
0.13832147477075268	1.0277826360513107
0.1384214747707527	1.0276103488817196
0.1385214747707527	1.027417511163064
0.1386214747707527	1.0272033372540803
0.1387214747707527	1.0269669710805844
0.13882147477075268	1.0267074765087947
0.1389214747707527	1.0264238259294507
0.1390214747707527	1.0261148866252856
0.1391214747707527	1.0257794043676611
0.1392214747707527	1.025415983515753
0.13932147477075268	1.0250230626542085
0.1394214747707527	1.0245988844729808
0.1395214747707527	1.0241414581209947
0.1396214747707527	1.02364851158254
0.1397214747707527	1.0231174306180477
0.13982147477075269	1.022545179292465
0.1399214747707527	1.0219281947683445
0.1400214747707527	1.0212622453146551
0.1401214747707527	1.0205422343750854
0.1402214747707527	1.0197619231616721

==> pics/2transasym.txt <==
-0.05777852522924731	0
-0.05767852522924731	0
-0.057578525229247314	0
-0.05747852522924731	0
-0.057378525229247315	0
-0.05727852522924731	0
-0.05717852522924731	0
-0.057078525229247314	0
-0.05697852522924731	0
-0.056878525229247315	0
-0.05677852522924731	0
-0.056678525229247316	0
-0.05657852522924731	0
-0.05647852522924731	0
-0.056378525229247314	0
-0.05627852522924731	0
-0.056178525229247316	0
-0.05607852522924731	0
-0.05597852522924731	0
-0.055878525229247314	0
-0.05577852522924731	0
-0.055678525229247315	0
-0.05557852522924731	0
-0.055478525229247316	0
-0.05537852522924731	0
-0.05527852522924731	0
-0.055178525229247315	0
-0.05507852522924731	0
-0.054978525229247316	0
-0.05487852522924731	0
-0.05477852522924731	0
-0.054678525229247314	0
-0.05457852522924731	0
-0.054478525229247315	0
-0.05437852522924731	0
-0.05427852522924731	0
-0.054178525229247314	0
-0.05407852522924731	0
-0.053978525229247315	0
-0.05387852522924731	0
-0.05377852522924731	0
-0.05367852522924731	0
-0.05357852522924731	0
-0.053478525229247315	0
-0.05337852522924731	0
-0.05327852522924731	0
-0.05317852522924731	0
-0.05307852522924731	0
-0.052978525229247314	0
-0.05287852522924731	0
-0.052778525229247315	0
-0.05267852522924731	0
-0.05257852522924731	0
-0.052478525229247314	0
-0.05237852522924731	0
-0.052278525229247315	0
-0.05217852522924731	0
-0.052078525229247316	0
-0.05197852522924731	0
-0.05187852522924731	0
-0.051778525229247314	0
-0.05167852522924731	0
-0.051578525229247316	0
-0.05147852522924731	0
-0.05137852522924731	0
-0.051278525229247314	0
-0.05117852522924731	0
-0.051078525229247315	0
-0.05097852522924731	0
-0.05087852522924731	0
-0.050778525229247314	0
-0.05067852522924731	0
-0.050578525229247315	0
-0.05047852522924731	0
-0.05037852522924731	0
-0.05027852522924731	0
-0.05017852522924731	0
-0.050078525229247314	0
-0.04997852522924731	0
-0.04987852522924731	0
-0.04977852522924731	0
-0.04967852522924732	0
-0.049578525229247314	0
-0.04947852522924731	0
-0.04937852522924731	0
-0.04927852522924731	0
-0.049178525229247316	0
-0.04907852522924731	0
-0.04897852522924731	0
-0.048878525229247315	0
-0.04877852522924731	0
-0.048678525229247316	0
-0.04857852522924731	0
-0.04847852522924731	0
-0.048378525229247314	0
-0.04827852522924731	0
-0.048178525229247315	0
-0.04807852522924731	0
-0.04797852522924731	0
-0.047878525229247314	0
-0.04777852522924731	0
-0.047678525229247315	0
-0.04757852522924731	0
-0.04747852522924731	0
-0.04737852522924731	0
-0.04727852522924731	0
-0.047178525229247315	0
-0.04707852522924731	0
-0.04697852522924731	0
-0.04687852522924731	0
-0.04677852522924731	0
-0.046678525229247314	0
-0.04657852522924731	0
-0.04647852522924731	0
-0.04637852522924731	0
-0.046278525229247316	0
-0.046178525229247314	0
-0.04607852522924731	0
-0.045978525229247315	0
-0.04587852522924731	0
-0.045778525229247316	0
-0.04567852522924731	0
-0.04557852522924731	0
-0.045478525229247314	0
-0.04537852522924731	0
-0.045278525229247316	0
-0.04517852522924731	0
-0.04507852522924731	0
-0.044978525229247314	0
-0.04487852522924731	0
-0.044778525229247315	0
-0.04467852522924731	0
-0.04457852522924731	0
-0.044478525229247313	0
-0.04437852522924731	0
-0.044278525229247315	0
-0.04417852522924731	0
-0.04407852522924731	0
-0.04397852522924731	0
-0.04387852522924731	0
-0.043778525229247314	0
-0.04367852522924731	0
-0.04357852522924731	0
-0.04347852522924731	0
-0.04337852522924731	0
-0.043278525229247314	0
-0.04317852522924731	0
-0.04307852522924731	0
-0.04297852522924731	0
-0.042878525229247316	0
-0.04277852522924731	0
-0.04267852522924731	0
-0.042578525229247315	0
-0.04247852522924731	0
-0.042378525229247316	0
-0.04227852522924731	0
-0.04217852522924731	0
-0.04207852522924731	0
-0.04197852522924731	0
-0.041878525229247315	0
-0.04177852522924731	0
-0.04167852522924731	0
-0.041578525229247314	0
-0.04147852522924731	0
-0.041378525229247315	0
-0.04127852522924731	0
-0.04117852522924731	0
-0.04107852522924731	0
-0.04097852522924731	0
-0.040878525229247314	0
-0.04077852522924731	0
-0.04067852522924731	0
-0.04057852522924731	0
-0.04047852522924732	0
-0.040378525229247314	0
-0.04027852522924731	0
-0.04017852522924731	0
-0.04007852522924731	0
-0.039978525229247316	0
-0.039878525229247314	0
-0.03977852522924731	0
-0.03967852522924731	0
-0.03957852522924731	0
-0.039478525229247316	0
-0.03937852522924731	0
-0.03927852522924731	0
-0.03917852522924731	0
-0.03907852522924731	0
-0.038978525229247316	0
-0.03887852522924731	0
-0.03877852522924731	0
-0.03867852522924731	0
-0.03857852522924731	0
-0.038478525229247315	0
-0.03837852522924731	0
-0.03827852522924731	0
-0.03817852522924731	0
-0.03807852522924731	0
-0.037978525229247315	0
-0.03787852522924731	0
-0.03777852522924731	0
-0.03767852522924731	0
-0.03757852522924731	0
-0.037478525229247314	0
-0.03737852522924731	0
-0.03727852522924731	0
-0.03717852522924731	0
-0.03707852522924732	0
-0.036978525229247314	0
-0.03687852522924731	0
-0.03677852522924731	0
-0.03667852522924731	0
-0.036578525229247316	0
-0.03647852522924731	0
-0.03637852522924731	0
-0.03627852522924731	0
-0.03617852522924731	0
-0.036078525229247316	0
-0.03597852522924731	0
-0.03587852522924731	0
-0.03577852522924731	0
-0.03567852522924731	0
-0.035578525229247315	0
-0.03547852522924731	0
-0.03537852522924731	0
-0.03527852522924731	0
-0.03517852522924731	0
-0.035078525229247315	0
-0.03497852522924731	0
-0.03487852522924731	0
-0.03477852522924731	0
-0.03467852522924731	0
-0.034578525229247314	0
-0.03447852522924731	0
-0.03437852522924731	0
-0.03427852522924731	0
-0.03417852522924732	0
-0.034078525229247314	0
-0.03397852522924731	0
-0.03387852522924731	0
-0.03377852522924731	0
-0.033678525229247316	0
-0.033578525229247314	0
-0.03347852522924731	0
-0.03337852522924731	0
-0.03327852522924731	0
-0.033178525229247316	0
-0.03307852522924731	0
-0.03297852522924731	0
-0.03287852522924731	0
-0.03277852522924731	0
-0.032678525229247316	0
-0.03257852522924731	0
-0.03247852522924731	0
-0.03237852522924731	0
-0.03227852522924731	0
-0.032178525229247315	0
-0.03207852522924731	0
-0.03197852522924731	0
-0.031878525229247306	0
-0.03177852522924731	0
-0.031678525229247315	0
-0.03157852522924731	0
-0.03147852522924731	0
-0.03137852522924731	0
-0.03127852522924731	0
-0.03117852522924731	0
-0.03107852522924731	0
-0.030978525229247312	0
-0.030878525229247313	0
-0.030778525229247313	0
-0.03067852522924731	0
-0.03057852522924731	0
-0.03047852522924731	0
-0.030378525229247312	0
-0.030278525229247313	0
-0.03017852522924731	0
-0.03007852522924731	0
-0.02997852522924731	0
-0.02987852522924731	0
-0.029778525229247312	0
-0.029678525229247313	0
-0.02957852522924731	0
-0.02947852522924731	0
-0.02937852522924731	0
-0.029278525229247312	0
-0.029178525229247312	0
-0.029078525229247313	0
-0.02897852522924731	0
-0.02887852522924731	0
-0.02877852522924731	0
-0.028678525229247312	0
-0.028578525229247313	0
-0.02847852522924731	0
-0.02837852522924731	0
-0.02827852522924731	0
-0.02817852522924731	0
-0.028078525229247312	0
-0.027978525229247313	0
-0.02787852522924731	0
-0.02777852522924731	0
-0.02767852522924731	0
-0.02757852522924731	0
-0.027478525229247312	0
-0.027378525229247313	0
-0.02727852522924731	0
-0.02717852522924731	0
-0.02707852522924731	0
-0.026978525229247312	0
-0.026878525229247312	0
-0.026778525229247313	0
-0.02667852522924731	0
-0.02657852522924731	0
-0.02647852522924731	0
-0.02637852522924731	0
-0.026278525229247313	0
-0.02617852522924731	0
-0.026078525229247314	0
-0.02597852522924731	0
-0.025878525229247308	0
-0.025778525229247312	0
-0.02567852522924731	0
-0.025578525229247313	0
-0.02547852522924731	0
-0.025378525229247315	0
-0.02527852522924731	0
-0.02517852522924731	0
-0.025078525229247313	0
-0.02497852522924731	0
-0.024878525229247314	0
-0.02477852522924731	0
-0.02467852522924731	0
-0.024578525229247312	0
-0.02447852522924731	0
-0.024378525229247314	0
-0.02427852522924731	0
-0.024178525229247308	0
-0.024078525229247312	0
-0.02397852522924731	0
-0.023878525229247313	0
-0.02377852522924731	0
-0.023678525229247314	0
-0.02357852522924731	0
-0.02347852522924731	0
-0.023378525229247313	0
-0.02327852522924731	0
-0.023178525229247314	0
-0.02307852522924731	0
-0.02297852522924731	0
-0.022878525229247312	0
-0.02277852522924731	0
-0.022678525229247314	0
-0.02257852522924731	0
-0.022478525229247308	0
-0.022378525229247312	0
-0.02227852522924731	0
-0.022178525229247313	0
-0.02207852522924731	0
-0.021978525229247314	0
-0.02187852522924731	0
-0.02177852522924731	0
-0.021678525229247313	0
-0.02157852522924731	0
-0.021478525229247314	0
-0.02137852522924731	0
-0.021278525229247308	0
-0.021178525229247312	0
-0.02107852522924731	0
-0.020978525229247313	0
-0.02087852522924731	0
-0.020778525229247308	0
-0.020678525229247312	0
-0.02057852522924731	0
-0.020478525229247313	0
-0.02037852522924731	0
-0.020278525229247314	0
-0.02017852522924731	0
-0.02007852522924731	0
-0.019978525229247313	0
-0.01987852522924731	0
-0.019778525229247314	0
-0.01967852522924731	0
-0.019578525229247308	0
-0.019478525229247312	0
-0.01937852522924731	0
-0.019278525229247313	0
-0.01917852522924731	0
-0.019078525229247308	0
-0.01897852522924731	0
-0.01887852522924731	0
-0.018778525229247313	0
-0.01867852522924731	0
-0.018578525229247314	0
-0.01847852522924731	0
-0.01837852522924731	0
-0.018278525229247312	0
-0.01817852522924731	0
-0.018078525229247314	0
-0.01797852522924731	0
-0.017878525229247308	0
-0.017778525229247312	0
-0.01767852522924731	0
-0.017578525229247313	0
-0.01747852522924731	0
-0.017378525229247307	0
-0.01727852522924731	0
-0.01717852522924731	0
-0.017078525229247313	0
-0.01697852522924731	0
-0.016878525229247314	0
-0.01677852522924731	0
-0.016678525229247308	0
-0.016578525229247312	0
-0.01647852522924731	0
-0.016378525229247314	0
-0.01627852522924731	0
-0.016178525229247308	0
-0.016078525229247312	0
-0.01597852522924731	0
-0.015878525229247313	0
-0.01577852522924731	0
-0.015678525229247307	0
-0.015578525229247311	0
-0.015478525229247309	0
-0.015378525229247313	0
-0.01527852522924731	0
-0.015178525229247314	0
-0.015078525229247311	0
-0.014978525229247308	0
-0.014878525229247312	0
-0.01477852522924731	0
-0.014678525229247313	0
-0.01457852522924731	0
-0.014478525229247308	0
-0.014378525229247312	0
-0.014278525229247309	0
-0.014178525229247313	0
-0.01407852522924731	0
-0.013978525229247314	0
-0.013878525229247311	0
-0.013778525229247308	0
-0.013678525229247313	0
-0.01357852522924731	0
-0.013478525229247314	0
-0.01337852522924731	0
-0.013278525229247308	0
-0.013178525229247312	0
-0.01307852522924731	0
-0.012978525229247313	0
-0.01287852522924731	0
-0.012778525229247308	0
-0.012678525229247312	0
-0.012578525229247309	0
-0.012478525229247313	0
-0.01237852522924731	0
-0.012278525229247314	0
-0.012178525229247311	0
-0.012078525229247308	0
-0.011978525229247312	0
-0.01187852522924731	0
-0.011778525229247314	0
-0.01167852522924731	0
-0.011578525229247308	0
-0.011478525229247312	0
-0.011378525229247309	0
-0.011278525229247313	0
-0.01117852522924731	0
-0.011078525229247307	0
-0.010978525229247312	0
-0.010878525229247309	0
-0.010778525229247313	0
-0.01067852522924731	0
-0.010578525229247314	0
-0.010478525229247311	0
-0.010378525229247308	0
-0.010278525229247312	0
-0.01017852522924731	0
-0.010078525229247313	0
-0.00997852522924731	0
-0.009878525229247308	0
-0.009778525229247312	0
-0.009678525229247309	0
-0.009578525229247313	0
-0.00947852522924731	0
-0.009378525229247307	0
-0.009278525229247311	0
-0.009178525229247309	0
-0.009078525229247313	0
-0.00897852522924731	0
-0.008878525229247314	0
-0.008778525229247311	0
-0.008678525229247308	0
-0.008578525229247312	0
-0.00847852522924731	0
-0.008378525229247313	0
-0.00827852522924731	0
-0.008178525229247308	0
-0.008078525229247312	0
-0.007978525229247309	0
-0.007878525229247313	0
-0.00777852522924731	0
-0.007678525229247307	0
-0.007578525229247311	0
-0.007478525229247308	0
-0.0073785252292473125	0
-0.00727852522924731	0
-0.007178525229247314	0
-0.007078525229247311	0
-0.006978525229247308	0
-0.006878525229247312	0
-0.006778525229247309	0
-0.006678525229247313	0
-0.00657852522924731	0
-0.0064785252292473075	0
-0.006378525229247312	0
-0.006278525229247309	0
-0.006178525229247313	0
-0.00607852522924731	0
-0.005978525229247307	0
-0.005878525229247311	0
-0.005778525229247308	0
-0.005678525229247312	0
-0.0055785252292473095	0
-0.0054785252292473136	0
-0.005378525229247311	0
-0.005278525229247308	0
-0.005178525229247312	0
-0.005078525229247309	0
-0.004978525229247313	0
-0.00487852522924731	0
-0.004778525229247307	0
-0.0046785252292473115	0
-0.004578525229247309	0
-0.004478525229247313	0
-0.00437852522924731	0
-0.004278525229247307	0
-0.004178525229247311	0
-0.004078525229247308	0
-0.003978525229247312	0
-0.0038785252292473094	0
-0.0037785252292473134	0
-0.0036785252292473106	0
-0.0035785252292473077	0
-0.0034785252292473118	0
-0.003378525229247309	0
-0.003278525229247313	0
-0.00317852522924731	0
-0.0030785252292473073	0
-0.0029785252292473113	0
-0.0028785252292473085	0
-0.0027785252292473125	0
-0.0026785252292473097	0
-0.002578525229247307	0
-0.002478525229247311	0
-0.002378525229247308	0
-0.002278525229247312	0
-0.0021785252292473092	0
-0.0020785252292473133	0
-0.0019785252292473104	0
-0.0018785252292473076	0
-0.0017785252292473117	0
-0.0016785252292473088	0
-0.0015785252292473129	0
-0.00147852522924731	0
-0.0013785252292473071	0
-0.0012785252292473112	0
-0.0011785252292473083	0
-0.0010785252292473124	0
-0.0009785252292473096	0
-0.0008785252292473067	0
-0.0007785252292473108	0
-0.0006785252292473079	0
-0.000578525229247312	0
-0.0004785252292473091	0
-0.0003785252292473132	0
-0.0002785252292473103	0
-0.00017852522924730746	0
-0.00007852522924731153	0
0.00002147477075269133	-0.022529671338104146
0.00012147477075268726	-0.01824147816523955
0.00022147477075269012	-0.014038707777120484
0.000321474770752693	-0.00991570794676689
0.0004214747707526889	-0.005867457737820624
0.0005214747707526918	-0.001889469681478484
0.0006214747707526877	0.002022289053295629
0.0007214747707526906	0.005871460858140816
0.0008214747707526934	0.00966135047144066
0.0009214747707526894	0.01339496876163942
0.0010214747707526922	0.017075069334952047
0.0011214747707526881	0.020704179369111075
0.001221474770752691	0.024284625760482452
0.001321474770752687	0.02781855743627734
0.0014214747707526898	0.03130796450528627
0.0015214747707526927	0.034754694784198785
0.0016214747707526886	0.03816046813127148
0.0017214747707526915	0.041526888936893616
0.0018214747707526874	0.044855457056236406
0.0019214747707526902	0.048147577417974645
0.002021474770752693	0.05140456850236376
0.002121474770752689	0.05462766984922208
0.002221474770752692	0.057818048729810285
0.002321474770752688	0.06097680609524838
0.0024214747707526907	0.06410498189623426
0.0025214747707526866	0.06720355985462552
0.0026214747707526895	0.07027347175520467
0.0027214747707526923	0.07331560131616315
0.0028214747707526883	0.07633078768844227
0.002921474770752691	0.07931982862712768
0.003021474770752687	0.0822834833722202
0.00312147477075269	0.08522247527114686
0.003221474770752693	0.08813749417113205
0.0033214747707526887	0.09102919860601949
0.0034214747707526916	0.09389821779903589
0.0035214747707526875	0.09674515350030291
0.0036214747707526904	0.0995705816757777
0.0037214747707526932	0.10237505406220292
0.003821474770752689	0.10515909960103301
0.003921474770752692	0.10792322576282788
0.004021474770752688	0.11066791977232086
0.004121474770752691	0.1133936497432383
0.004221474770752687	0.11610086573098934
0.00432147477075269	0.11879000071047639
0.0044214747707526925	0.12146147148553547
0.004521474770752688	0.12411567953584808
0.004621474770752691	0.12675301180657028
0.004721474770752687	0.12937384144540945
0.00482147477075269	0.13197852849143704
0.004921474770752693	0.1345674205194859
0.005021474770752696	0.1371408532436366
0.005121474770752685	0.13969915108299083
0.005221474770752688	0.1422426276925663
0.0053214747707526905	0.14477158646200522
0.005421474770752693	0.1472863209844246
0.005521474770752696	0.14978711549763243
0.005621474770752685	0.15227424529971545
0.005721474770752688	0.15474797714074093
0.005821474770752691	0.1572085695923747
0.005921474770752694	0.15965627339684627
0.006021474770752697	0.16209133179667845
0.006121474770752686	0.16451398084655405
0.0062214747707526885	0.16692444970842135
0.006321474770752691	0.1693229609309618
0.006421474770752694	0.17170973071449758
0.006521474770752697	0.17408496916216706
0.006621474770752686	0.17644888051830818
0.006721474770752689	0.17880166339484882
0.006821474770752692	0.18114351098639248
0.006921474770752695	0.18347461127474246
0.007021474770752684	0.18579514722348095
0.0071214747707526865	0.18810529696318432
0.007221474770752689	0.19040523396783962
0.007321474770752692	0.19269512722298013
0.007421474770752695	0.1949751413859917
0.007521474770752684	0.19724543693906943
0.007621474770752687	0.19950617033521192
0.00772147477075269	0.2017574941376408
0.007821474770752693	0.20399955715302967
0.007921474770752696	0.20623250455886288
0.008021474770752685	0.2084564780252428
0.008121474770752687	0.2106716158314541
0.00822147477075269	0.21287805297751777
0.008321474770752693	0.21507592129107905
0.008421474770752696	0.2172653495297815
0.008521474770752685	0.2194464634794229
0.008621474770752688	0.221619386048075
0.00872147477075269	0.22378423735637698
0.008821474770752694	0.22594113482419573
0.008921474770752696	0.22809019325383634
0.009021474770752685	0.23023152490994744
0.009121474770752688	0.2323652395963305
0.009221474770752691	0.23449144472974076
0.009321474770752694	0.23661024541085654
0.009421474770752697	0.23872174449256262
0.009521474770752686	0.24082604264564728
0.009621474770752689	0.24292323842202657
0.009721474770752692	0.2450134283156404
0.009821474770752694	0.2470967068211129
0.009921474770752697	0.24917316649025356
0.010021474770752686	0.25124289798653787
0.01012147477075269	0.2533059901376104
0.010221474770752692	0.2553625299859516
0.010321474770752695	0.2574126028377331
0.010421474770752684	0.25945629230997014
0.010521474770752687	0.26149368037605814
0.01062147477075269	0.26352484740969767
0.010721474770752693	0.26554987222737264
0.010821474770752695	0.26756883212935234
0.010921474770752684	0.26958180293932893
0.011021474770752687	0.2715888590427398
0.01112147477075269	0.273590073423801
0.011221474770752693	0.27558551770134504
0.011321474770752696	0.2775752621634805
0.011421474770752685	0.2795593758011319
0.011521474770752688	0.2815379263405143
0.01162147477075269	0.28351098027453814
0.011721474770752693	0.285478602893269
0.011821474770752696	0.2874408583133948
0.011921474770752685	0.2893978095067698
0.012021474770752688	0.2913495183281285
0.012121474770752691	0.29329604554185806
0.012221474770752694	0.29523745084804703
0.012321474770752697	0.297173792907678
0.012421474770752686	0.2991051293670823
0.012521474770752689	0.30103151688168234
0.012621474770752691	0.3029530111390006
0.012721474770752694	0.3048696668809857
0.012821474770752697	0.3067815379257405
0.012921474770752686	0.3086886771885352
0.013021474770752689	0.31059113670226685
0.013121474770752692	0.3124889676373311
0.013221474770752695	0.31438222032090285
0.013321474770752684	0.3162709442556761
0.013421474770752687	0.31815518813808136
0.01352147477075269	0.3200349998760089
0.013621474770752692	0.321910426606006
0.013721474770752695	0.32378151471000777
0.013821474770752684	0.32564830983163623
0.013921474770752687	0.3275108568920156
0.01402147477075269	0.3293692001051863
0.014121474770752693	0.3312233829930843
0.014221474770752696	0.3330734484001346
0.014321474770752685	0.3349194385074385
0.014421474770752687	0.33676139484660295
0.01452147477075269	0.3385993583131972
0.014621474770752693	0.34043336917985156
0.014721474770752696	0.3422634671090162
0.014821474770752685	0.3440896911654142
0.014921474770752688	0.34591207982813515
0.01502147477075269	0.34773067100244165
0.015121474770752694	0.34954550203127605
0.015221474770752697	0.3513566097064751
0.015321474770752685	0.3531640302796924
0.015421474770752688	0.3549677994730541
0.015521474770752691	0.35676795248955673
0.015621474770752694	0.3585645240232013
0.015721474770752697	0.36035754826887295
0.015821474770752686	0.36214705893198196
0.01592147477075269	0.3639330892378827
0.01602147477075269	0.3657156719410482
0.016121474770752695	0.36749483933402005
0.016221474770752697	0.36927062325617205
0.016321474770752686	0.3710430551022345
0.01642147477075269	0.37281216583062365
0.016521474770752692	0.37457798597160435
0.016621474770752695	0.37634054563519403
0.016721474770752684	0.37809987451896454
0.016821474770752687	0.37985600191561897
0.01692147477075269	0.3816089567203635
0.017021474770752693	0.3833587674381792
0.017121474770752695	0.3851054621908783
0.017221474770752684	0.3868490687240202
0.017321474770752687	0.3885896144136601
0.01742147477075269	0.3903271262729508
0.017521474770752693	0.39206163095857754
0.017621474770752696	0.3937931547771129
0.017721474770752685	0.3955217236911437
0.017821474770752688	0.39724736332531807
0.01792147477075269	0.3989700989722535
0.018021474770752693	0.4006899555982874
0.018121474770752696	0.40240695784916036
0.018221474770752685	0.40412113005549505
0.018321474770752688	0.4058324962382232
0.01842147477075269	0.4075410801138736
0.018521474770752694	0.40924690509974965
0.018621474770752697	0.4109499943189778
0.018721474770752686	0.41265037060549525
0.01882147477075269	0.4143480565088655
0.01892147477075269	0.4160430742990596
0.019021474770752694	0.41773544597109885
0.019121474770752697	0.41942519324959915
0.019221474770752686	0.4211123375932485
0.01932147477075269	0.42279690019918464
0.019421474770752692	0.42447890200723704
0.019521474770752695	0.4261583637041536
0.019621474770752698	0.4278353057277
0.019721474770752687	0.4295097482706673
0.01982147477075269	0.43118171128484434
0.019921474770752692	0.43285121448485536
0.020021474770752695	0.43451827735195897
0.020121474770752684	0.43618291913774543
0.020221474770752687	0.437845158867804
0.02032147477075269	0.43950501534525405
0.020421474770752693	0.4411625071542603
0.020521474770752696	0.4428176526634721
0.020621474770752685	0.44447047002933604
0.020721474770752688	0.44612097719945465
0.02082147477075269	0.4477691919157626
0.020921474770752693	0.4494151317177435
0.021021474770752696	0.45105881394550706
0.021121474770752685	0.45270025574283346
0.021221474770752688	0.45433947406019964
0.02132147477075269	0.4559764856576925
0.021421474770752694	0.4576113071078781
0.021521474770752697	0.45924395479864516
0.021621474770752686	0.4608744449359739
0.02172147477075269	0.46250279354664303
0.02182147477075269	0.4641290164809377
0.021921474770752694	0.465753129415214
0.022021474770752697	0.4673751478545336
0.022121474770752686	0.46899508713513144
0.02222147477075269	0.47061296242694406
0.02232147477075269	0.4722287887360168
0.022421474770752695	0.47384258090689413
0.022521474770752697	0.47545435362498567
0.022621474770752686	0.47706412141885374
0.02272147477075269	0.4786718986624783
0.022821474770752692	0.4802776995774975
0.022921474770752695	0.4818815382353643
0.023021474770752698	0.4834834285595126
0.023121474770752687	0.4850833843274677
0.02322147477075269	0.4866814191728969
0.023321474770752693	0.48827754658764766
0.023421474770752695	0.4898717799237719
0.023521474770752684	0.49146413239545156
0.023621474770752687	0.49305461708095827
0.02372147477075269	0.49464324692453737
0.023821474770752693	0.4962300347382718
0.023921474770752696	0.49781499320391104
0.024021474770752685	0.4993981348746887
0.024121474770752688	0.5009794721770663
0.02422147477075269	0.5025590174124912
0.024321474770752693	0.504136782759114
0.024421474770752696	0.5057127802734339
0.024521474770752685	0.5072870218920215
0.024621474770752688	0.5088595194330416
0.02472147477075269	0.5104302845979701
0.024821474770752694	0.5119993289730719
0.024921474770752697	0.5135666640309977
0.025021474770752686	0.5151323011322935
0.02512147477075269	0.5166962515268789
0.02522147477075269	0.5182585263555449
0.025321474770752694	0.519819136651397
0.025421474770752697	0.5213780933412634
0.025521474770752686	0.5229354072471039
0.02562147477075269	0.5244910890873842
0.025721474770752692	0.5260451494784578
0.025821474770752695	0.5275975989358671
0.025921474770752698	0.529148447875656
0.026021474770752687	0.5306977066157027
0.02612147477075269	0.532245385376944
0.026221474770752692	0.5337914942846611
0.026321474770752695	0.5353360433696712
0.026421474770752698	0.5368790425696046
0.026521474770752687	0.5384205017300302
0.02662147477075269	0.5399604306056708
0.026721474770752693	0.5414988388615469
0.026821474770752696	0.5430357360741296
0.026921474770752685	0.544571131732418
0.027021474770752688	0.546105035239109
0.02712147477075269	0.5476374559116338
0.027221474770752693	0.549168402983243
0.027321474770752696	0.5506978856040672
0.027421474770752685	0.5522259128421434
0.027521474770752688	0.5537524936844559
0.02762147477075269	0.5552776370379138
0.027721474770752694	0.5568013517303632
0.027821474770752697	0.558323646511572
0.027921474770752686	0.5598445300541611
0.02802147477075269	0.5613640109545857
0.02812147477075269	0.5628820977340492
0.028221474770752694	0.5643987988394324
0.028321474770752697	0.5659141226441766
0.028421474770752686	0.5674280774492252
0.02852147477075269	0.5689406714838345
0.028621474770752692	0.5704519129065265
0.028721474770752695	0.5719618098058543
0.028821474770752697	0.5734703702013013
0.028921474770752686	0.5749776020441125
0.02902147477075269	0.5764835132180697
0.029121474770752692	0.5779881115403277
0.029221474770752695	0.57949140476221
0.029321474770752698	0.5809934005699837
0.029421474770752687	0.5824941065856278
0.02952147477075269	0.5839935303676038
0.029621474770752693	0.5854916794115967
0.029721474770752696	0.5869885611512676
0.029821474770752684	0.5884841829589381
0.029921474770752687	0.5899785521464005
0.03002147477075269	0.5914716759655345
0.030121474770752693	0.5929635616090313
0.030221474770752696	0.5944542162111158
0.030321474770752685	0.5959436468481972
0.030421474770752688	0.5974318605395421
0.03052147477075269	0.5989188642479215
0.030621474770752694	0.6004046648803004
0.030721474770752696	0.6018892692884631
0.030821474770752685	0.6033726842696074
0.030921474770752688	0.6048549165670475
0.03102147477075269	0.6063359728707479
0.031121474770752694	0.6078158598179914
0.031221474770752697	0.6092945839939657
0.031321474770752686	0.6107721519323425
0.03142147477075269	0.6122485701158709
0.03152147477075269	0.6137238449769237
0.031621474770752694	0.6151979828981474
0.0317214747707527	0.6166709902129126
0.031821474770752686	0.6181428732059455
0.03192147477075269	0.6196136381138783
0.03202147477075269	0.6210832911257168
0.032121474770752695	0.62255183838345
0.0322214747707527	0.6240192859825184
0.03232147477075269	0.6254856399723703
0.03242147477075269	0.6269509063569696
0.03252147477075269	0.6284150910952603
0.032621474770752695	0.6298782001017097
0.0327214747707527	0.6313402392467963
0.03282147477075269	0.6328012143574488
0.03292147477075269	0.6342611312175913
0.03302147477075269	0.635719995568567
0.033121474770752696	0.6371778131096354
0.033221474770752685	0.6386345894983694
0.03332147477075269	0.6400903303512488
0.03342147477075269	0.6415450412439282
0.03352147477075269	0.6429987277118518
0.033621474770752696	0.6444513952505445
0.033721474770752685	0.6459030493161639
0.03382147477075269	0.6473536953258313
0.03392147477075269	0.6488033386581344
0.034021474770752694	0.650251984653478
0.0341214747707527	0.6516996386145699
0.034221474770752686	0.6531463058067106
0.03432147477075269	0.6545919914583391
0.03442147477075269	0.6560367007612844
0.034521474770752694	0.6574804388712673
0.0346214747707527	0.6589232109082547
0.034721474770752686	0.6603650219568088
0.03482147477075269	0.6618058770665001
0.03492147477075269	0.6632457812522575
0.035021474770752695	0.6646847394947554
0.0351214747707527	0.6661227567407744
0.035221474770752687	0.6675598379035481
0.03532147477075269	0.6689959878631171
0.03542147477075269	0.6704312114666984
0.035521474770752695	0.6718655135290135
0.0356214747707527	0.6732988988326545
0.03572147477075269	0.6747313721283671
0.03582147477075269	0.6761629381354617
0.03592147477075269	0.6775936015420944
0.036021474770752696	0.6790233670055922
0.0361214747707527	0.6804522391527922
0.03622147477075269	0.6818802225803784
0.03632147477075269	0.6833073218551272
0.03642147477075269	0.6847335415143103
0.036521474770752696	0.6861588860659312
0.036621474770752685	0.6875833599890523
0.03672147477075269	0.6890069677341392
0.03682147477075269	0.6904297137232656
0.036921474770752694	0.6918516023504777
0.037021474770752696	0.6932726379820849
0.037121474770752685	0.6946928249569152
0.03722147477075269	0.6961121675865948
0.03732147477075269	0.6975306701558753
0.037421474770752694	0.6989483369228546
0.0375214747707527	0.7003651721192894
0.037621474770752686	0.7017811799508712
0.03772147477075269	0.7031963645974643
0.03782147477075269	0.7046107302133711
0.037921474770752694	0.7060242809276271
0.0380214747707527	0.707437020844241
0.038121474770752686	0.7088489540424487
0.03822147477075269	0.7102600845769704
0.03832147477075269	0.7116704164782608
0.038421474770752695	0.7130799537527597
0.0385214747707527	0.714488700383135
0.03862147477075269	0.715896660328519
0.03872147477075269	0.7173038375247448
0.03882147477075269	0.7187102358846417
0.038921474770752695	0.7201158592981717
0.0390214747707527	0.7215207116327511
0.03912147477075269	0.722924796733387
0.03922147477075269	0.7243281184230219
0.03932147477075269	0.7257306805026511
0.039421474770752696	0.7271324867516306
0.0395214747707527	0.7285335409278144
0.03962147477075269	0.7299338467678567
0.03972147477075269	0.7313334079873397
0.03982147477075269	0.7327322282810879
0.039921474770752696	0.7341303113232669
0.040021474770752685	0.7355276607676917
0.04012147477075269	0.7369242802479904
0.04022147477075269	0.7383201733777701
0.040321474770752694	0.7397153437508891
0.0404214747707527	0.7411097949416525
0.040521474770752686	0.7425035305049376
0.04062147477075269	0.7438965539764398
0.04072147477075269	0.7452888688729264
0.040821474770752694	0.7466804786922697
0.0409214747707527	0.7480713869138148
0.041021474770752686	0.749461596998452
0.04112147477075269	0.750851112388867
0.04122147477075269	0.7522399365096513
0.041321474770752695	0.7536280727675522
0.0414214747707527	0.7550155245516613
0.04152147477075269	0.7564022952335233
0.04162147477075269	0.757788388167383
0.04172147477075269	0.759173806690325
0.041821474770752695	0.7605585541224291
0.0419214747707527	0.7619426337670255
0.04202147477075269	0.7633260489107477
0.04212147477075269	0.7647088028237911
0.04222147477075269	0.766090898760067
0.042321474770752696	0.7674723399573271
0.0424214747707527	0.7688531296373539
0.04252147477075269	0.770233271006124
0.04262147477075269	0.7716127672539788
0.04272147477075269	0.77299162155575
0.042821474770752696	0.7743698370709606
0.0429214747707527	0.7757474169439388
0.04302147477075269	0.7771243643040174
0.04312147477075269	0.7785006822656302
0.043221474770752694	0.7798763739285185
0.043321474770752696	0.7812514423778656
0.043421474770752685	0.7826258906844112
0.04352147477075269	0.7839997219046776
0.04362147477075269	0.7853729390810023
0.043721474770752694	0.7867455452417892
0.0438214747707527	0.7881175434015918
0.043921474770752686	0.7894889365612807
0.04402147477075269	0.7908597277081818
0.04412147477075269	0.7922299198161893
0.044221474770752695	0.7935995158459657
0.0443214747707527	0.7949685187450019
0.044421474770752686	0.796336931447795
0.04452147477075269	0.7977047568759974
0.04462147477075269	0.799071997938505
0.044721474770752695	0.800438657531646
0.0448214747707527	0.8018047385392532
0.04492147477075269	0.8031702438328622
0.04502147477075269	0.8045351762717743
0.04512147477075269	0.805899538703168
0.045221474770752695	0.8072633339623572
0.0453214747707527	0.8086265648727559
0.04542147477075269	0.8099892342461342
0.04552147477075269	0.8113513448826193
0.04562147477075269	0.8127128995709344
0.045721474770752696	0.814073901088431
0.0458214747707527	0.8154343522012742
0.04592147477075269	0.8167942556644949
0.04602147477075269	0.8181536142221715
0.04612147477075269	0.8195124306075251
0.046221474770752696	0.8208707075430204
0.046321474770752685	0.8222284477404985
0.04642147477075269	0.8235856539012864
0.04652147477075269	0.8249423287162918
0.046621474770752694	0.8262984748661488
0.0467214747707527	0.8276540950213288
0.046821474770752686	0.8290091918421976
0.04692147477075269	0.8303637679791942
0.04702147477075269	0.8317178260729206
0.047121474770752694	0.8330713687542045
0.0472214747707527	0.834424398644243
0.047321474770752686	0.8357769183547356
0.04742147477075269	0.8371289304879358
0.04752147477075269	0.8384804376368094
0.047621474770752695	0.8398314423850478
0.0477214747707527	0.8411819473073104
0.04782147477075269	0.8425319549692226
0.04792147477075269	0.8438814679274652
0.04802147477075269	0.8452304887299597
0.048121474770752695	0.8465790199159046
0.0482214747707527	0.8479270640159036
0.04832147477075269	0.8492746235520289
0.04842147477075269	0.8506217010379875
0.04852147477075269	0.8519682989791189
0.048621474770752696	0.853314419872592
0.0487214747707527	0.8546600662074272
0.04882147477075269	0.8560052404646292
0.04892147477075269	0.8573499451172636
0.04902147477075269	0.8586941826305993
0.049121474770752696	0.8600379554620824
0.0492214747707527	0.8613812660615735
0.04932147477075269	0.8627241168713504
0.04942147477075269	0.8640665103261831
0.049521474770752694	0.8654084488535604
0.049621474770752697	0.8667499348735656
0.049721474770752686	0.8680909707991311
0.04982147477075269	0.8694315590361137
0.04992147477075269	0.8707717019832693
0.050021474770752694	0.8721114020324761
0.0501214747707527	0.8734506615687432
0.050221474770752686	0.8747894829702781
0.05032147477075269	0.8761278686086702
0.05042147477075269	0.8774658208488618
0.050521474770752695	0.8788033420493305
0.0506214747707527	0.880140434562076
0.050721474770752686	0.8814771007328128
0.05082147477075269	0.8828133429009207
0.05092147477075269	0.8841491633996873
0.051021474770752695	0.8854845645562233
0.0511214747707527	0.8868195486916766
0.05122147477075269	0.8881541181212321
0.05132147477075269	0.8894882751542555
0.05142147477075269	0.8908220220942809
0.051521474770752695	0.8921553612392
0.0516214747707527	0.8934882948812489
0.05172147477075269	0.8948208253071467
0.05182147477075269	0.8961529547981707
0.05192147477075269	0.8974846856301375
0.052021474770752696	0.8988160200736505
0.0521214747707527	0.9001469603940276
0.05222147477075269	0.9014775088514251
0.05232147477075269	0.9028076677009804
0.05242147477075269	0.9041374391927534
0.052521474770752696	0.9054668255719318
0.0526214747707527	0.906795829078812
0.05272147477075269	0.9081244519489465
0.05282147477075269	0.9094526964131049
0.052921474770752694	0.9107805646975394
0.0530214747707527	0.9121080590238578
0.053121474770752686	0.9134351816091842
0.05322147477075269	0.9147619346662137
0.05332147477075269	0.9160883204033813
0.053421474770752694	0.9174143410247462
0.0535214747707527	0.9187399987302333
0.053621474770752686	0.9200652957155904
0.05372147477075269	0.9213902341725153
0.05382147477075269	0.9227148162887508
0.053921474770752695	0.924039044248087
0.0540214747707527	0.9253629202303908
0.05412147477075269	0.9266864464118902
0.05422147477075269	0.9280096249649755
0.05432147477075269	0.9293324580584134
0.054421474770752695	0.9306549478574616
0.0545214747707527	0.9319770965237616
0.05462147477075269	0.9332989062156015
0.05472147477075269	0.9346203790877872
0.05482147477075269	0.9359415172919127
0.054921474770752696	0.9372623229763154
0.0550214747707527	0.9385827982860634
0.05512147477075269	0.9399029453631614
0.05522147477075269	0.9412227663466884
0.05532147477075269	0.9425422633724928
0.055421474770752696	0.9438614385737212
0.0555214747707527	0.9451802940805604
0.05562147477075269	0.9464988320204571
0.05572147477075269	0.9478170545180884
0.055821474770752694	0.9491349636955094
0.0559214747707527	0.9504525616721813
0.0560214747707527	0.9517698505649664
0.05612147477075269	0.9530868324883682
0.05622147477075269	0.9544035095543858
0.056321474770752694	0.9557198838727341
0.0564214747707527	0.9570359575508346
0.056521474770752686	0.9583517326938389
0.05662147477075269	0.9596672114048403
0.05672147477075269	0.9609823957847513
0.056821474770752695	0.9622972879325163
0.0569214747707527	0.9636118899450304
0.057021474770752686	0.9649262039173905
0.05712147477075269	0.966240231942793
0.05722147477075269	0.9675539761125523
0.057321474770752695	0.9688674385164465
0.0574214747707527	0.9701806212424094
0.05752147477075269	0.9714935263769173
0.05762147477075269	0.9728061560048225
0.05772147477075269	0.9741185122094905
0.057821474770752695	0.9754305970728708
0.0579214747707527	0.9767424126756125
0.05802147477075269	0.9780539610969613
0.05812147477075269	0.9793652444150002
0.05822147477075269	0.980676264706594
0.058321474770752696	0.9819870240474567
0.0584214747707527	0.9832975245123053
0.05852147477075269	0.9846077681748125
0.05862147477075269	0.9859177571077019
0.058721474770752694	0.9872274933827591
0.058821474770752696	0.9482773108248744
0.0589214747707527	0.9159465564257642
0.05902147477075269	0.8943828741117735
0.05912147477075269	0.8770484270741414
0.059221474770752694	0.8621546084884961
0.0593214747707527	0.8488993582491393
0.0594214747707527	0.8368408821659425
0.05952147477075269	0.8257051917213503
0.05962147477075269	0.8153085476094218
0.059721474770752694	0.8055206694720773
0.0598214747707527	0.7962452332897478
0.059921474770752686	0.7874086582292394
0.06002147477075269	0.7789532454494098
0.06012147477075269	0.7708327673688531
0.060221474770752695	0.7630095160023154
0.0603214747707527	0.7554522607018824
0.06042147477075269	0.748134794748426
0.06052147477075269	0.7410348757645071
0.06062147477075269	0.7341334369363044
0.060721474770752695	0.727413989006238
0.0608214747707527	0.7208621595318191
0.06092147477075269	0.7144653327791108
0.06102147477075269	0.7082123646388684
0.06112147477075269	0.702093354314227
0.061221474770752696	0.6960994595545015
0.0613214747707527	0.6902227457012887
0.06142147477075269	0.684456061284061
0.06152147477075269	0.6787929346768182
0.06162147477075269	0.6732274876178751
0.061721474770752696	0.6677543623507163
0.0618214747707527	0.6623686598541164
0.06192147477075269	0.6570658871676366
0.06202147477075269	0.6518419122293927
0.062121474770752694	0.6466929249577449
0.0622214747707527	0.6416154035543512
0.0623214747707527	0.6366060851983896
0.06242147477075269	0.6316619404523542
0.06252147477075269	0.6267801508220051
0.0626214747707527	0.6219580890080724
0.0627214747707527	0.6171933014660802
0.06282147477075269	0.6124834929532078
0.06292147477075269	0.6078265127927325
0.06302147477075269	0.6032203426288077
0.0631214747707527	0.59866308547858
0.0632214747707527	0.5941529559179272
0.06332147477075269	0.5896882712609648
0.06342147477075269	0.5852674436128441
0.06352147477075269	0.5808889726929825
0.0636214747707527	0.5765514393391893
0.0637214747707527	0.5722534996158838
0.06382147477075269	0.5679938794588246
0.06392147477075269	0.5637713697983184
0.06402147477075269	0.559584822109342
0.0641214747707527	0.5554331443444533
0.0642214747707527	0.5513152972094457
0.06432147477075269	0.5472302907475534
0.06442147477075269	0.5431771812015579
0.0645214747707527	0.5391550681264656
0.0646214747707527	0.535163091729158
0.0647214747707527	0.5312004304133319
0.06482147477075269	0.5272662985108097
0.06492147477075269	0.5233599441823122
0.0650214747707527	0.5194806474725074
0.0651214747707527	0.5156277185056093
0.0652214747707527	0.5118004958095442
0.06532147477075269	0.5079983447575517
0.06542147477075269	0.5042206561173209
0.0655214747707527	0.5004668446987952
0.0656214747707527	0.4967363480926233
0.0657214747707527	0.49302862549212784
0.06582147477075269	0.4893431565914402
0.06592147477075269	0.48567944055495615
0.0660214747707527	0.4820369950517457
0.0661214747707527	0.47841535535013785
0.06622147477075269	0.47481407346844434
0.06632147477075269	0.47123271737686334
0.06642147477075269	0.4676708702476751
0.0665214747707527	0.4641281297495207
0.0666214747707527	0.46060410738314683
0.06672147477075269	0.45709842785534865
0.06682147477075269	0.453610728488677
0.06692147477075269	0.4501406586644568
0.0670214747707527	0.44668787929656906
0.0671214747707527	0.4432520623343312
0.06722147477075269	0.4398328902923634
0.0673214747707527	0.43643005580567923
0.06742147477075269	0.4330432612082267
0.06752147477075268	0.42967221813385215
0.0676214747707527	0.4263166471376035
0.06772147477075269	0.4229762773367329
0.0678214747707527	0.41965084606970426
0.0679214747707527	0.41634009857252535
0.06802147477075268	0.41304378767083405
0.0681214747707527	0.4097616734875411
0.06822147477075269	0.40649352316409393
0.0683214747707527	0.4032391105957267
0.0684214747707527	0.39999821617888487
0.06852147477075268	0.3967706265707557
0.0686214747707527	0.3935561344599728
0.06872147477075269	0.3903545383477975
0.0688214747707527	0.3871656423394993
0.0689214747707527	0.3839892559448555
0.06902147477075268	0.38082519388803787
0.0691214747707527	0.3776732759255121
0.06922147477075269	0.3745333266721675
0.0693214747707527	0.3714051754349288
0.0694214747707527	0.3682886560536302
0.06952147477075268	0.36518360674868217
0.0696214747707527	0.36208986997496945
0.06972147477075269	0.35900729228224254
0.0698214747707527	0.3559357241809951
0.0699214747707527	0.35287502001409127
0.07002147477075268	0.349825037833541
0.0701214747707527	0.34678563928217904
0.07022147477075269	0.3437566894802026
0.0703214747707527	0.34073805691638176
0.0704214747707527	0.3377296133432031
0.07052147477075268	0.3347312336762824
0.0706214747707527	0.3317427958978298
0.07072147477075269	0.32876418096365384
0.07082147477075271	0.3257952727137975
0.0709214747707527	0.3228359577862923
0.07102147477075269	0.31988612553471296
0.0711214747707527	0.31694566794829127
0.07122147477075269	0.31401447957510814
0.07132147477075268	0.31109245744824066
0.0714214747707527	0.30817950101456665
0.07152147477075269	0.30527551206589454
0.0716214747707527	0.30238039467287503
0.07172147477075269	0.29949405512118177
0.07182147477075268	0.29661640184972793
0.0719214747707527	0.2937473453913582
0.07202147477075269	0.2908867983153523
0.0721214747707527	0.2880346751720722
0.07222147477075269	0.2851908924395506
0.07232147477075268	0.2823553684714436
0.0724214747707527	0.2795280234475381
0.07252147477075269	0.2767087793251538
0.0726214747707527	0.27389755979257313
0.07272147477075269	0.2710942902239557
0.07282147477075268	0.2682988976355606
0.0729214747707527	0.26551131064376593
0.07302147477075269	0.262731459423828
0.0731214747707527	0.25995927567069904
0.07322147477075269	0.25719469256062566
0.07332147477075268	0.2544376447139439
0.0734214747707527	0.2516880681593414
0.07352147477075269	0.24894590029894245
0.0736214747707527	0.24621107987479965
0.07372147477075269	0.24348354693600563
0.07382147477075268	0.24076324280721273
0.0739214747707527	0.2380501100578061
0.07402147477075269	0.23534409247221502
0.0741214747707527	0.23264513502110148
0.0742214747707527	0.22995318383317714
0.07432147477075268	0.2272681861681497
0.0744214747707527	0.2245900903904252
0.07452147477075269	0.2219188459433615
0.0746214747707527	0.21925440332439056
0.0747214747707527	0.21659671406108685
0.07482147477075268	0.2139457306875341
0.0749214747707527	0.21130140672170672
0.07502147477075269	0.20866369664324713
0.0751214747707527	0.2060325558719684
0.0752214747707527	0.20340794074710306
0.07532147477075268	0.2007898085067584
0.0754214747707527	0.19817811726847018
0.07552147477075269	0.19557282600972153
0.0756214747707527	0.19297389454957936
0.0757214747707527	0.190381283530221
0.07582147477075268	0.1877949543994808
0.0759214747707527	0.18521486939362014
0.07602147477075269	0.18264099152055435
0.0761214747707527	0.180073284543664
0.0762214747707527	0.17751171296576967
0.07632147477075268	0.17495624201400287
0.0764214747707527	0.1724068376244769
0.07652147477075269	0.1698634664278069
0.0766214747707527	0.16732609573493146
0.0767214747707527	0.16479469352305265
0.07682147477075268	0.16226922842225502
0.0769214747707527	0.15974966970221446
0.07702147477075269	0.15723598725953739
0.07712147477075271	0.15472815160501177
0.0772214747707527	0.1522261338515794
0.07732147477075269	0.1497299057023669
0.0774214747707527	0.1472394394390709
0.07752147477075269	0.14475470791075465
0.07762147477075271	0.14227568452266193
0.0777214747707527	0.1398023432255302
0.07782147477075269	0.1373346585050867
0.0779214747707527	0.13487260537184467
0.07802147477075269	0.13241615935106094
0.07812147477075268	0.12996529647301824
0.0782214747707527	0.1275199932633093
0.07832147477075269	0.12508022673389482
0.0784214747707527	0.12264597437380488
0.07852147477075269	0.12021721414021193
0.07862147477075268	0.11779392444998062
0.0787214747707527	0.11537608417112634
0.07882147477075269	0.11296367261447555
0.0789214747707527	0.11055666952570356
0.07902147477075269	0.10815505507748371
0.07912147477075268	0.10575880986172723
0.0792214747707527	0.1033679148820008
0.07932147477075269	0.10098235154640084
0.0794214747707527	0.09860210166022249
0.07952147477075269	0.09622714741883098
0.07962147477075268	0.09385747140095083
0.0797214747707527	0.09149305656201634
0.07982147477075269	0.08913388622745734
0.0799214747707527	0.08677994408636588
0.08002147477075269	0.08443121418517335
0.08012147477075268	0.08208768092152648
0.0802214747707527	0.0797493290384853
0.08032147477075269	0.07741614361829151
0.0804214747707527	0.07508811007686225
0.0805214747707527	0.07276521415814308
0.08062147477075268	0.07044744192861233
0.0807214747707527	0.06813477977185055
0.08082147477075269	0.06582721438327745
0.0809214747707527	0.06352473276511734
0.0810214747707527	0.06122732222114669
0.08112147477075268	0.05893497035196256
0.0812214747707527	0.056647665050036634
0.08132147477075269	0.05436539449500328
0.0814214747707527	0.052088147149021706
0.0815214747707527	0.0498159117522929
0.08162147477075268	0.047548677318513664
0.0817214747707527	0.045286433130565296
0.08182147477075269	0.04302916873640852
0.0819214747707527	0.0407768739445732
0.0820214747707527	0.03852953882036717
0.08212147477075268	0.03628715368175085
0.0822214747707527	0.0340497090954662
0.08232147477075269	0.03181719587293637
0.0824214747707527	0.029589605067007297
0.0825214747707527	0.027366927967732022
0.08262147477075268	0.025149156099004737
0.0827214747707527	0.02293628121511152
0.08282147477075269	0.020728295296887314
0.0829214747707527	0.018525190548727366
0.0830214747707527	0.016326959394944784
0.08312147477075268	0.014133594476634329
0.0832214747707527	0.011945088648452678
0.08332147477075269	0.00976143497532007
0.08342147477075271	0.007582626729590313
0.0835214747707527	0.005408657387806798
0.08362147477075269	0.0032395206278151138
0.0837214747707527	0.0010752103258675962
0.08382147477075269	-0.0010842794462922146
0.08392147477075271	-0.0032389544242632236
0.0840214747707527	-0.005388820153562162
0.08412147477075269	-0.007533881992510788
0.0842214747707527	-0.009674145114828215
0.08432147477075269	-0.011809614512112593
0.08442147477075268	-0.013940294996587006
0.0845214747707527	-0.01606619120344925
0.08462147477075269	-0.018187307593405398
0.0847214747707527	-0.020303648454987965
0.08482147477075269	-0.02241521790702635
0.08492147477075268	-0.024522019900848534
0.0850214747707527	-0.02662405822275949
0.08512147477075269	-0.028721336496002354
0.0852214747707527	-0.030813858183077702
0.08532147477075269	-0.03290162658802305
0.08542147477075268	-0.034984644858349706
0.0855214747707527	-0.037062915987087906
0.08562147477075269	-0.0391364428150129
0.0857214747707527	-0.04120522803254703
0.08582147477075269	-0.043269274181572615
0.08592147477075268	-0.04532858365764829
0.0860214747707527	-0.047383158711683686
0.08612147477075269	-0.049433001451849715
0.0862214747707527	-0.05147811384540727
0.08632147477075269	-0.05351849772061766
0.08642147477075268	-0.05555415476823008
0.0865214747707527	-0.05758508654344164
0.08662147477075269	-0.05961129446755058
0.0867214747707527	-0.06163277982959075
0.0868214747707527	-0.06364954378792219
0.08692147477075268	-0.06566158737193047
0.0870214747707527	-0.06766891148355432
0.08712147477075269	-0.06967151689881287
0.0872214747707527	-0.07166940426938635
0.0873214747707527	-0.07366257412407455
0.08742147477075268	-0.07565102687028676
0.0875214747707527	-0.07763476279548671
0.08762147477075269	-0.0796137820686041
0.0877214747707527	-0.08158808474139857
0.0878214747707527	-0.08355767074980584
0.08792147477075268	-0.08552253991549971
0.0880214747707527	-0.08748269194688439
0.08812147477075269	-0.08943812644053736
0.0882214747707527	-0.0913888428827226
0.0883214747707527	-0.09333484065012473
0.08842147477075268	-0.0952761190116415
0.0885214747707527	-0.09721267712909276
0.08862147477075269	-0.09914451405880889
0.0887214747707527	-0.10107162875256387
0.0888214747707527	-0.10299402005881196
0.08892147477075268	-0.10491168672386691
0.0890214747707527	-0.10682462739268178
0.08912147477075269	-0.1087328406105366
0.0892214747707527	-0.11063632482353995
0.0893214747707527	-0.11253507837989048
0.08942147477075268	-0.11442909953109999
0.0895214747707527	-0.11631838643268158
0.08962147477075269	-0.1182029371452441
0.08972147477075271	-0.12008274963566636
0.0898214747707527	-0.12195782177785948
0.08992147477075269	-0.12382815135371153
0.0900214747707527	-0.1256937360540336
0.09012147477075269	-0.12755457347976265
0.09022147477075271	-0.1294106611421466
0.0903214747707527	-0.13126199646449982
0.09042147477075269	-0.13310857678245588
0.0905214747707527	-0.13495039934501693
0.09062147477075269	-0.13678746131538438
0.09072147477075271	-0.13861975977177377
0.0908214747707527	-0.14044729170831566
0.09092147477075269	-0.14227005403545948
0.0910214747707527	-0.14408804358139268
0.09112147477075269	-0.14590125709214866
0.09122147477075268	-0.1477096912329647
0.0913214747707527	-0.14951334258839116
0.09142147477075269	-0.15131220766343287
0.0915214747707527	-0.15310628288435355
0.09162147477075269	-0.15489556459891604
0.09172147477075268	-0.1566800490774958
0.0918214747707527	-0.1584597325134025
0.09192147477075269	-0.16023461102396852
0.0920214747707527	-0.16200468065072446
0.09212147477075269	-0.16376993736035472
0.09222147477075268	-0.16553037704529694
0.0923214747707527	-0.16728599552393922
0.09242147477075269	-0.16903678854209556
0.0925214747707527	-0.1707827517726213
0.0926214747707527	-0.17252388081669703
0.09272147477075268	-0.1742601712038773
0.0928214747707527	-0.1759916183932326
0.09292147477075269	-0.17771821777318317
0.0930214747707527	-0.17943996466259798
0.0931214747707527	-0.18115685431130393
0.09322147477075268	-0.1828688819001022
0.0933214747707527	-0.18457604254188942
0.09342147477075269	-0.1862783312816341
0.0935214747707527	-0.18797574309727183
0.0936214747707527	-0.18966827289988528
0.09372147477075268	-0.19135591553427606
0.0938214747707527	-0.19303866577957354
0.09392147477075269	-0.1947165183494644
0.0940214747707527	-0.19638946789262482
0.0941214747707527	-0.1980575089932466
0.09422147477075268	-0.19972063617150645
0.0943214747707527	-0.20137884388389968
0.09442147477075269	-0.2030321265237006
0.0945214747707527	-0.20468047842116815
0.0946214747707527	-0.20632389384414998
0.09472147477075268	-0.20796236699844856
0.0948214747707527	-0.20959589202796136
0.09492147477075269	-0.21122446301531003
0.0950214747707527	-0.21284807398200037
0.0951214747707527	-0.21446671888889038
0.09522147477075268	-0.21608039163658482
0.0953214747707527	-0.21768908606551826
0.09542147477075269	-0.2192927959563908
0.0955214747707527	-0.2208915150305462
0.0956214747707527	-0.22248523695034803
0.09572147477075268	-0.22407395531919633
0.0958214747707527	-0.22565766368198847
0.09592147477075269	-0.2272363555255161
0.09602147477075271	-0.22881002427849265
0.0961214747707527	-0.23037866331196274
0.09622147477075269	-0.23194226593967876
0.0963214747707527	-0.2335008254178824
0.09642147477075269	-0.23505433494633118
0.09652147477075271	-0.23660278766764745
0.0966214747707527	-0.23814617666834387
0.09672147477075269	-0.2396844949784011
0.0968214747707527	-0.24121773557200482
0.09692147477075269	-0.24274589136727046
0.09702147477075271	-0.24426895522703113
0.0971214747707527	-0.24578691995840649
0.09722147477075269	-0.24729977831342861
0.0973214747707527	-0.2488075229890497
0.09742147477075269	-0.25031014662729756
0.09752147477075268	-0.2518076418156868
0.0976214747707527	-0.2533000010869827
0.09772147477075269	-0.2547872169196285
0.0978214747707527	-0.2562692817378879
0.09792147477075269	-0.2577461879118955
0.09802147477075268	-0.25921792775784724
0.0981214747707527	-0.2606844935380616
0.09822147477075269	-0.262145877461291
0.0983214747707527	-0.2636020716826302
0.09842147477075269	-0.2650530683037908
0.09852147477075268	-0.2664988593728621
0.0986214747707527	-0.26793943688502
0.09872147477075269	-0.26937479278196735
0.0988214747707527	-0.2708049189525958
0.0989214747707527	-0.27222980723258394
0.09902147477075268	-0.273649449404889
0.0991214747707527	-0.275063837199446
0.09922147477075269	-0.2764729622934286
0.0993214747707527	-0.2778768163114048
0.0994214747707527	-0.279275390824871
0.09952147477075268	-0.28066867735329926
0.0996214747707527	-0.2820566673631182
0.09972147477075269	-0.28343935226814804
0.0998214747707527	-0.2848167234299848
0.0999214747707527	-0.28618877215752336
0.10002147477075268	-0.2875554897071335
0.1001214747707527	-0.28891686728261434
0.10022147477075269	-0.2902728960355335
0.1003214747707527	-0.2916235670646935
0.1004214747707527	-0.2929688714165099
0.10052147477075268	-0.2943088000849487
0.1006214747707527	-0.2956433440112292
0.10072147477075269	-0.29697249408412935
0.1008214747707527	-0.2982962411399141
0.1009214747707527	-0.299614575962095
0.10102147477075268	-0.3009274892814746
0.1011214747707527	-0.30223497177609776
0.10122147477075269	-0.3035370140713336
0.1013214747707527	-0.30483360673972487
0.1014214747707527	-0.3061247403007503
0.10152147477075268	-0.30741040522089574
0.1016214747707527	-0.30869059191377723
0.10172147477075269	-0.3099652907395403
0.1018214747707527	-0.31123449200525705
0.1019214747707527	-0.31249818596476714
0.10202147477075268	-0.3137563628181017
0.1021214747707527	-0.3150090127121409
0.10222147477075269	-0.3162561257396402
0.10232147477075271	-0.31749769194002414
0.1024214747707527	-0.3187337012984153
0.10252147477075269	-0.31996414374598153
0.1026214747707527	-0.32118900915952325
0.10272147477075269	-0.3224082873619324
0.10282147477075271	-0.32362196812120025
0.1029214747707527	-0.3248300411507127
0.10302147477075269	-0.3260324961090387
0.1031214747707527	-0.3272293225998425
0.10322147477075269	-0.3284205101713337
0.10332147477075271	-0.32960604831669116
0.1034214747707527	-0.33078592647326754
0.10352147477075269	-0.33196013402281005
0.1036214747707527	-0.3331286602909616
0.10372147477075269	-0.3342914945472969
0.10382147477075271	-0.33544862600502595
0.1039214747707527	-0.3366000438205773
0.10402147477075269	-0.3377457370937356
0.1041214747707527	-0.33888569486707554
0.10422147477075269	-0.3400199061256981
0.10432147477075268	-0.3411483597975707
0.1044214747707527	-0.3422710447522723
0.10452147477075269	-0.34338794980166537
0.1046214747707527	-0.3444990636990564
0.10472147477075269	-0.3456043751392994
0.10482147477075268	-0.3467038727580532
0.1049214747707527	-0.34779754513177114
0.10502147477075269	-0.3488853807775649
0.1051214747707527	-0.349967368152689
0.1052214747707527	-0.35104349565398313
0.10532147477075268	-0.35211375161811304
0.1054214747707527	-0.353178124320717
0.10552147477075269	-0.3542366019765732
0.1056214747707527	-0.3552891727386952
0.1057214747707527	-0.35633582469820707
0.10582147477075268	-0.3573765458842475
0.1059214747707527	-0.35841132426353
0.10602147477075269	-0.35944014773936245
0.1061214747707527	-0.36046300415217963
0.1062214747707527	-0.3614798812783683
0.10632147477075268	-0.3624907668304375
0.1064214747707527	-0.36349564845609156
0.10652147477075269	-0.3644945137385112
0.1066214747707527	-0.365487350195192
0.1067214747707527	-0.3664741452777806
0.10682147477075268	-0.36745488637208873
0.1069214747707527	-0.3684295607967656
0.10702147477075269	-0.3693981558034764
0.1071214747707527	-0.370360658576534
0.1072214747707527	-0.3713170562316488
0.10732147477075268	-0.37226733581646787
0.1074214747707527	-0.3732114843091531
0.10752147477075269	-0.37414948861854347
0.1076214747707527	-0.37508133558319356
0.1077214747707527	-0.37600701197125874
0.10782147477075268	-0.37692650447952963
0.1079214747707527	-0.37783979973317733
0.10802147477075269	-0.3787468842851761
0.1081214747707527	-0.3796477446156953
0.1082214747707527	-0.3805423671312185
0.10832147477075268	-0.3814307381645907
0.1084214747707527	-0.38231284397409354
0.10852147477075269	-0.38318867074263996
0.10862147477075271	-0.3840582045774827
0.1087214747707527	-0.3849214315093823
0.10882147477075269	-0.3857783374920701
0.1089214747707527	-0.38662890840159225
0.10902147477075269	-0.38747313003560063
0.10912147477075271	-0.38831098811267895
0.1092214747707527	-0.3891424682717057
0.10932147477075269	-0.3899675560712639
0.1094214747707527	-0.3907862369886562
0.10952147477075269	-0.39159849641929756
0.10962147477075271	-0.392404319676222
0.1097214747707527	-0.39320369198901206
0.10982147477075269	-0.3939965985031232
0.1099214747707527	-0.3947830242791588
0.11002147477075269	-0.39556295429217797
0.11012147477075271	-0.39633637343074807
0.1102214747707527	-0.3971032664962618
0.11032147477075269	-0.3978636182016257
0.1104214747707527	-0.39861741317153526
0.11052147477075269	-0.3993646359402846
0.11062147477075271	-0.40010527095175263
0.1107214747707527	-0.4008393025585258
0.11082147477075269	-0.40156671502031344
0.1109214747707527	-0.40228749250381973
0.11102147477075269	-0.40300161908136506
0.11112147477075268	-0.4037090787300498
0.1112214747707527	-0.40440985533085166
0.11132147477075269	-0.40510393266759487
0.1114214747707527	-0.4057912944259387
0.1115214747707527	-0.40647192419220507
0.11162147477075268	-0.4071458054530116
0.1117214747707527	-0.40781292159317784
0.11182147477075269	-0.40847325589559697
0.1119214747707527	-0.4091267915396824
0.1120214747707527	-0.40977351160041353
0.11212147477075268	-0.4104133990471497
0.1122214747707527	-0.41104643674253016
0.11232147477075269	-0.41167260744121703
0.1124214747707527	-0.4122918937889474
0.1125214747707527	-0.4129042783211126
0.11262147477075268	-0.41350974346187847
0.1127214747707527	-0.414108271522201
0.11282147477075269	-0.41469984469959253
0.1129214747707527	-0.4152844450759637
0.1130214747707527	-0.4158620546169789
0.11312147477075268	-0.4164326551700821
0.1132214747707527	-0.4169962284636542
0.11332147477075269	-0.4175527561055485
0.1134214747707527	-0.41810221958167715
0.1135214747707527	-0.4186446002544438
0.11362147477075268	-0.41917987936137796
0.1137214747707527	-0.41970803801385487
0.11382147477075269	-0.4202290571952279
0.1139214747707527	-0.42074291775975925
0.1140214747707527	-0.421249600430733
0.11412147477075268	-0.42174908579904413
0.1142214747707527	-0.42224135432141546
0.11432147477075269	-0.422726386319199
0.1144214747707527	-0.42320416197617156
0.1145214747707527	-0.42367466133721016
0.11462147477075268	-0.4241378643064348
0.1147214747707527	-0.4245937506456049
0.11482147477075269	-0.4250422999721733
0.11492147477075271	-0.4254834917576491
0.1150214747707527	-0.4259173053255761
0.11512147477075269	-0.4263437198496928
0.1152214747707527	-0.42676271435214497
0.11532147477075269	-0.4271742677015905
0.11542147477075271	-0.4275783586110165
0.1155214747707527	-0.42797496563605036
0.11562147477075269	-0.42836406717232683
0.1157214747707527	-0.4287456414541027
0.11582147477075269	-0.4291196665514813
0.11592147477075271	-0.42948612036915434
0.1160214747707527	-0.4298449806429879
0.11612147477075269	-0.4301962249390192
0.1162214747707527	-0.4305398306501421
0.11632147477075269	-0.43087577499444385
0.11642147477075271	-0.43120403501270427
0.1165214747707527	-0.4315245875657331
0.11662147477075269	-0.4318374093323456
0.1167214747707527	-0.4321424768062624
0.11682147477075269	-0.43243976629446135
0.11692147477075271	-0.4327292539135926
0.1170214747707527	-0.4330109155879301
0.11712147477075269	-0.43328472704659643
0.1172214747707527	-0.433550663820841
0.11732147477075269	-0.4338087012409576
0.11742147477075268	-0.4340588144339083
0.1175214747707527	-0.43430097831993225
0.11762147477075269	-0.4345351676099933
0.1177214747707527	-0.43476135680255
0.1178214747707527	-0.43497952018064645
0.11792147477075268	-0.43518963180835085
0.1180214747707527	-0.4353916655283045
0.11812147477075269	-0.43558559495768523
0.1182214747707527	-0.43577139348538524
0.1183214747707527	-0.4359490342684225
0.11842147477075268	-0.4361184902287087
0.1185214747707527	-0.4362797340492446
0.11862147477075269	-0.4364327381705346
0.1187214747707527	-0.43657747478720776
0.1188214747707527	-0.4367139158441742
0.11892147477075268	-0.4368420330324611
0.1190214747707527	-0.43696179778597155
0.11912147477075269	-0.43707318127693207
0.1192214747707527	-0.4371761544122349
0.1193214747707527	-0.43727068782884426
0.11942147477075268	-0.43735675189022144
0.1195214747707527	-0.43743431668147265
0.11962147477075269	-0.4375033520053276
0.1197214747707527	-0.4375638273772324
0.1198214747707527	-0.4376157120212965
0.11992147477075268	-0.43765897486517846
0.1200214747707527	-0.437693584535568
0.12012147477075269	-0.43771950935294335
0.1202214747707527	-0.4377367173274516
0.1203214747707527	-0.43774517615262376
0.12042147477075268	-0.4377448532012209
0.1205214747707527	-0.43773571551930013
0.12062147477075269	-0.4377177298209279
0.12072147477075271	-0.4376908624829105
0.1208214747707527	-0.4376550795389449
0.12092147477075268	-0.4376103466734233
0.1210214747707527	-0.4375566292163549
0.12112147477075269	-0.43749389213674683
0.12122147477075271	-0.437422100036418
0.1213214747707527	-0.43734121714389157
0.12142147477075269	-0.43725120730783723
0.1215214747707527	-0.43715203399056657
0.12162147477075269	-0.4370436602610665
0.12172147477075271	-0.436926048788346
0.1218214747707527	-0.4367991618339693
0.12192147477075269	-0.4366629612454146
0.1220214747707527	-0.43651740844817727
0.12212147477075269	-0.43636246443817395
0.12222147477075271	-0.43619808977468527
0.1223214747707527	-0.4360242445711098
0.12242147477075269	-0.4358408884885064
0.1225214747707527	-0.43564798072582195
0.12262147477075269	-0.435445480012111
0.12272147477075271	-0.43523334459757995
0.1228214747707527	-0.4350115322451796
0.12292147477075269	-0.43478000022045166
0.1230214747707527	-0.4345387052831243
0.12312147477075269	-0.434287603676748
0.12322147477075271	-0.4340266511197615
0.1233214747707527	-0.4337558027943044
0.12342147477075269	-0.433475013336833
0.1235214747707527	-0.4331842368269811
0.12362147477075269	-0.43288342677691305
0.12372147477075271	-0.43257253612008256
0.1238214747707527	-0.43225151719992133
0.12392147477075269	-0.4319203217583337
0.1240214747707527	-0.4315789009227559
0.1241214747707527	-0.4312272051950334
0.12422147477075268	-0.4308651844381047
0.1243214747707527	-0.4304927878631176
0.12442147477075269	-0.43010996401619206
0.1245214747707527	-0.42971666076458276
0.1246214747707527	-0.42931282528234316
0.12472147477075268	-0.4288984040373894
0.1248214747707527	-0.42847334277431676
0.12492147477075269	-0.4280375865012163
0.1250214747707527	-0.4275910794732122
0.1251214747707527	-0.4271337651762068
0.12522147477075268	-0.42666558631067236
0.1253214747707527	-0.4261864847745464
0.1254214747707527	-0.42569640164649974
0.1255214747707527	-0.42519527716635647
0.1256214747707527	-0.42468305071859735
0.12572147477075268	-0.4241596608118569
0.1258214747707527	-0.42362504506005544
0.1259214747707527	-0.42307914016239495
0.1260214747707527	-0.42252188188257994
0.1261214747707527	-0.42195320502725525
0.12622147477075268	-0.4213730434243508
0.1263214747707527	-0.4207813299007769
0.1264214747707527	-0.420177996258506
0.1265214747707527	-0.41956297325124114
0.1266214747707527	-0.41893619055946
0.12672147477075268	-0.41829757676496804
0.1268214747707527	-0.417647059325172
0.1269214747707527	-0.41698456454506666
0.1270214747707527	-0.4163100175506135
0.1271214747707527	-0.41562334225886005
0.12722147477075268	-0.4149244613490606
0.1273214747707527	-0.4142132962317071
0.1274214747707527	-0.41348976701737455
0.1275214747707527	-0.41275379248351796
0.1276214747707527	-0.41200529004130526
0.12772147477075269	-0.4112441757005841
0.1278214747707527	-0.41047036403425974
0.1279214747707527	-0.4096837681407544
0.1280214747707527	-0.4088842996060341
0.1281214747707527	-0.4080718684638511
0.12822147477075269	-0.40724638315465633
0.1283214747707527	-0.4064077504832087
0.1284214747707527	-0.40555587557493594
0.1285214747707527	-0.4046906618300904
0.1286214747707527	-0.4038120108770956
0.1287214747707527	-0.40291982252381914
0.1288214747707527	-0.40201399470703075
0.1289214747707527	-0.4010944234403275
0.1290214747707527	-0.4001610027597027
0.1291214747707527	-0.39921362466789656
0.1292214747707527	-0.3982521790760593
0.1293214747707527	-0.39727655374317733
0.1294214747707527	-0.39628663421360383
0.1295214747707527	-0.395282303752204
0.1296214747707527	-0.394263443276879
0.1297214747707527	-0.39322993128843603
0.1298214747707527	-0.3921816437976018
0.1299214747707527	-0.39111845424960956
0.1300214747707527	-0.39004023344577626
0.1301214747707527	-0.38894684946134755
0.1302214747707527	-0.3878381675607706
0.1303214747707527	-0.38671405010882987
0.1304214747707527	-0.38557435647888594
0.13052147477075268	-0.38441894295655304
0.1306214747707527	-0.3832476626401078
0.1307214747707527	-0.38206036533600146
0.1308214747707527	-0.38085689745046253
0.1309214747707527	-0.3796371018758247
0.13102147477075268	-0.378400817872953
0.1311214747707527	-0.3771478809471935
0.1312214747707527	-0.37587812272001025
0.1313214747707527	-0.37459137079401744
0.1314214747707527	-0.3732874486124494
0.13152147477075268	-0.37196617531202464
0.1316214747707527	-0.37062736556897624
0.1317214747707527	-0.36927082943805645
0.1318214747707527	-0.36789637218336835
0.1319214747707527	-0.3665037941028606
0.13202147477075268	-0.36509289034135034
0.1321214747707527	-0.3636634506977891
0.1322214747707527	-0.3622152594208848
0.1323214747707527	-0.36074809499500965
0.1324214747707527	-0.3592617299159063
0.13252147477075268	-0.35775593045407283
0.1326214747707527	-0.3562304564068711
0.1327214747707527	-0.35468506083746026
0.1328214747707527	-0.35311948979922914
0.1329214747707527	-0.35153348204626655
0.13302147477075268	-0.34992676872882705
0.1331214747707527	-0.3482990730702932
0.1332214747707527	-0.3466501100280112
0.1333214747707527	-0.34497958593450984
0.1334214747707527	-0.3432871981178102
0.13352147477075269	-0.341572634501043
0.1336214747707527	-0.33983557317793334
0.1337214747707527	-0.3380756819629199
0.1338214747707527	-0.33629261791550324
0.1339214747707527	-0.33448602683524564
0.13402147477075269	-0.33265554272518555
0.1341214747707527	-0.3308007872222854
0.1342214747707527	-0.3289213689922055
0.1343214747707527	-0.32701688308499327
0.1344214747707527	-0.3250869102480024
0.13452147477075269	-0.3231310161955945
0.1346214747707527	-0.32114875082746475
0.1347214747707527	-0.3191396473952719
0.1348214747707527	-0.31710322161177024
0.1349214747707527	-0.31503897069601894
0.1350214747707527	-0.3129463723524553
0.1351214747707527	-0.31082488367468286
0.1352214747707527	-0.3086739399685785
0.1353214747707527	-0.3064929534876314
0.1354214747707527	-0.30428131207244796
0.1355214747707527	-0.3020383776830828
0.1356214747707527	-0.29976348481770193
0.1357214747707527	-0.29745593880301896
0.1358214747707527	-0.29511501394469886
0.1359214747707527	-0.29273995152501564
0.1360214747707527	-0.29032995762920283
0.1361214747707527	-0.2878842007839406
0.1362214747707527	-0.2854018093888492
0.1363214747707527	-0.2828818689141073
0.1364214747707527	-0.2803234188432357
0.1365214747707527	-0.2777254493272496
0.1366214747707527	-0.2750868975190721
0.1367214747707527	-0.2724066435485574
0.1368214747707527	-0.2696835060947784
0.1369214747707527	-0.26691623750368637
0.1370214747707527	-0.2641035183966368
0.1371214747707527	-0.26124395169567927
0.1372214747707527	-0.2583360559960432
0.13732147477075268	-0.2553782581880171
0.1374214747707527	-0.2523688852265507
0.1375214747707527	-0.24930615492317362
0.1376214747707527	-0.24618816561228277
0.1377214747707527	-0.24301288452392486
0.13782147477075268	-0.23977813465371745
0.1379214747707527	-0.236481579887043
0.1380214747707527	-0.2331207080859783
0.1381214747707527	-0.22969281178620696
0.1382214747707527	-0.22619496607526407
0.13832147477075268	-0.2226240031336279
0.1384214747707527	-0.21897648280010934
0.1385214747707527	-0.2152486583753602
0.1386214747707527	-0.2114364366838694
0.1387214747707527	-0.20753533117019707
0.13882147477075268	-0.20354040648199123
0.1389214747707527	-0.19944621256878098
0.1390214747707527	-0.19524670576593636
0.1391214747707527	-0.19093515356675136
0.1392214747707527	-0.18650401876616218
0.13932147477075268	-0.1819448172237576
0.1394214747707527	-0.1772479415082682
0.1395214747707527	-0.17240243983950845
0.1396214747707527	-0.1673957356340057
0.1397214747707527	-0.16221326688265778
0.13982147477075269	-0.15683801540829384
0.1399214747707527	-0.15124988184792992
0.1400214747707527	-0.14542483960699326
0.1401214747707527	-0.13933376393610508
0.1402214747707527	-0.13294076912847314

==> pics/2transsym.txt <==
-0.05777852522924731	0
-0.05767852522924731	0
-0.057578525229247314	0
-0.05747852522924731	0
-0.057378525229247315	0
-0.05727852522924731	0
-0.05717852522924731	0
-0.057078525229247314	0
-0.05697852522924731	0
-0.056878525229247315	0
-0.05677852522924731	0
-0.056678525229247316	0
-0.05657852522924731	0
-0.05647852522924731	0
-0.056378525229247314	0
-0.05627852522924731	0
-0.056178525229247316	0
-0.05607852522924731	0
-0.05597852522924731	0
-0.055878525229247314	0
-0.05577852522924731	0
-0.055678525229247315	0
-0.05557852522924731	0
-0.055478525229247316	0
-0.05537852522924731	0
-0.05527852522924731	0
-0.055178525229247315	0
-0.05507852522924731	0
-0.054978525229247316	0
-0.05487852522924731	0
-0.05477852522924731	0
-0.054678525229247314	0
-0.05457852522924731	0
-0.054478525229247315	0
-0.05437852522924731	0
-0.05427852522924731	0
-0.054178525229247314	0
-0.05407852522924731	0
-0.053978525229247315	0
-0.05387852522924731	0
-0.05377852522924731	0
-0.05367852522924731	0
-0.05357852522924731	0
-0.053478525229247315	0
-0.05337852522924731	0
-0.05327852522924731	0
-0.05317852522924731	0
-0.05307852522924731	0
-0.052978525229247314	0
-0.05287852522924731	0
-0.052778525229247315	0
-0.05267852522924731	0
-0.05257852522924731	0
-0.052478525229247314	0
-0.05237852522924731	0
-0.052278525229247315	0
-0.05217852522924731	0
-0.052078525229247316	0
-0.05197852522924731	0
-0.05187852522924731	0
-0.051778525229247314	0
-0.05167852522924731	0
-0.051578525229247316	0
-0.05147852522924731	0
-0.05137852522924731	0
-0.051278525229247314	0
-0.05117852522924731	0
-0.051078525229247315	0
-0.05097852522924731	0
-0.05087852522924731	0
-0.050778525229247314	0
-0.05067852522924731	0
-0.050578525229247315	0
-0.05047852522924731	0
-0.05037852522924731	0
-0.05027852522924731	0
-0.05017852522924731	0
-0.050078525229247314	0
-0.04997852522924731	0
-0.04987852522924731	0
-0.04977852522924731	0
-0.04967852522924732	0
-0.049578525229247314	0
-0.04947852522924731	0
-0.04937852522924731	0
-0.04927852522924731	0
-0.049178525229247316	0
-0.04907852522924731	0
-0.04897852522924731	0
-0.048878525229247315	0
-0.04877852522924731	0
-0.048678525229247316	0
-0.04857852522924731	0
-0.04847852522924731	0
-0.048378525229247314	0
-0.04827852522924731	0
-0.048178525229247315	0
-0.04807852522924731	0
-0.04797852522924731	0
-0.047878525229247314	0
-0.04777852522924731	0
-0.047678525229247315	0
-0.04757852522924731	0
-0.04747852522924731	0
-0.04737852522924731	0
-0.04727852522924731	0
-0.047178525229247315	0
-0.04707852522924731	0
-0.04697852522924731	0
-0.04687852522924731	0
-0.04677852522924731	0
-0.046678525229247314	0
-0.04657852522924731	0
-0.04647852522924731	0
-0.04637852522924731	0
-0.046278525229247316	0
-0.046178525229247314	0
-0.04607852522924731	0
-0.045978525229247315	0
-0.04587852522924731	0
-0.045778525229247316	0
-0.04567852522924731	0
-0.04557852522924731	0
-0.045478525229247314	0
-0.04537852522924731	0
-0.045278525229247316	0
-0.04517852522924731	0
-0.04507852522924731	0
-0.044978525229247314	0
-0.04487852522924731	0
-0.044778525229247315	0
-0.04467852522924731	0
-0.04457852522924731	0
-0.044478525229247313	0
-0.04437852522924731	0
-0.044278525229247315	0
-0.04417852522924731	0
-0.04407852522924731	0
-0.04397852522924731	0
-0.04387852522924731	0
-0.043778525229247314	0
-0.04367852522924731	0
-0.04357852522924731	0
-0.04347852522924731	0
-0.04337852522924731	0
-0.043278525229247314	0
-0.04317852522924731	0
-0.04307852522924731	0
-0.04297852522924731	0
-0.042878525229247316	0
-0.04277852522924731	0
-0.04267852522924731	0
-0.042578525229247315	0
-0.04247852522924731	0
-0.042378525229247316	0
-0.04227852522924731	0
-0.04217852522924731	0
-0.04207852522924731	0
-0.04197852522924731	0
-0.041878525229247315	0
-0.04177852522924731	0
-0.04167852522924731	0
-0.041578525229247314	0
-0.04147852522924731	0
-0.041378525229247315	0
-0.04127852522924731	0
-0.04117852522924731	0
-0.04107852522924731	0
-0.04097852522924731	0
-0.040878525229247314	0
-0.04077852522924731	0
-0.04067852522924731	0
-0.04057852522924731	0
-0.04047852522924732	0
-0.040378525229247314	0
-0.04027852522924731	0
-0.04017852522924731	0
-0.04007852522924731	0
-0.039978525229247316	0
-0.039878525229247314	0
-0.03977852522924731	0
-0.03967852522924731	0
-0.03957852522924731	0
-0.039478525229247316	0
-0.03937852522924731	0
-0.03927852522924731	0
-0.03917852522924731	0
-0.03907852522924731	0
-0.038978525229247316	0
-0.03887852522924731	0
-0.03877852522924731	0
-0.03867852522924731	0
-0.03857852522924731	0
-0.038478525229247315	0
-0.03837852522924731	0
-0.03827852522924731	0
-0.03817852522924731	0
-0.03807852522924731	0
-0.037978525229247315	0
-0.03787852522924731	0
-0.03777852522924731	0
-0.03767852522924731	0
-0.03757852522924731	0
-0.037478525229247314	0
-0.03737852522924731	0
-0.03727852522924731	0
-0.03717852522924731	0
-0.03707852522924732	0
-0.036978525229247314	0
-0.03687852522924731	0
-0.03677852522924731	0
-0.03667852522924731	0
-0.036578525229247316	0
-0.03647852522924731	0
-0.03637852522924731	0
-0.03627852522924731	0
-0.03617852522924731	0
-0.036078525229247316	0
-0.03597852522924731	0
-0.03587852522924731	0
-0.03577852522924731	0
-0.03567852522924731	0
-0.035578525229247315	0
-0.03547852522924731	0
-0.03537852522924731	0
-0.03527852522924731	0
-0.03517852522924731	0
-0.035078525229247315	0
-0.03497852522924731	0
-0.03487852522924731	0
-0.03477852522924731	0
-0.03467852522924731	0
-0.034578525229247314	0
-0.03447852522924731	0
-0.03437852522924731	0
-0.03427852522924731	0
-0.03417852522924732	0
-0.034078525229247314	0
-0.03397852522924731	0
-0.03387852522924731	0
-0.03377852522924731	0
-0.033678525229247316	0
-0.033578525229247314	0
-0.03347852522924731	0
-0.03337852522924731	0
-0.03327852522924731	0
-0.033178525229247316	0
-0.03307852522924731	0
-0.03297852522924731	0
-0.03287852522924731	0
-0.03277852522924731	0
-0.032678525229247316	0
-0.03257852522924731	0
-0.03247852522924731	0
-0.03237852522924731	0
-0.03227852522924731	0
-0.032178525229247315	0
-0.03207852522924731	0
-0.03197852522924731	0
-0.031878525229247306	0
-0.03177852522924731	0
-0.031678525229247315	0
-0.03157852522924731	0
-0.03147852522924731	0
-0.03137852522924731	0
-0.03127852522924731	0
-0.03117852522924731	0
-0.03107852522924731	0
-0.030978525229247312	0
-0.030878525229247313	0
-0.030778525229247313	0
-0.03067852522924731	0
-0.03057852522924731	0
-0.03047852522924731	0
-0.030378525229247312	0
-0.030278525229247313	0
-0.03017852522924731	0
-0.03007852522924731	0
-0.02997852522924731	0
-0.02987852522924731	0
-0.029778525229247312	0
-0.029678525229247313	0
-0.02957852522924731	0
-0.02947852522924731	0
-0.02937852522924731	0
-0.029278525229247312	0
-0.029178525229247312	0
-0.029078525229247313	0
-0.02897852522924731	0
-0.02887852522924731	0
-0.02877852522924731	0
-0.028678525229247312	0
-0.028578525229247313	0
-0.02847852522924731	0
-0.02837852522924731	0
-0.02827852522924731	0
-0.02817852522924731	0
-0.028078525229247312	0
-0.027978525229247313	0
-0.02787852522924731	0
-0.02777852522924731	0
-0.02767852522924731	0
-0.02757852522924731	0
-0.027478525229247312	0
-0.027378525229247313	0
-0.02727852522924731	0
-0.02717852522924731	0
-0.02707852522924731	0
-0.026978525229247312	0
-0.026878525229247312	0
-0.026778525229247313	0
-0.02667852522924731	0
-0.02657852522924731	0
-0.02647852522924731	0
-0.02637852522924731	0
-0.026278525229247313	0
-0.02617852522924731	0
-0.026078525229247314	0
-0.02597852522924731	0
-0.025878525229247308	0
-0.025778525229247312	0
-0.02567852522924731	0
-0.025578525229247313	0
-0.02547852522924731	0
-0.025378525229247315	0
-0.02527852522924731	0
-0.02517852522924731	0
-0.025078525229247313	0
-0.02497852522924731	0
-0.024878525229247314	0
-0.02477852522924731	0
-0.02467852522924731	0
-0.024578525229247312	0.00025595158026249694
-0.02447852522924731	0.0005513842576202867
-0.024378525229247314	0.0007291297800072197
-0.02427852522924731	0.000865184548494405
-0.024178525229247308	0.000977225485801446
-0.024078525229247312	0.0010728958022241568
-0.02397852522924731	0.0011563517387409132
-0.023878525229247313	0.0012301621248131378
-0.02377852522924731	0.0012960522169926795
-0.023678525229247314	0.0013552507203220584
-0.02357852522924731	0.0014086718634058856
-0.02347852522924731	0.0014570194132319737
-0.023378525229247313	0.001500850073130895
-0.02327852522924731	0.0015406141511236657
-0.023178525229247314	0.0015766827515194745
-0.02307852522924731	0.0016093665903354874
-0.02297852522924731	0.0016389293965021578
-0.022878525229247312	0.0016655976954075655
-0.02277852522924731	0.0016895681054753153
-0.022678525229247314	0.0017110128823849757
-0.02257852522924731	0.001730084201588918
-0.022478525229247308	0.0017469175148972064
-0.022378525229247312	0.0017616342159059344
-0.02227852522924731	0.0017743437816075238
-0.022178525229247313	0.0017851455115268913
-0.02207852522924731	0.0017941299537549236
-0.021978525229247314	0.001801380084637329
-0.02187852522924731	0.0018069722926322735
-0.02177852522924731	0.0018109772050103356
-0.021678525229247313	0.0018134603873293021
-0.02157852522924731	0.0018144829390821793
-0.021478525229247314	0.0018141020039801727
-0.02137852522924731	0.0018123712095616286
-0.021278525229247308	0.001809341047911793
-0.021178525229247312	0.0018050592070177221
-0.02107852522924731	0.0017995708605087163
-0.020978525229247313	0.0017929189221314278
-0.02087852522924731	0.0017851442701929826
-0.020778525229247308	0.0017762859463091296
-0.020678525229247312	0.0017663813320737119
-0.02057852522924731	0.001755466306678465
-0.020478525229247313	0.0017435753880334479
-0.02037852522924731	0.0017307418595452235
-0.020278525229247314	0.001716997884385543
-0.02017852522924731	0.0017023746088139402
-0.02007852522924731	0.0016869022558931644
-0.019978525229247313	0.0016706102107493382
-0.01987852522924731	0.0016535270983702032
-0.019778525229247314	0.0016356808548022403
-0.01967852522924731	0.0016170987924941736
-0.019578525229247308	0.0015978076604392481
-0.019478525229247312	0.001577833699685889
-0.01937852522924731	0.001557202694717432
-0.019278525229247313	0.0015359400211404143
-0.01917852522924731	0.001514070690070159
-0.019078525229247308	0.0014916193895568525
-0.01897852522924731	0.0014686105233572683
-0.01887852522924731	0.0014450682473229489
-0.018778525229247313	0.001421016503647327
-0.01867852522924731	0.0013964790531874778
-0.018578525229247314	0.001371479506055523
-0.01847852522924731	0.001346041350653121
-0.01837852522924731	0.0013201879813073748
-0.018278525229247312	0.001293942724649699
-0.01817852522924731	0.0012673288648669052
-0.018078525229247314	0.0012403696679416708
-0.01797852522924731	0.001213088404989052
-0.017878525229247308	0.0011855083747867245
-0.017778525229247312	0.0011576529255885497
-0.01767852522924731	0.0011295454763037872
-0.017578525229247313	0.0011012095371176057
-0.01747852522924731	0.0010726687296235085
-0.017378525229247307	0.00104394680653269
-0.01727852522924731	0.0010150676710212795
-0.01717852522924731	0.0009860553957719998
-0.017078525229247313	0.0009569342417642103
-0.01697852522924731	0.0009277286768619013
-0.016878525229247314	0.0008984633942478528
-0.01677852522924731	0.000869163330748713
-0.016678525229247308	0.0008398536850944414
-0.016578525229247312	0.0008105599361532651
-0.01647852522924731	0.0007813078611817963
-0.016378525229247314	0.0007521235541291742
-0.01627852522924731	0.0007230334440321995
-0.016178525229247308	0.0006940643135378758
-0.016078525229247312	0.0006652433175893418
-0.01597852522924731	0.0006365980023099865
-0.015878525229247313	0.000608156324120639
-0.01577852522924731	0.0005799466691242995
-0.015678525229247307	0.0005519978727926911
-0.015578525229247311	0.0005243392399890543
-0.015478525229247309	0.0004970005653619031
-0.015378525229247313	0.0004700121541442978
-0.01527852522924731	0.00044340484339426176
-0.015178525229247314	0.00041721002371199217
-0.015078525229247311	0.00039145966147061134
-0.014978525229247308	0.00036618632159750016
-0.014878525229247312	0.000341423190944786
-0.01477852522924731	0.0003172041022883496
-0.014678525229247313	0.00029356355899570904
-0.01457852522924731	0.0002705367604047876
-0.014478525229247308	0.00024815962795705687
-0.014378525229247312	0.00022646883212983722
-0.014278525229247309	0.00020550182021465325
-0.014178525229247313	0.00018529684499018508
-0.01407852522924731	0.00016589299434073123
-0.013978525229247314	0.00014733022187311966
-0.013878525229247311	0.00012964937858734807
-0.013778525229247308	0.00011289224565935052
-0.013678525229247313	0.00009710156839648681
-0.01357852522924731	0.0000823210914297937
-0.013478525229247314	0.00006859559521018808
-0.01337852522924731	0.00005597093387928733
-0.013278525229247308	0.00004449407458935308
-0.013178525229247312	0.000034213138350764234
-0.01307852522924731	0.000025177442489923073
-0.012978525229247313	0.000017437544805048415
-0.01287852522924731	0.000011045289512272549
-0.012778525229247308	6.053855079930849e-6
-0.012678525229247312	2.5178040545331996e-6
-0.012578525229247309	4.931349881726272e-7
-0.012478525229247313	3.733658369753877e-8
-0.01237852522924731	1.2094441811083375e-6
-0.012278525229247314	4.070098716254438e-6
-0.012178525229247311	8.681608291147062e-6
-0.012078525229247308	0.000015108012504010043
-0.011978525229247312	0.0000234151496967219
-0.01187852522924731	0.00003367072728750712
-0.011778525229247314	0.00004594439536776383
-0.01167852522924731	0.00006030782375379795
-0.011578525229247308	0.00007683478269706717
-0.011478525229247312	0.00009560122747028017
-0.011378525229247309	0.00011668538706173803
-0.011278525229247313	0.00014016785722629197
-0.01117852522924731	0.0001661316981589607
-0.011078525229247307	0.0001946625370757356
-0.010978525229247312	0.0002258486760071157
-0.010878525229247309	0.00025978120513137304
-0.010778525229247313	0.0002965541219991904
-0.01067852522924731	0.0003362644570270512
-0.010578525229247314	0.00037901240566506466
-0.010478525229247311	0.0004249014676761952
-0.010378525229247308	0.000474038593996386
-0.010278525229247312	0.0005265343416828834
-0.01017852522924731	0.0005825030374969005
-0.010078525229247313	0.0006420629507103803
-0.00997852522924731	0.0007053364757747401
-0.009878525229247308	0.0007724503255401496
-0.009778525229247312	0.0008435357357722008
-0.009678525229247309	0.0009187286817736299
-0.009578525229247313	0.0009981701079880593
-0.00947852522924731	0.0010820061715370861
-0.009378525229247307	0.0011703885007248002
-0.009278525229247311	0.0012634744696342012
-0.009178525229247309	0.001361427490040216
-0.009078525229247313	0.0014644173219739481
-0.00897852522924731	0.0015726204043945101
-0.008878525229247314	0.0016862202075601737
-0.008778525229247311	0.0018054076088380854
-0.008678525229247308	0.0019303812938593656
-0.008578525229247312	0.0020613481851073684
-0.00847852522924731	0.0021985239002334954
-0.008378525229247313	0.002342133242620578
-0.00827852522924731	0.0024924107269679455
-0.008178525229247308	0.002649601142955365
-0.008078525229247312	0.002813960160360353
-0.007978525229247309	0.0029857549793566905
-0.007878525229247313	0.003165265030122637
-0.00777852522924731	0.0033527827263333068
-0.007678525229247307	0.0035486142776173313
-0.007578525229247311	0.0037530805666265796
-0.007478525229247308	0.003966518097012194
-0.0073785252292473125	0.004189280019328615
-0.00727852522924731	0.004421737242714801
-0.007178525229247314	0.004664279641144416
-0.007078525229247311	0.0049173173641081066
-0.006978525229247308	0.005181282262818844
-0.006878525229247312	0.005456629444433768
-0.006778525229247309	0.005743838968397748
-0.006678525229247313	0.006043417700869515
-0.00657852522924731	0.0063559013453283845
-0.0064785252292473075	0.006681856669936302
-0.006378525229247312	0.007021883955100239
-0.006278525229247309	0.007376619688018644
-0.006178525229247313	0.00774673953489428
-0.00607852522924731	0.008132961626057778
-0.005978525229247307	0.008536050194599977
-0.005878525229247311	0.008956819615429807
-0.005778525229247308	0.0093961388991333
-0.005678525229247312	0.009854936703876778
-0.0055785252292473095	0.0103342069391524
-0.0054785252292473136	0.01083501504779814
-0.005378525229247311	0.011358505067913865
-0.005278525229247308	0.01190590759460654
-0.005178525229247312	0.012478548783735811
-0.005078525229247309	0.013077860566906362
-0.004978525229247313	0.013705392280147699
-0.00487852522924731	0.014362823949601693
-0.004778525229247307	0.015051981528213531
-0.0046785252292473115	0.015774854440593428
-0.004578525229247309	0.016533615872532055
-0.004478525229247313	0.017330646341879686
-0.00437852522924731	0.018168561215164202
-0.004278525229247307	0.01905024299816859
-0.004178525229247311	0.01997887944083086
-0.004078525229247308	0.02095800877396046
-0.003978525229247312	0.021991573760927145
-0.0038785252292473094	0.02308398673503258
-0.0037785252292473134	0.024240208450878896
-0.0036785252292473106	0.02546584447608413
-0.0035785252292473077	0.026767264092756534
-0.0034785252292473118	0.02815174842449674
-0.003378525229247309	0.02962767699818679
-0.003278525229247313	0.031204765574585812
-0.00317852522924731	0.0328943734566948
-0.0030785252292473073	0.03470990663369244
-0.0029785252292473113	0.03666735578394342
-0.0028785252292473085	0.03878602840880461
-0.0027785252292473125	0.041089567796037986
-0.0026785252292473097	0.04360740877596271
-0.002578525229247307	0.046376922659772314
-0.002478525229247311	0.04944669654330031
-0.002378525229247308	0.052881778005182296
-0.002278525229247312	0.05677254886441679
-0.0021785252292473092	0.06125086780398872
-0.0020785252292473133	0.06652243507157882
-0.0019785252292473104	0.07294131679936543
-0.0018785252292473076	0.08122317072667891
-0.0017785252292473117	0.0933698102718621
-0.0016785252292473088	0.12642339083421517
-0.0015785252292473129	0.1305240236543159
-0.00147852522924731	0.13092377389440893
-0.0013785252292473071	0.12998241470994784
-0.0012785252292473112	0.12816535693980385
-0.0011785252292473083	0.12565086947142837
-0.0010785252292473124	0.1225158168401637
-0.0009785252292473096	0.11878618501524484
-0.0008785252292473067	0.11445439780338165
-0.0007785252292473108	0.10948421024225227
-0.0006785252292473079	0.10380845521104355
-0.000578525229247312	0.09731974642885166
-0.0004785252292473091	0.0898501733385371
-0.0003785252292473132	0.08112817056072516
-0.0002785252292473103	0.07067694556468741
-0.00017852522924730746	0.05751961787375967
-0.00007852522924731153	0.03887013780481971
0.00002147477075269133	0
0.00012147477075268726	0
0.00022147477075269012	0
0.000321474770752693	0
0.0004214747707526889	0
0.0005214747707526918	0
0.0006214747707526877	0
0.0007214747707526906	0
0.0008214747707526934	0
0.0009214747707526894	0
0.0010214747707526922	0
0.0011214747707526881	0
0.001221474770752691	0
0.001321474770752687	0
0.0014214747707526898	0
0.0015214747707526927	0
0.0016214747707526886	0
0.0017214747707526915	0
0.0018214747707526874	0
0.0019214747707526902	0
0.002021474770752693	0
0.002121474770752689	0
0.002221474770752692	0
0.002321474770752688	0
0.0024214747707526907	0
0.0025214747707526866	0
0.0026214747707526895	0
0.0027214747707526923	0
0.0028214747707526883	0
0.002921474770752691	0
0.003021474770752687	0
0.00312147477075269	0
0.003221474770752693	0
0.0033214747707526887	0
0.0034214747707526916	0
0.0035214747707526875	0
0.0036214747707526904	0
0.0037214747707526932	0
0.003821474770752689	0
0.003921474770752692	0
0.004021474770752688	0
0.004121474770752691	0
0.004221474770752687	0
0.00432147477075269	0
0.0044214747707526925	0
0.004521474770752688	0
0.004621474770752691	0
0.004721474770752687	0
0.00482147477075269	0
0.004921474770752693	0
0.005021474770752696	0
0.005121474770752685	0
0.005221474770752688	0
0.0053214747707526905	0
0.005421474770752693	0
0.005521474770752696	0
0.005621474770752685	0
0.005721474770752688	0
0.005821474770752691	0
0.005921474770752694	0
0.006021474770752697	0
0.006121474770752686	0
0.0062214747707526885	0
0.006321474770752691	0
0.006421474770752694	0
0.006521474770752697	0
0.006621474770752686	0
0.006721474770752689	0
0.006821474770752692	0
0.006921474770752695	0
0.007021474770752684	0
0.0071214747707526865	0
0.007221474770752689	0
0.007321474770752692	0
0.007421474770752695	0
0.007521474770752684	0
0.007621474770752687	0
0.00772147477075269	0
0.007821474770752693	0
0.007921474770752696	0
0.008021474770752685	0
0.008121474770752687	0
0.00822147477075269	0
0.008321474770752693	0
0.008421474770752696	0
0.008521474770752685	0
0.008621474770752688	0
0.00872147477075269	0
0.008821474770752694	0
0.008921474770752696	0
0.009021474770752685	0
0.009121474770752688	0
0.009221474770752691	0
0.009321474770752694	0
0.009421474770752697	0
0.009521474770752686	0
0.009621474770752689	0
0.009721474770752692	0
0.009821474770752694	0
0.009921474770752697	0
0.010021474770752686	0
0.01012147477075269	0
0.010221474770752692	0
0.010321474770752695	0
0.010421474770752684	0
0.010521474770752687	0
0.01062147477075269	0
0.010721474770752693	0
0.010821474770752695	0
0.010921474770752684	0
0.011021474770752687	0
0.01112147477075269	0
0.011221474770752693	0
0.011321474770752696	0
0.011421474770752685	0
0.011521474770752688	0
0.01162147477075269	0
0.011721474770752693	0
0.011821474770752696	0
0.011921474770752685	0
0.012021474770752688	0
0.012121474770752691	0
0.012221474770752694	0
0.012321474770752697	0
0.012421474770752686	0
0.012521474770752689	0
0.012621474770752691	0
0.012721474770752694	0
0.012821474770752697	0
0.012921474770752686	0
0.013021474770752689	0
0.013121474770752692	0
0.013221474770752695	0
0.013321474770752684	0
0.013421474770752687	0
0.01352147477075269	0
0.013621474770752692	0
0.013721474770752695	0
0.013821474770752684	0
0.013921474770752687	0
0.01402147477075269	0
0.014121474770752693	0
0.014221474770752696	0
0.014321474770752685	0
0.014421474770752687	0
0.01452147477075269	0
0.014621474770752693	0
0.014721474770752696	0
0.014821474770752685	0
0.014921474770752688	0
0.01502147477075269	0
0.015121474770752694	0
0.015221474770752697	0
0.015321474770752685	0
0.015421474770752688	0
0.015521474770752691	0
0.015621474770752694	0
0.015721474770752697	0
0.015821474770752686	0
0.01592147477075269	0
0.01602147477075269	0
0.016121474770752695	0
0.016221474770752697	0
0.016321474770752686	0
0.01642147477075269	0
0.016521474770752692	0
0.016621474770752695	0
0.016721474770752684	0
0.016821474770752687	0
0.01692147477075269	0
0.017021474770752693	0
0.017121474770752695	0
0.017221474770752684	0
0.017321474770752687	0
0.01742147477075269	0
0.017521474770752693	0
0.017621474770752696	0
0.017721474770752685	0
0.017821474770752688	0
0.01792147477075269	0
0.018021474770752693	0
0.018121474770752696	0
0.018221474770752685	0
0.018321474770752688	0
0.01842147477075269	0
0.018521474770752694	0
0.018621474770752697	0
0.018721474770752686	0
0.01882147477075269	0
0.01892147477075269	0
0.019021474770752694	0
0.019121474770752697	0
0.019221474770752686	0
0.01932147477075269	0
0.019421474770752692	0
0.019521474770752695	0
0.019621474770752698	0
0.019721474770752687	0
0.01982147477075269	0
0.019921474770752692	0
0.020021474770752695	0
0.020121474770752684	0
0.020221474770752687	0
0.02032147477075269	0
0.020421474770752693	0
0.020521474770752696	0
0.020621474770752685	0
0.020721474770752688	0
0.02082147477075269	0
0.020921474770752693	0
0.021021474770752696	0
0.021121474770752685	0
0.021221474770752688	0
0.02132147477075269	0
0.021421474770752694	0
0.021521474770752697	0
0.021621474770752686	0
0.02172147477075269	0
0.02182147477075269	0
0.021921474770752694	0
0.022021474770752697	0
0.022121474770752686	0
0.02222147477075269	0
0.02232147477075269	0
0.022421474770752695	0
0.022521474770752697	0
0.022621474770752686	0
0.02272147477075269	0
0.022821474770752692	0
0.022921474770752695	0
0.023021474770752698	0
0.023121474770752687	0
0.02322147477075269	0
0.023321474770752693	0
0.023421474770752695	0
0.023521474770752684	0
0.023621474770752687	0
0.02372147477075269	0
0.023821474770752693	0
0.023921474770752696	0
0.024021474770752685	0
0.024121474770752688	0
0.02422147477075269	0
0.024321474770752693	0
0.024421474770752696	0
0.024521474770752685	0
0.024621474770752688	0
0.02472147477075269	0
0.024821474770752694	0
0.024921474770752697	0
0.025021474770752686	0
0.02512147477075269	0
0.02522147477075269	0
0.025321474770752694	0
0.025421474770752697	0
0.025521474770752686	0
0.02562147477075269	0
0.025721474770752692	0
0.025821474770752695	0
0.025921474770752698	0
0.026021474770752687	0
0.02612147477075269	0
0.026221474770752692	0
0.026321474770752695	0
0.026421474770752698	0
0.026521474770752687	0
0.02662147477075269	0
0.026721474770752693	0
0.026821474770752696	0
0.026921474770752685	0
0.027021474770752688	0
0.02712147477075269	0
0.027221474770752693	0
0.027321474770752696	0
0.027421474770752685	0
0.027521474770752688	0
0.02762147477075269	0
0.027721474770752694	0
0.027821474770752697	0
0.027921474770752686	0
0.02802147477075269	0
0.02812147477075269	0
0.028221474770752694	0
0.028321474770752697	0
0.028421474770752686	0
0.02852147477075269	0
0.028621474770752692	0
0.028721474770752695	0
0.028821474770752697	0
0.028921474770752686	0
0.02902147477075269	0
0.029121474770752692	0
0.029221474770752695	0
0.029321474770752698	0
0.029421474770752687	0
0.02952147477075269	0
0.029621474770752693	0
0.029721474770752696	0
0.029821474770752684	0
0.029921474770752687	0
0.03002147477075269	0
0.030121474770752693	0
0.030221474770752696	0
0.030321474770752685	0
0.030421474770752688	0
0.03052147477075269	0
0.030621474770752694	0
0.030721474770752696	0
0.030821474770752685	0
0.030921474770752688	0
0.03102147477075269	0
0.031121474770752694	0
0.031221474770752697	0
0.031321474770752686	0
0.03142147477075269	0
0.03152147477075269	0
0.031621474770752694	0
0.0317214747707527	0
0.031821474770752686	0
0.03192147477075269	0
0.03202147477075269	0
0.032121474770752695	0
0.0322214747707527	0
0.03232147477075269	0
0.03242147477075269	0
0.03252147477075269	0
0.032621474770752695	0
0.0327214747707527	0
0.03282147477075269	0
0.03292147477075269	0
0.03302147477075269	0
0.033121474770752696	0
0.033221474770752685	0
0.03332147477075269	0
0.03342147477075269	0
0.03352147477075269	0
0.033621474770752696	0
0.033721474770752685	0
0.03382147477075269	0
0.03392147477075269	0
0.034021474770752694	0
0.0341214747707527	0
0.034221474770752686	0
0.03432147477075269	0
0.03442147477075269	0
0.034521474770752694	0
0.0346214747707527	0
0.034721474770752686	0
0.03482147477075269	0
0.03492147477075269	0
0.035021474770752695	0
0.0351214747707527	0
0.035221474770752687	0
0.03532147477075269	0
0.03542147477075269	0
0.035521474770752695	0
0.0356214747707527	0
0.03572147477075269	0
0.03582147477075269	0
0.03592147477075269	0
0.036021474770752696	0
0.0361214747707527	0
0.03622147477075269	0
0.03632147477075269	0
0.03642147477075269	0
0.036521474770752696	0
0.036621474770752685	0
0.03672147477075269	0
0.03682147477075269	0
0.036921474770752694	0
0.037021474770752696	0
0.037121474770752685	0
0.03722147477075269	0
0.03732147477075269	0
0.037421474770752694	0
0.0375214747707527	0
0.037621474770752686	0
0.03772147477075269	0
0.03782147477075269	0
0.037921474770752694	0
0.0380214747707527	0
0.038121474770752686	0
0.03822147477075269	0
0.03832147477075269	0
0.038421474770752695	0
0.0385214747707527	0
0.03862147477075269	0
0.03872147477075269	0
0.03882147477075269	0
0.038921474770752695	0
0.0390214747707527	0
0.03912147477075269	0
0.03922147477075269	0
0.03932147477075269	0
0.039421474770752696	0
0.0395214747707527	0
0.03962147477075269	0
0.03972147477075269	0
0.03982147477075269	0
0.039921474770752696	0
0.040021474770752685	0
0.04012147477075269	0
0.04022147477075269	0
0.040321474770752694	0
0.0404214747707527	0
0.040521474770752686	0
0.04062147477075269	0
0.04072147477075269	0
0.040821474770752694	0
0.0409214747707527	0
0.041021474770752686	0
0.04112147477075269	0
0.04122147477075269	0
0.041321474770752695	0
0.0414214747707527	0
0.04152147477075269	0
0.04162147477075269	0
0.04172147477075269	0
0.041821474770752695	0
0.0419214747707527	0
0.04202147477075269	0
0.04212147477075269	0
0.04222147477075269	0
0.042321474770752696	0
0.0424214747707527	0
0.04252147477075269	0
0.04262147477075269	0
0.04272147477075269	0
0.042821474770752696	0
0.0429214747707527	0
0.04302147477075269	0
0.04312147477075269	0
0.043221474770752694	0
0.043321474770752696	0
0.043421474770752685	0
0.04352147477075269	0
0.04362147477075269	0
0.043721474770752694	0
0.0438214747707527	0
0.043921474770752686	0
0.04402147477075269	0
0.04412147477075269	0
0.044221474770752695	0
0.0443214747707527	0
0.044421474770752686	0
0.04452147477075269	0
0.04462147477075269	0
0.044721474770752695	0
0.0448214747707527	0
0.04492147477075269	0
0.04502147477075269	0
0.04512147477075269	0
0.045221474770752695	0
0.0453214747707527	0
0.04542147477075269	0
0.04552147477075269	0
0.04562147477075269	0
0.045721474770752696	0
0.0458214747707527	0
0.04592147477075269	0
0.04602147477075269	0
0.04612147477075269	0
0.046221474770752696	0
0.046321474770752685	0
0.04642147477075269	0
0.04652147477075269	0
0.046621474770752694	0
0.0467214747707527	0
0.046821474770752686	0
0.04692147477075269	0
0.04702147477075269	0
0.047121474770752694	0
0.0472214747707527	0
0.047321474770752686	0
0.04742147477075269	0
0.04752147477075269	0
0.047621474770752695	0
0.0477214747707527	0
0.04782147477075269	0
0.04792147477075269	0
0.04802147477075269	0
0.048121474770752695	0
0.0482214747707527	0
0.04832147477075269	0
0.04842147477075269	0
0.04852147477075269	0
0.048621474770752696	0
0.0487214747707527	0
0.04882147477075269	0
0.04892147477075269	0
0.04902147477075269	0
0.049121474770752696	0
0.0492214747707527	0
0.04932147477075269	0
0.04942147477075269	0
0.049521474770752694	0
0.049621474770752697	0
0.049721474770752686	0
0.04982147477075269	0
0.04992147477075269	0
0.050021474770752694	0
0.0501214747707527	0
0.050221474770752686	0
0.05032147477075269	0
0.05042147477075269	0
0.050521474770752695	0
0.0506214747707527	0
0.050721474770752686	0
0.05082147477075269	0
0.05092147477075269	0
0.051021474770752695	0
0.0511214747707527	0
0.05122147477075269	0
0.05132147477075269	0
0.05142147477075269	0
0.051521474770752695	0
0.0516214747707527	0
0.05172147477075269	0
0.05182147477075269	0
0.05192147477075269	0
0.052021474770752696	0
0.0521214747707527	0
0.05222147477075269	0
0.05232147477075269	0
0.05242147477075269	0
0.052521474770752696	0
0.0526214747707527	0
0.05272147477075269	0
0.05282147477075269	0
0.052921474770752694	0
0.0530214747707527	0
0.053121474770752686	0
0.05322147477075269	0
0.05332147477075269	0
0.053421474770752694	0
0.0535214747707527	0
0.053621474770752686	0
0.05372147477075269	0
0.05382147477075269	0
0.053921474770752695	0
0.0540214747707527	0
0.05412147477075269	0
0.05422147477075269	0
0.05432147477075269	0
0.054421474770752695	0
0.0545214747707527	0
0.05462147477075269	0
0.05472147477075269	0
0.05482147477075269	0
0.054921474770752696	0
0.0550214747707527	0
0.05512147477075269	0
0.05522147477075269	0
0.05532147477075269	0
0.055421474770752696	0
0.0555214747707527	0
0.05562147477075269	0
0.05572147477075269	0
0.055821474770752694	0
0.0559214747707527	0
0.0560214747707527	0
0.05612147477075269	0
0.05622147477075269	0
0.056321474770752694	0
0.0564214747707527	0
0.056521474770752686	0
0.05662147477075269	0
0.05672147477075269	0
0.056821474770752695	0
0.0569214747707527	0
0.057021474770752686	0
0.05712147477075269	0
0.05722147477075269	0
0.057321474770752695	0
0.0574214747707527	0
0.05752147477075269	0
0.05762147477075269	0
0.05772147477075269	0
0.057821474770752695	0
0.0579214747707527	0
0.05802147477075269	0
0.05812147477075269	0
0.05822147477075269	0
0.058321474770752696	0
0.0584214747707527	0
0.05852147477075269	0
0.05862147477075269	0
0.058721474770752694	0
0.058821474770752696	0
0.0589214747707527	0
0.05902147477075269	0
0.05912147477075269	0
0.059221474770752694	0
0.0593214747707527	0
0.0594214747707527	0
0.05952147477075269	0
0.05962147477075269	0
0.059721474770752694	0
0.0598214747707527	0
0.059921474770752686	0
0.06002147477075269	0
0.06012147477075269	0
0.060221474770752695	0
0.0603214747707527	0
0.06042147477075269	0
0.06052147477075269	0
0.06062147477075269	0
0.060721474770752695	0
0.0608214747707527	0
0.06092147477075269	0
0.06102147477075269	0
0.06112147477075269	0
0.061221474770752696	0
0.0613214747707527	0
0.06142147477075269	0
0.06152147477075269	0
0.06162147477075269	0
0.061721474770752696	0
0.0618214747707527	0
0.06192147477075269	0
0.06202147477075269	0
0.062121474770752694	0
0.0622214747707527	0
0.0623214747707527	0
0.06242147477075269	0
0.06252147477075269	0
0.0626214747707527	0
0.0627214747707527	0
0.06282147477075269	0
0.06292147477075269	0
0.06302147477075269	0
0.0631214747707527	0
0.0632214747707527	0
0.06332147477075269	0
0.06342147477075269	0
0.06352147477075269	0
0.0636214747707527	0
0.0637214747707527	0
0.06382147477075269	0
0.06392147477075269	0
0.06402147477075269	0
0.0641214747707527	0
0.0642214747707527	0
0.06432147477075269	0
0.06442147477075269	0
0.0645214747707527	0
0.0646214747707527	0
0.0647214747707527	0
0.06482147477075269	0
0.06492147477075269	0
0.0650214747707527	0
0.0651214747707527	0
0.0652214747707527	0
0.06532147477075269	0
0.06542147477075269	0
0.0655214747707527	0
0.0656214747707527	0
0.0657214747707527	0
0.06582147477075269	0
0.06592147477075269	0
0.0660214747707527	0
0.0661214747707527	0
0.06622147477075269	0
0.06632147477075269	0
0.06642147477075269	0
0.0665214747707527	0
0.0666214747707527	0
0.06672147477075269	0
0.06682147477075269	0
0.06692147477075269	0
0.0670214747707527	0
0.0671214747707527	0
0.06722147477075269	0
0.0673214747707527	0
0.06742147477075269	0
0.06752147477075268	0
0.0676214747707527	0
0.06772147477075269	0
0.0678214747707527	0
0.0679214747707527	0
0.06802147477075268	0
0.0681214747707527	0
0.06822147477075269	0
0.0683214747707527	0
0.0684214747707527	0
0.06852147477075268	0
0.0686214747707527	0
0.06872147477075269	0
0.0688214747707527	0
0.0689214747707527	0
0.06902147477075268	0
0.0691214747707527	0
0.06922147477075269	0
0.0693214747707527	0
0.0694214747707527	0
0.06952147477075268	0
0.0696214747707527	0
0.06972147477075269	0
0.0698214747707527	0
0.0699214747707527	0
0.07002147477075268	0
0.0701214747707527	0
0.07022147477075269	0
0.0703214747707527	0
0.0704214747707527	0
0.07052147477075268	0
0.0706214747707527	0
0.07072147477075269	0
0.07082147477075271	0
0.0709214747707527	0
0.07102147477075269	0
0.0711214747707527	0
0.07122147477075269	0
0.07132147477075268	0
0.0714214747707527	0
0.07152147477075269	0
0.0716214747707527	0
0.07172147477075269	0
0.07182147477075268	0
0.0719214747707527	0
0.07202147477075269	0
0.0721214747707527	0
0.07222147477075269	0
0.07232147477075268	0
0.0724214747707527	0
0.07252147477075269	0
0.0726214747707527	0
0.07272147477075269	0
0.07282147477075268	0
0.0729214747707527	0
0.07302147477075269	0
0.0731214747707527	0
0.07322147477075269	0
0.07332147477075268	0
0.0734214747707527	0
0.07352147477075269	0
0.0736214747707527	0
0.07372147477075269	0
0.07382147477075268	0
0.0739214747707527	0
0.07402147477075269	0
0.0741214747707527	0
0.0742214747707527	0
0.07432147477075268	0
0.0744214747707527	0
0.07452147477075269	0
0.0746214747707527	0
0.0747214747707527	0
0.07482147477075268	0
0.0749214747707527	0
0.07502147477075269	0
0.0751214747707527	0
0.0752214747707527	0
0.07532147477075268	0
0.0754214747707527	0
0.07552147477075269	0
0.0756214747707527	0
0.0757214747707527	0
0.07582147477075268	0
0.0759214747707527	0
0.07602147477075269	0
0.0761214747707527	0
0.0762214747707527	0
0.07632147477075268	0
0.0764214747707527	0
0.07652147477075269	0
0.0766214747707527	0
0.0767214747707527	0
0.07682147477075268	0
0.0769214747707527	0
0.07702147477075269	0
0.07712147477075271	0
0.0772214747707527	0
0.07732147477075269	0
0.0774214747707527	0
0.07752147477075269	0
0.07762147477075271	0
0.0777214747707527	0
0.07782147477075269	0
0.0779214747707527	0
0.07802147477075269	0
0.07812147477075268	0
0.0782214747707527	0
0.07832147477075269	0
0.0784214747707527	0
0.07852147477075269	0
0.07862147477075268	0
0.0787214747707527	0
0.07882147477075269	0
0.0789214747707527	0
0.07902147477075269	0
0.07912147477075268	0
0.0792214747707527	0
0.07932147477075269	0
0.0794214747707527	0
0.07952147477075269	0
0.07962147477075268	0
0.0797214747707527	0
0.07982147477075269	0
0.0799214747707527	0
0.08002147477075269	0
0.08012147477075268	0
0.0802214747707527	0
0.08032147477075269	0
0.0804214747707527	0
0.0805214747707527	0
0.08062147477075268	0
0.0807214747707527	0
0.08082147477075269	0
0.0809214747707527	0
0.0810214747707527	0
0.08112147477075268	0
0.0812214747707527	0
0.08132147477075269	0
0.0814214747707527	0
0.0815214747707527	0
0.08162147477075268	0
0.0817214747707527	0
0.08182147477075269	0
0.0819214747707527	0
0.0820214747707527	0
0.08212147477075268	0
0.0822214747707527	0
0.08232147477075269	0
0.0824214747707527	0
0.0825214747707527	0
0.08262147477075268	0
0.0827214747707527	0
0.08282147477075269	0
0.0829214747707527	0
0.0830214747707527	0
0.08312147477075268	0
0.0832214747707527	0
0.08332147477075269	0
0.08342147477075271	0
0.0835214747707527	0
0.08362147477075269	0
0.0837214747707527	0
0.08382147477075269	0
0.08392147477075271	0
0.0840214747707527	0
0.08412147477075269	0
0.0842214747707527	0
0.08432147477075269	0
0.08442147477075268	0
0.0845214747707527	0
0.08462147477075269	0
0.0847214747707527	0
0.08482147477075269	0
0.08492147477075268	0
0.0850214747707527	0
0.08512147477075269	0
0.0852214747707527	0
0.08532147477075269	0
0.08542147477075268	0
0.0855214747707527	0
0.08562147477075269	0
0.0857214747707527	0
0.08582147477075269	0
0.08592147477075268	0
0.0860214747707527	0
0.08612147477075269	0
0.0862214747707527	0
0.08632147477075269	0
0.08642147477075268	0
0.0865214747707527	0
0.08662147477075269	0
0.0867214747707527	0
0.0868214747707527	0
0.08692147477075268	0
0.0870214747707527	0
0.08712147477075269	0
0.0872214747707527	0
0.0873214747707527	0
0.08742147477075268	0
0.0875214747707527	0
0.08762147477075269	0
0.0877214747707527	0
0.0878214747707527	0
0.08792147477075268	0
0.0880214747707527	0
0.08812147477075269	0
0.0882214747707527	0
0.0883214747707527	0
0.08842147477075268	0
0.0885214747707527	0
0.08862147477075269	0
0.0887214747707527	0
0.0888214747707527	0
0.08892147477075268	0
0.0890214747707527	0
0.08912147477075269	0
0.0892214747707527	0
0.0893214747707527	0
0.08942147477075268	0
0.0895214747707527	0
0.08962147477075269	0
0.08972147477075271	0
0.0898214747707527	0
0.08992147477075269	0
0.0900214747707527	0
0.09012147477075269	0
0.09022147477075271	0
0.0903214747707527	0
0.09042147477075269	0
0.0905214747707527	0
0.09062147477075269	0
0.09072147477075271	0
0.0908214747707527	0
0.09092147477075269	0
0.0910214747707527	0
0.09112147477075269	0
0.09122147477075268	0
0.0913214747707527	0
0.09142147477075269	0
0.0915214747707527	0
0.09162147477075269	0
0.09172147477075268	0
0.0918214747707527	0
0.09192147477075269	0
0.0920214747707527	0
0.09212147477075269	0
0.09222147477075268	0
0.0923214747707527	0
0.09242147477075269	0
0.0925214747707527	0
0.0926214747707527	0
0.09272147477075268	0
0.0928214747707527	0
0.09292147477075269	0
0.0930214747707527	0
0.0931214747707527	0
0.09322147477075268	0
0.0933214747707527	0
0.09342147477075269	0
0.0935214747707527	0
0.0936214747707527	0
0.09372147477075268	0
0.0938214747707527	0
0.09392147477075269	0
0.0940214747707527	0
0.0941214747707527	0
0.09422147477075268	0
0.0943214747707527	0
0.09442147477075269	0
0.0945214747707527	0
0.0946214747707527	0
0.09472147477075268	0
0.0948214747707527	0
0.09492147477075269	0
0.0950214747707527	0
0.0951214747707527	0
0.09522147477075268	0
0.0953214747707527	0
0.09542147477075269	0
0.0955214747707527	0
0.0956214747707527	0
0.09572147477075268	0
0.0958214747707527	0
0.09592147477075269	0
0.09602147477075271	0
0.0961214747707527	0
0.09622147477075269	0
0.0963214747707527	0
0.09642147477075269	0
0.09652147477075271	0
0.0966214747707527	0
0.09672147477075269	0
0.0968214747707527	0
0.09692147477075269	0
0.09702147477075271	0
0.0971214747707527	0
0.09722147477075269	0
0.0973214747707527	0
0.09742147477075269	0
0.09752147477075268	0
0.0976214747707527	0
0.09772147477075269	0
0.0978214747707527	0
0.09792147477075269	0
0.09802147477075268	0
0.0981214747707527	0
0.09822147477075269	0
0.0983214747707527	0
0.09842147477075269	0
0.09852147477075268	0
0.0986214747707527	0
0.09872147477075269	0
0.0988214747707527	0
0.0989214747707527	0
0.09902147477075268	0
0.0991214747707527	0
0.09922147477075269	0
0.0993214747707527	0
0.0994214747707527	0
0.09952147477075268	0
0.0996214747707527	0
0.09972147477075269	0
0.0998214747707527	0
0.0999214747707527	0
0.10002147477075268	0
0.1001214747707527	0
0.10022147477075269	0
0.1003214747707527	0
0.1004214747707527	0
0.10052147477075268	0
0.1006214747707527	0
0.10072147477075269	0
0.1008214747707527	0
0.1009214747707527	0
0.10102147477075268	0
0.1011214747707527	0
0.10122147477075269	0
0.1013214747707527	0
0.1014214747707527	0
0.10152147477075268	0
0.1016214747707527	0
0.10172147477075269	0
0.1018214747707527	0
0.1019214747707527	0
0.10202147477075268	0
0.1021214747707527	0
0.10222147477075269	0
0.10232147477075271	0
0.1024214747707527	0
0.10252147477075269	0
0.1026214747707527	0
0.10272147477075269	0
0.10282147477075271	0
0.1029214747707527	0
0.10302147477075269	0
0.1031214747707527	0
0.10322147477075269	0
0.10332147477075271	0
0.1034214747707527	0
0.10352147477075269	0
0.1036214747707527	0
0.10372147477075269	0
0.10382147477075271	0
0.1039214747707527	0
0.10402147477075269	0
0.1041214747707527	0
0.10422147477075269	0
0.10432147477075268	0
0.1044214747707527	0
0.10452147477075269	0
0.1046214747707527	0
0.10472147477075269	0
0.10482147477075268	0
0.1049214747707527	0
0.10502147477075269	0
0.1051214747707527	0
0.1052214747707527	0
0.10532147477075268	0
0.1054214747707527	0
0.10552147477075269	0
0.1056214747707527	0
0.1057214747707527	0
0.10582147477075268	0
0.1059214747707527	0
0.10602147477075269	0
0.1061214747707527	0
0.1062214747707527	0
0.10632147477075268	0
0.1064214747707527	0
0.10652147477075269	0
0.1066214747707527	0
0.1067214747707527	0
0.10682147477075268	0
0.1069214747707527	0
0.10702147477075269	0
0.1071214747707527	0
0.1072214747707527	0
0.10732147477075268	0
0.1074214747707527	0
0.10752147477075269	0
0.1076214747707527	0
0.1077214747707527	0
0.10782147477075268	0
0.1079214747707527	0
0.10802147477075269	0
0.1081214747707527	0
0.1082214747707527	0
0.10832147477075268	0
0.1084214747707527	0
0.10852147477075269	0
0.10862147477075271	0
0.1087214747707527	0
0.10882147477075269	0
0.1089214747707527	0
0.10902147477075269	0
0.10912147477075271	0
0.1092214747707527	0
0.10932147477075269	0
0.1094214747707527	0
0.10952147477075269	0
0.10962147477075271	0
0.1097214747707527	0
0.10982147477075269	0
0.1099214747707527	0
0.11002147477075269	0
0.11012147477075271	0
0.1102214747707527	0
0.11032147477075269	0
0.1104214747707527	0
0.11052147477075269	0
0.11062147477075271	0
0.1107214747707527	0
0.11082147477075269	0
0.1109214747707527	0
0.11102147477075269	0
0.11112147477075268	0
0.1112214747707527	0
0.11132147477075269	0
0.1114214747707527	0
0.1115214747707527	0
0.11162147477075268	0
0.1117214747707527	0
0.11182147477075269	0
0.1119214747707527	0
0.1120214747707527	0
0.11212147477075268	0
0.1122214747707527	0
0.11232147477075269	0
0.1124214747707527	0
0.1125214747707527	0
0.11262147477075268	0
0.1127214747707527	0
0.11282147477075269	0
0.1129214747707527	0
0.1130214747707527	0
0.11312147477075268	0
0.1132214747707527	0
0.11332147477075269	0
0.1134214747707527	0
0.1135214747707527	0
0.11362147477075268	0
0.1137214747707527	0
0.11382147477075269	0
0.1139214747707527	0
0.1140214747707527	0
0.11412147477075268	0
0.1142214747707527	0
0.11432147477075269	0
0.1144214747707527	0
0.1145214747707527	0
0.11462147477075268	0
0.1147214747707527	0
0.11482147477075269	0
0.11492147477075271	0
0.1150214747707527	0
0.11512147477075269	0
0.1152214747707527	0
0.11532147477075269	0
0.11542147477075271	0
0.1155214747707527	0
0.11562147477075269	0
0.1157214747707527	0
0.11582147477075269	0
0.11592147477075271	0
0.1160214747707527	0
0.11612147477075269	0
0.1162214747707527	0
0.11632147477075269	0
0.11642147477075271	0
0.1165214747707527	0
0.11662147477075269	0
0.1167214747707527	0
0.11682147477075269	0
0.11692147477075271	0
0.1170214747707527	0
0.11712147477075269	0
0.1172214747707527	0
0.11732147477075269	0
0.11742147477075268	0
0.1175214747707527	0
0.11762147477075269	0
0.1177214747707527	0
0.1178214747707527	0
0.11792147477075268	0
0.1180214747707527	0
0.11812147477075269	0
0.1182214747707527	0
0.1183214747707527	0
0.11842147477075268	0
0.1185214747707527	0
0.11862147477075269	0
0.1187214747707527	0
0.1188214747707527	0
0.11892147477075268	0
0.1190214747707527	0
0.11912147477075269	0
0.1192214747707527	0
0.1193214747707527	0
0.11942147477075268	0
0.1195214747707527	0
0.11962147477075269	0
0.1197214747707527	0
0.1198214747707527	0
0.11992147477075268	0
0.1200214747707527	0
0.12012147477075269	0
0.1202214747707527	0
0.1203214747707527	0
0.12042147477075268	0
0.1205214747707527	0
0.12062147477075269	0
0.12072147477075271	0
0.1208214747707527	0
0.12092147477075268	0
0.1210214747707527	0
0.12112147477075269	0
0.12122147477075271	0
0.1213214747707527	0
0.12142147477075269	0
0.1215214747707527	0
0.12162147477075269	0
0.12172147477075271	0
0.1218214747707527	0
0.12192147477075269	0
0.1220214747707527	0
0.12212147477075269	0
0.12222147477075271	0
0.1223214747707527	0
0.12242147477075269	0
0.1225214747707527	0
0.12262147477075269	0
0.12272147477075271	0
0.1228214747707527	0
0.12292147477075269	0
0.1230214747707527	0
0.12312147477075269	0
0.12322147477075271	0
0.1233214747707527	0
0.12342147477075269	0
0.1235214747707527	0
0.12362147477075269	0
0.12372147477075271	0
0.1238214747707527	0
0.12392147477075269	0
0.1240214747707527	0
0.1241214747707527	0
0.12422147477075268	0
0.1243214747707527	0
0.12442147477075269	0
0.1245214747707527	0
0.1246214747707527	0
0.12472147477075268	0
0.1248214747707527	0
0.12492147477075269	0
0.1250214747707527	0
0.1251214747707527	0
0.12522147477075268	0
0.1253214747707527	0
0.1254214747707527	0
0.1255214747707527	0
0.1256214747707527	0
0.12572147477075268	0
0.1258214747707527	0
0.1259214747707527	0
0.1260214747707527	0
0.1261214747707527	0
0.12622147477075268	0
0.1263214747707527	0
0.1264214747707527	0
0.1265214747707527	0
0.1266214747707527	0
0.12672147477075268	0
0.1268214747707527	0
0.1269214747707527	0
0.1270214747707527	0
0.1271214747707527	0
0.12722147477075268	0
0.1273214747707527	0
0.1274214747707527	0
0.1275214747707527	0
0.1276214747707527	0
0.12772147477075269	0
0.1278214747707527	0
0.1279214747707527	0
0.1280214747707527	0
0.1281214747707527	0
0.12822147477075269	0
0.1283214747707527	0
0.1284214747707527	0
0.1285214747707527	0
0.1286214747707527	0
0.1287214747707527	0
0.1288214747707527	0
0.1289214747707527	0
0.1290214747707527	0
0.1291214747707527	0
0.1292214747707527	0
0.1293214747707527	0
0.1294214747707527	0
0.1295214747707527	0
0.1296214747707527	0
0.1297214747707527	0
0.1298214747707527	0
0.1299214747707527	0
0.1300214747707527	0
0.1301214747707527	0
0.1302214747707527	0
0.1303214747707527	0
0.1304214747707527	0
0.13052147477075268	0
0.1306214747707527	0
0.1307214747707527	0
0.1308214747707527	0
0.1309214747707527	0
0.13102147477075268	0
0.1311214747707527	0
0.1312214747707527	0
0.1313214747707527	0
0.1314214747707527	0
0.13152147477075268	0
0.1316214747707527	0
0.1317214747707527	0
0.1318214747707527	0
0.1319214747707527	0
0.13202147477075268	0
0.1321214747707527	0
0.1322214747707527	0
0.1323214747707527	0
0.1324214747707527	0
0.13252147477075268	0
0.1326214747707527	0
0.1327214747707527	0
0.1328214747707527	0
0.1329214747707527	0
0.13302147477075268	0
0.1331214747707527	0
0.1332214747707527	0
0.1333214747707527	0
0.1334214747707527	0
0.13352147477075269	0
0.1336214747707527	0
0.1337214747707527	0
0.1338214747707527	0
0.1339214747707527	0
0.13402147477075269	0
0.1341214747707527	0
0.1342214747707527	0
0.1343214747707527	0
0.1344214747707527	0
0.13452147477075269	0
0.1346214747707527	0
0.1347214747707527	0
0.1348214747707527	0
0.1349214747707527	0
0.1350214747707527	0
0.1351214747707527	0
0.1352214747707527	0
0.1353214747707527	0
0.1354214747707527	0
0.1355214747707527	0
0.1356214747707527	0
0.1357214747707527	0
0.1358214747707527	0
0.1359214747707527	0
0.1360214747707527	0
0.1361214747707527	0
0.1362214747707527	0
0.1363214747707527	0
0.1364214747707527	0
0.1365214747707527	0
0.1366214747707527	0
0.1367214747707527	0
0.1368214747707527	0
0.1369214747707527	0
0.1370214747707527	0
0.1371214747707527	0
0.1372214747707527	0
0.13732147477075268	0
0.1374214747707527	0
0.1375214747707527	0
0.1376214747707527	0
0.1377214747707527	0
0.13782147477075268	0
0.1379214747707527	0
0.1380214747707527	0
0.1381214747707527	0
0.1382214747707527	0
0.13832147477075268	0
0.1384214747707527	0
0.1385214747707527	0
0.1386214747707527	0
0.1387214747707527	0
0.13882147477075268	0
0.1389214747707527	0
0.1390214747707527	0
0.1391214747707527	0
0.1392214747707527	0
0.13932147477075268	0
0.1394214747707527	0
0.1395214747707527	0
0.1396214747707527	0
0.1397214747707527	0
0.13982147477075269	0
0.1399214747707527	0
0.1400214747707527	0
0.1401214747707527	0
0.1402214747707527	0

==> pics/3ref.txt <==
0.24222147477075273	0.976151896777069
0.24272147477075273	0.9707874171937586
0.24322147477075273	0.9662496494327167
0.24372147477075273	0.9622362472761788
0.24422147477075273	0.9585926902233597
0.24472147477075273	0.9552275092062511
0.24522147477075273	0.9520813204259307
0.24572147477075273	0.9491130263446409
0.24622147477075274	0.9462928156402116
0.24672147477075274	0.943598268878844
0.24722147477075274	0.9410120361675016
0.24772147477075274	0.9385203749055815
0.24822147477075274	0.9361121879069328
0.24872147477075274	0.9337783674474766
0.24922147477075274	0.9315113342105883
0.24972147477075274	0.9293047047751872
0.25022147477075274	0.9271530464312236
0.25072147477075274	0.9250516928610752
0.25122147477075274	0.9229966032041708
0.25172147477075274	0.9209842526595459
0.25222147477075274	0.9190115464207171
0.25272147477075274	0.9170757511451462
0.25322147477075274	0.9151744397882262
0.25372147477075274	0.9133054467544081
0.25422147477075274	0.9114668311058626
0.25472147477075274	0.9096568461311506
0.25522147477075274	0.9078739139828005
0.25572147477075274	0.9061166043912826
0.25622147477075274	0.9043836166842392
0.25672147477075274	0.9026737645063833
0.25722147477075274	0.9009859627617514
0.25772147477075275	0.899319216396812
0.25822147477075275	0.8976726107180079
0.25872147477075275	0.8960453029954863
0.25922147477075275	0.8944365151511287
0.25972147477075275	0.8928455273649737
0.26022147477075275	0.8912716724635928
0.26072147477075275	0.8897143309770124
0.26122147477075275	0.8881729267697782
0.26172147477075275	0.8866469231672193
0.26222147477075275	0.885135819510048
0.26272147477075275	0.8836391480814032
0.26322147477075275	0.88215647135825
0.26372147477075275	0.8806873795466953
0.26422147477075275	0.8792314883662699
0.26472147477075275	0.8777884370532817
0.26522147477075275	0.8763578865575716
0.26572147477075275	0.8749395179103676
0.26622147477075275	0.873533030743832
0.26672147477075275	0.8721381419458464
0.26722147477075275	0.870754584434844
0.26772147477075275	0.8693821060424363
0.26822147477075275	0.8680204684923247
0.26872147477075276	0.8666694464655488
0.26922147477075276	0.8653288267435525
0.26972147477075276	0.8639984074213054
0.27022147477075276	0.8626779971836194
0.27072147477075276	0.8613674146386756
0.27122147477075276	0.860066487703342
0.27172147477075276	0.8587750530355137
0.27222147477075276	0.8574929555092536
0.2727214747707527	0.8562200477287436
0.27322147477075276	0.8549561895778004
0.2737214747707527	0.8537012478017666
0.27422147477075276	0.8524550956190006
0.2747214747707527	0.8512176123595803
0.27522147477075276	0.8499886831288059
0.2757214747707527	0.8487681984936157
0.27622147477075276	0.8475560541899135
0.2767214747707527	0.846352150849407
0.27722147477075276	0.8451563937440162
0.2777214747707527	0.8439686925469226
0.27822147477075276	0.8427889611087463
0.2787214747707527	0.8416171172477057
0.2792214747707527	0.8404530825528216
0.2797214747707527	0.8392967821991802
0.2802214747707527	0.8381481447743265
0.2807214747707527	0.8370071021150187
0.2812214747707527	0.8358735891537024
0.2817214747707527	0.834747543773842
0.2822214747707527	0.8336289066736581
0.2827214747707527	0.8325176212376024
0.2832214747707527	0.8314136334152241
0.2837214747707527	0.8303168916065556
0.2842214747707527	0.8292273465540709
0.2847214747707527	0.8281449512403625
0.2852214747707527	0.8270696607915632
0.2857214747707527	0.8260014323857071
0.2862214747707527	0.8249402251661639
0.2867214747707527	0.8238860001594386
0.2872214747707527	0.8228387201974575
0.2877214747707527	0.8217983498436079
0.2882214747707527	0.820764855322781
0.2887214747707527	0.8197382044549033
0.2892214747707527	0.8187183665916177
0.2897214747707527	0.817705312556458
0.2902214747707527	0.8166990145876121
0.2907214747707527	0.8156994462838126
0.2912214747707527	0.8147065825525311
0.2917214747707527	0.8137203995609817
0.2922214747707527	0.8127408746892514
0.2927214747707527	0.8117679864856532
0.2932214747707527	0.8108017146244104
0.2937214747707527	0.8098420398650049
0.2942214747707527	0.8088889440135768
0.2947214747707527	0.8079424098862077
0.2952214747707527	0.8070024212736203
0.2957214747707527	0.8060689629077168
0.2962214747707527	0.8051420204294575
0.2967214747707527	0.8042215803583853
0.2972214747707527	0.8033076300632793
0.2977214747707527	0.8024001577343086
0.2982214747707527	0.8014991523562829
0.2987214747707527	0.800604603683202
0.2992214747707527	0.799716502213732
0.2997214747707527	0.7988348391680324
0.3002214747707527	0.7979596064652705
0.30072147477075273	0.7970907967023558
0.30122147477075273	0.7962284031335273
0.30172147477075273	0.7953724196506757
0.30222147477075273	0.7945228407647047
0.30272147477075273	0.7936796615876337
0.30322147477075273	0.7928428778153144
0.30372147477075273	0.7920124857111872
0.30422147477075273	0.7911884820903314
0.30472147477075273	0.7903708643045902
0.30522147477075273	0.7895596302280085
0.30572147477075273	0.7887547782430901
0.30622147477075273	0.7879563072275492
0.30672147477075273	0.7871642165416285
0.30722147477075273	0.7863785060159468
0.30772147477075273	0.7855991759399604
0.30822147477075273	0.7848262270507176
0.30872147477075274	0.7840596605223173
0.30922147477075274	0.783299477955687
0.30972147477075274	0.7825456813687828
0.31022147477075274	0.7817982731872658
0.31072147477075274	0.7810572562356766
0.31122147477075274	0.780322633728728
0.31172147477075274	0.7795944092633063
0.31222147477075274	0.7788725868105044
0.31272147477075274	0.7781571707083097
0.31322147477075274	0.7774481656544291
0.31372147477075274	0.77674557669946
0.31422147477075274	0.7760494092404688
0.31472147477075274	0.7753596690147432
0.31522147477075274	0.7746763620940174
0.31572147477075274	0.7739994948787068
0.31622147477075274	0.7733290740927377
0.31672147477075274	0.7726651067783367
0.31722147477075274	0.7720076002913224
0.31772147477075274	0.77135656229646
0.31822147477075274	0.7707120007632459
0.31872147477075274	0.7700739239616539
0.31922147477075274	0.7694423404584477
0.31972147477075274	0.7688172591134204
0.32022147477075275	0.7681986890759833
0.32072147477075275	0.7675866397819616
0.32122147477075275	0.7669811209505939
0.32172147477075275	0.7663821425816492
0.32222147477075275	0.7657897149528916
0.32272147477075275	0.7652038486175341
0.32322147477075275	0.7646245544020861
0.32372147477075275	0.7640518434041769
0.32422147477075275	0.7634857269907244
0.32472147477075275	0.7629262167961938
0.32522147477075275	0.7623733247210223
0.32572147477075275	0.7618270629302134
0.32622147477075275	0.7612874438521438
0.32672147477075275	0.7607544801774664
0.32722147477075275	0.7602281848581716
0.32772147477075275	0.7597085711068443
0.32822147477075275	0.7591956523961095
0.32872147477075275	0.7586894424580386
0.32922147477075275	0.7581899552839788
0.32972147477075275	0.7576972051242774
0.3302214747707527	0.7572112064883026
0.33072147477075275	0.756731974144645
0.3312214747707527	0.7562595231211625
0.33172147477075276	0.7557938687056494
0.3322214747707527	0.75533502644616
0.33272147477075276	0.754883012151797
0.3332214747707527	0.7544378418935089
0.33372147477075276	0.7539995320050457
0.3342214747707527	0.7535680990840415
0.33472147477075276	0.7531435599932315
0.3352214747707527	0.7527259318618273
0.33572147477075276	0.7523152320870437
0.3362214747707527	0.75191147833569
0.33672147477075276	0.7515146885458982
0.3372214747707527	0.7511248809291943
0.33772147477075276	0.7507420739723445
0.3382214747707527	0.7503662864396936
0.33872147477075276	0.7499975373753269
0.3392214747707527	0.749635846105711
0.33972147477075276	0.7492812322421364
0.3402214747707527	0.7489337156835628
0.34072147477075276	0.7485933166193979
0.3412214747707527	0.7482600555326491
0.34172147477075276	0.7479339532029582
0.3422214747707527	0.747615030710006
0.34272147477075277	0.7473033094369648
0.3432214747707527	0.7469988110740392
0.34372147477075277	0.7467015576224107
0.3442214747707527	0.7464115713979215
0.34472147477075277	0.7461288750353073
0.3452214747707527	0.745853491492429
0.34572147477075277	0.7455854440545655
0.3462214747707527	0.745324756339162
0.3467214747707527	0.7450714523003065
0.3472214747707527	0.7448255562339051
0.3477214747707527	0.7445870927825057
0.3482214747707527	0.7443560869407636
0.3487214747707527	0.7441325640607223
0.3492214747707527	0.7439165498574862
0.3497214747707527	0.7437080704150862
0.3502214747707527	0.7435071521923103
0.3507214747707527	0.7433138220291317
0.3512214747707527	0.7431281071528912
0.3517214747707527	0.7429500351850703
0.3522214747707527	0.7427796341479463
0.3527214747707527	0.7426169324717661
0.3532214747707527	0.742461959001955
0.3537214747707527	0.7423147430065625
0.3542214747707527	0.7421753141840235
0.3547214747707527	0.7420437026710783
0.3552214747707527	0.7419199390510367
0.3557214747707527	0.7418040543621554
0.3562214747707527	0.7416960801064612
0.3567214747707527	0.7415960482586127
0.3572214747707527	0.7415039912752427
0.3577214747707527	0.741419942104495
0.3582214747707527	0.7413439341958794
0.3587214747707527	0.7412760015103248
0.3592214747707527	1.035276049012665
0.3597214747707527	1.180910982448102
0.3602214747707527	1.2949333875682507
0.3607214747707527	1.3931155387341534
0.3612214747707527	1.4812554760596603
0.3617214747707527	1.562254343026172
0.3622214747707527	1.6378086871343265
0.3627214747707527	1.7090110477279468
0.36322147477075273	1.7766130176119348
0.36372147477075273	1.8411571644157394
0.36422147477075273	1.9030498232869006
0.36472147477075273	1.962604242628476
0.36522147477075273	2.0200676241659647
0.36572147477075273	2.0756388454103893
0.36622147477075273	2.1294805105470473
0.36672147477075273	2.1817274010501646
0.36722147477075273	2.232492558754379
0.36772147477075273	2.2818717644235753
0.36822147477075273	2.3299469002757007
0.36872147477075273	2.3767885183940325
0.36922147477075273	2.422457832679801
0.36972147477075273	2.467008284850446
0.37022147477075273	2.51048679066207
0.37072147477075273	2.552934742617507
0.37122147477075274	2.594388824826172
0.37172147477075274	2.634881681250351
0.37222147477075274	2.674442468287633
0.37272147477075274	2.713097315209645
0.37322147477075274	2.7508697105269917
0.37372147477075274	2.787780828310416
0.37422147477075274	2.8238498054636185
0.37472147477075274	2.8590939786412726
0.37522147477075274	2.893529087744833
0.37572147477075274	2.9271694515615057
0.37622147477075274	2.960028120053535
0.37672147477075274	2.992117006964686
0.37722147477075274	3.0234470057527267
0.37772147477075274	3.0540280913258075
0.37822147477075274	3.0838694096387425
0.37872147477075274	3.112979356861845
0.37922147477075274	3.1413656495568683
0.37972147477075274	3.169035387067083
0.38022147477075274	3.1959951071416004
0.38072147477075274	3.222250835659464
0.38122147477075274	3.2478081311922624
0.38172147477075274	3.2726721250347848
0.38222147477075274	3.2968475572468203
0.38272147477075275	3.3203388091716786
0.38322147477075275	3.3431499328355483
0.38372147477075275	3.365284677576694
0.38422147477075275	3.386746514208047
0.38472147477075275	3.4075386569796753
0.38522147477075275	3.427664083570856
0.38572147477075275	3.447125553316823
0.38622147477075275	3.465925623846675
0.3867214747707527	3.4840666662913304
0.38722147477075275	3.5015508791989034
0.3877214747707527	3.5183803012813955
0.38822147477075275	3.534556823099883
0.3887214747707527	3.5500821977863044
0.38922147477075275	3.5649580508864283
0.3897214747707527	3.5791858894015043
0.39022147477075275	3.5927671100955902
0.3907214747707527	3.6057030071303657
0.39122147477075275	3.61799477908192
0.3917214747707527	3.6296435353868466
0.39222147477075275	3.6406503022635692
0.3927214747707527	3.651016028145643
0.39322147477075275	3.66074158866313
0.3937214747707527	3.6698277912043924
0.39422147477075276	3.6782753790836455
0.3947214747707527	3.6860850353424346
0.39522147477075276	3.693257386205573
0.3957214747707527	3.699793004211739
0.39622147477075276	3.705692411037742
0.3967214747707527	3.710956080030278
0.39722147477075276	3.715584438460633
0.3977214747707527	3.7195778695138406
0.39822147477075276	3.7229367140224547
0.3987214747707527	3.7256612719547757
0.39922147477075276	3.727751803664077
0.3997214747707527	3.729208530905994
0.40022147477075276	3.7300316376279614
0.4007214747707527	3.7302212705350235
0.40122147477075276	3.729777539434562
0.4017214747707527	3.728700517360056
0.40222147477075276	3.7269902404752484
0.4027214747707527	3.724646707756141
0.40322147477075276	3.721669880449758
0.4037214747707527	3.718059681304385
0.40422147477075276	3.7138159935681134
0.4047214747707527	3.7089386597477025
0.40522147477075277	3.703427480121147
0.4057214747707527	3.697282210994722
0.40622147477075277	3.6905025626925214
0.4067214747707527	3.68308819726822
0.40722147477075277	3.675038725922869
0.4077214747707527	3.6663537061129174
0.40822147477075277	3.65703263833139
0.4087214747707527	3.6470749625395
0.40922147477075277	3.6364800542268134
0.4097214747707527	3.625247220073665
0.41022147477075277	3.6133756931856293
0.4107214747707527	3.600864627868157
0.41122147477075277	3.5877130939040356
0.4117214747707527	3.5739200702929796
0.41222147477075277	3.5594844384066495
0.4127214747707527	3.544404974508077
0.4132214747707528	3.5286803415770547
0.4137214747707527	3.5123090803767383
0.4142214747707528	3.495289599688443
0.4147214747707527	3.477620165632343
0.4152214747707528	3.4592988899808654
0.4157214747707527	3.440323717361599
0.4162214747707528	3.4206924112291848
0.4167214747707527	3.4004025384740975
0.4172214747707528	3.3794514525146955
0.4177214747707527	3.357836274699336
0.4182214747707527	3.335553873821224
0.4187214747707527	3.3126008435186276
0.4192214747707527	3.288973477301618
0.4197214747707527	3.2646677409069746
0.4202214747707527	3.2396792416354345
0.4207214747707527	3.2140031942746665
0.4212214747707527	3.1876343831442666
0.4217214747707527	3.160567119724147
0.4222214747707527	3.1327951952373456
0.4227214747707527	3.1043118274477077
0.4232214747707527	3.075109600802906
0.4237214747707527	3.045180398893142
0.4242214747707527	3.0145153280028665
0.4247214747707527	2.9831046302964173
0.4252214747707527	2.95093758488654
0.42572147477075273	2.918002394675804
0.42622147477075273	2.8842860564121096
0.42672147477075273	2.8497742108385156
0.42722147477075273	2.8144509691091932
0.42772147477075273	2.778298710742851
0.42822147477075273	2.741297847231862
0.42872147477075273	2.703426543934308
0.42922147477075273	2.6646603909332764
0.42972147477075273	2.6249720109872934
0.43022147477075273	2.584330589291003
0.43072147477075273	2.542701305181103
0.43122147477075273	2.500044639674459
0.43172147477075273	2.456315524100059
0.43222147477075273	2.4114622829938495
0.43272147477075273	2.365425307206057
0.43322147477075273	2.3181353682088206
0.43372147477075274	2.269511447687838
0.43422147477075274	2.2194579007448234
0.43472147477075274	2.1678606847026947
0.43522147477075274	2.114582248082996
0.43572147477075274	2.0594544485977466
0.43622147477075274	2.002268484568269
0.43672147477075274	1.942760141378193
0.43722147477075274	1.880587380208941
0.43772147477075274	1.815294772507546
0.43822147477075274	1.7462539092345264
0.43872147477075274	1.672556377587798
0.43922147477075274	1.5928029752920858
0.43972147477075274	1.5046311271790431
0.44022147477075274	1.4034223936689494

==> pics/3refasum.txt <==
0.24222147477075273	0.
0.24272147477075273	0.
0.24322147477075273	0.
0.24372147477075273	0.
0.24422147477075273	0.
0.24472147477075273	0.
0.24522147477075273	0.
0.24572147477075273	0.
0.24622147477075274	0.
0.24672147477075274	0.
0.24722147477075274	0.
0.24772147477075274	0.
0.24822147477075274	0.
0.24872147477075274	0.
0.24922147477075274	0.
0.24972147477075274	0.
0.25022147477075274	0.
0.25072147477075274	0.
0.25122147477075274	0.
0.25172147477075274	0.
0.25222147477075274	0.
0.25272147477075274	0.
0.25322147477075274	0.
0.25372147477075274	0.
0.25422147477075274	0.
0.25472147477075274	0.
0.25522147477075274	0.
0.25572147477075274	0.
0.25622147477075274	0.
0.25672147477075274	0.
0.25722147477075274	0.
0.25772147477075275	0.
0.25822147477075275	0.
0.25872147477075275	0.
0.25922147477075275	0.
0.25972147477075275	0.
0.26022147477075275	0.
0.26072147477075275	0.
0.26122147477075275	0.
0.26172147477075275	0.
0.26222147477075275	0.
0.26272147477075275	0.
0.26322147477075275	0.
0.26372147477075275	0.
0.26422147477075275	0.
0.26472147477075275	0.
0.26522147477075275	0.
0.26572147477075275	0.
0.26622147477075275	0.
0.26672147477075275	0.
0.26722147477075275	0.
0.26772147477075275	0.
0.26822147477075275	0.
0.26872147477075276	0.
0.26922147477075276	0.
0.26972147477075276	0.
0.27022147477075276	0.
0.27072147477075276	0.
0.27122147477075276	0.
0.27172147477075276	0.
0.27222147477075276	0.
0.2727214747707527	0.
0.27322147477075276	0.
0.2737214747707527	0.
0.27422147477075276	0.
0.2747214747707527	0.
0.27522147477075276	0.
0.2757214747707527	0.
0.27622147477075276	0.
0.2767214747707527	0.
0.27722147477075276	0.
0.2777214747707527	0.
0.27822147477075276	0.
0.2787214747707527	0.
0.2792214747707527	0.
0.2797214747707527	0.
0.2802214747707527	0.
0.2807214747707527	0.
0.2812214747707527	0.
0.2817214747707527	0.
0.2822214747707527	0.
0.2827214747707527	0.
0.2832214747707527	0.
0.2837214747707527	0.
0.2842214747707527	0.
0.2847214747707527	0.
0.2852214747707527	0.
0.2857214747707527	0.
0.2862214747707527	0.
0.2867214747707527	0.
0.2872214747707527	0.
0.2877214747707527	0.
0.2882214747707527	0.
0.2887214747707527	0.
0.2892214747707527	0.
0.2897214747707527	0.
0.2902214747707527	0.
0.2907214747707527	0.
0.2912214747707527	0.
0.2917214747707527	0.
0.2922214747707527	0.
0.2927214747707527	0.
0.2932214747707527	0.
0.2937214747707527	0.
0.2942214747707527	0.
0.2947214747707527	0.
0.2952214747707527	0.
0.2957214747707527	0.
0.2962214747707527	0.
0.2967214747707527	0.
0.2972214747707527	0.
0.2977214747707527	0.
0.2982214747707527	0.
0.2987214747707527	0.
0.2992214747707527	0.
0.2997214747707527	0.
0.3002214747707527	0.
0.30072147477075273	0.
0.30122147477075273	0.
0.30172147477075273	0.
0.30222147477075273	0.
0.30272147477075273	0.
0.30322147477075273	0.
0.30372147477075273	0.
0.30422147477075273	0.
0.30472147477075273	0.
0.30522147477075273	0.
0.30572147477075273	0.
0.30622147477075273	0.
0.30672147477075273	0.
0.30722147477075273	0.
0.30772147477075273	0.
0.30822147477075273	0.
0.30872147477075274	0.
0.30922147477075274	0.
0.30972147477075274	0.
0.31022147477075274	0.
0.31072147477075274	0.
0.31122147477075274	0.
0.31172147477075274	0.
0.31222147477075274	0.
0.31272147477075274	0.
0.31322147477075274	0.
0.31372147477075274	0.
0.31422147477075274	0.
0.31472147477075274	0.
0.31522147477075274	0.
0.31572147477075274	0.
0.31622147477075274	0.
0.31672147477075274	0.
0.31722147477075274	0.
0.31772147477075274	0.
0.31822147477075274	0.
0.31872147477075274	0.
0.31922147477075274	0.
0.31972147477075274	0.
0.32022147477075275	0.
0.32072147477075275	0.
0.32122147477075275	0.
0.32172147477075275	0.
0.32222147477075275	0.
0.32272147477075275	0.
0.32322147477075275	0.
0.32372147477075275	0.
0.32422147477075275	0.
0.32472147477075275	0.
0.32522147477075275	0.
0.32572147477075275	0.
0.32622147477075275	0.
0.32672147477075275	0.
0.32722147477075275	0.
0.32772147477075275	0.
0.32822147477075275	0.
0.32872147477075275	0.
0.32922147477075275	0.
0.32972147477075275	0.
0.3302214747707527	0.
0.33072147477075275	0.
0.3312214747707527	0.
0.33172147477075276	0.
0.3322214747707527	0.
0.33272147477075276	0.
0.3332214747707527	0.
0.33372147477075276	0.
0.3342214747707527	0.
0.33472147477075276	0.
0.3352214747707527	0.
0.33572147477075276	0.
0.3362214747707527	0.
0.33672147477075276	0.
0.3372214747707527	0.
0.33772147477075276	0.
0.3382214747707527	0.
0.33872147477075276	0.
0.3392214747707527	0.
0.33972147477075276	0.
0.3402214747707527	0.
0.34072147477075276	0.
0.3412214747707527	0.
0.34172147477075276	0.
0.3422214747707527	0.
0.34272147477075277	0.
0.3432214747707527	0.
0.34372147477075277	0.
0.3442214747707527	0.
0.34472147477075277	0.
0.3452214747707527	0.
0.34572147477075277	0.
0.3462214747707527	0.
0.3467214747707527	0.
0.3472214747707527	0.
0.3477214747707527	0.
0.3482214747707527	0.
0.3487214747707527	0.
0.3492214747707527	0.
0.3497214747707527	0.
0.3502214747707527	0.
0.3507214747707527	0.
0.3512214747707527	0.
0.3517214747707527	0.
0.3522214747707527	0.
0.3527214747707527	0.
0.3532214747707527	0.
0.3537214747707527	0.
0.3542214747707527	0.
0.3547214747707527	0.
0.3552214747707527	0.
0.3557214747707527	0.
0.3562214747707527	0.
0.3567214747707527	0.
0.3572214747707527	0.
0.3577214747707527	0.
0.3582214747707527	0.
0.3587214747707527	0.
0.3592214747707527	0.15408859678099826
0.3597214747707527	0.22774142901256758
0.3602214747707527	0.28427358915686546
0.3607214747707527	0.3321924414278644
0.3612214747707527	0.3746324790307611
0.3617214747707527	0.4131658207102805
0.3622214747707527	0.4487141654070317
0.3627214747707527	0.4818727057371295
0.36322147477075273	0.5130521180840002
0.36372147477075273	0.542549825033663
0.36422147477075273	0.5705893483515261
0.36472147477075273	0.5973436528295185
0.36522147477075273	0.6229497878714841
0.36572147477075273	0.64751849148205
0.36622147477075273	0.671140726016842
0.36672147477075273	0.6938922650387728
0.36722147477075273	0.7158369977886344
0.36772147477075273	0.7370293640338441
0.36822147477075273	0.7575161836578792
0.36872147477075273	0.7773380553121003
0.36922147477075273	0.7965304420471422
0.36972147477075273	0.8151245255029141
0.37022147477075273	0.8331478862388132
0.37072147477075273	0.8506250515829447
0.37122147477075274	0.8675779412194918
0.37172147477075274	0.8840262329107172
0.37222147477075274	0.8999876651724669
0.37272147477075274	0.915478289691246
0.37322147477075274	0.9305126833127901
0.37372147477075274	0.945104127238239
0.37422147477075274	0.9592647594156977
0.37472147477075274	0.9730057048639316
0.37522147477075274	0.9863371877071048
0.37572147477075274	0.9992686279565399
0.37622147477075274	1.0118087254987482
0.37672147477075274	1.0239655332922046
0.37722147477075274	1.035746521416359
0.37772147477075274	1.047158633327581
0.37822147477075274	1.0582083354463232
0.37872147477075274	1.0689016610127666
0.37922147477075274	1.0792442489963072
0.37972147477075274	1.0892413787203044
0.38022147477075274	1.0988980007610158
0.38072147477075274	1.1082187645957298
0.38122147477075274	1.1172080434051004
0.38172147477075274	1.1258699563757728
0.38222147477075274	1.1342083888014074
0.38272147477075275	1.1422270102382504
0.38322147477075275	1.1499292909373215
0.38372147477075275	1.1573185167456357
0.38422147477075275	1.1643978026434991
0.38472147477075275	1.171170105064642
0.38522147477075275	1.1776382331262925
0.38572147477075275	1.1838048588818906
0.38622147477075275	1.1896725266944295
0.3867214747707527	1.1952436618178663
0.38722147477075275	1.2005205782629258
0.3877214747707527	1.205505486015659
0.38822147477075275	1.21020049766851
0.3887214747707527	1.2146076345179062
0.38922147477075275	1.2187288321758625
0.3897214747707527	1.2225659457382276
0.39022147477075275	1.2261207545473727
0.3907214747707527	1.2293949665834956
0.39122147477075275	1.2323902225149923
0.3917214747707527	1.2351080994348058
0.39222147477075275	1.2375501143079684
0.3927214747707527	1.239717727151482
0.39322147477075275	1.2416123439667806
0.3937214747707527	1.243235319442875
0.39422147477075276	1.2445879594450748
0.3947214747707527	1.245671523304952
0.39522147477075276	1.2464872259235056
0.3957214747707527	1.2470362396994283
0.39622147477075276	1.2473196962930788
0.3967214747707527	1.2473386882349515
0.39722147477075276	1.2470942703872832
0.3977214747707527	1.2465874612661492
0.39822147477075276	1.2458192442301064
0.3987214747707527	1.2447905685417966
0.39922147477075276	1.243502350306601
0.3997214747707527	1.2419554732934053
0.40022147477075276	1.2401507896403439
0.4007214747707527	1.2380891204488496
0.40122147477075276	1.2357712562684167
0.4017214747707527	1.233197957473349
0.40222147477075276	1.2303699545331288
0.4027214747707527	1.2272879481765937
0.40322147477075276	1.223952609450238
0.4037214747707527	1.2203645796696578
0.40422147477075276	1.2165244702634141
0.4047214747707527	1.2124328625070704
0.40522147477075277	1.2080903071453684
0.4057214747707527	1.2034973238993416
0.40622147477075277	1.1986544008542424
0.4067214747707527	1.1935619937246802
0.40722147477075277	1.1882205249907165
0.4077214747707527	1.1826303828992493
0.40822147477075277	1.1767919203239596
0.4087214747707527	1.1707054534750274
0.40922147477075277	1.164371260450186
0.4097214747707527	1.157789579616608
0.41022147477075277	1.1509606078117447
0.4107214747707527	1.143884498350315
0.41122147477075277	1.1365613588225454
0.4117214747707527	1.1289912486673095
0.41222147477075277	1.121174176501244
0.4127214747707527	1.113110097183287
0.4132214747707528	1.1047989085910126
0.4137214747707527	1.0962404480822339
0.4142214747707528	1.087434488612468
0.4147214747707527	1.0783807344745147
0.4152214747707528	1.069078816622336
0.4157214747707527	1.0595282875369327
0.4162214747707528	1.04972861558513
0.4167214747707527	1.0396791788171835
0.4172214747707528	1.0293792581404362
0.4177214747707527	1.0188280297980357
0.4182214747707527	1.0080245570719901
0.4187214747707527	0.9969677811173395
0.4192214747707527	0.9856565108214169
0.4197214747707527	0.9740894115658046
0.4202214747707527	0.96226499274922
0.4207214747707527	0.9501815939085365
0.4212214747707527	0.9378373692477437
0.4217214747707527	0.9252302703536395
0.4222214747707527	0.9123580268401927
0.4227214747707527	0.8992181246176867
0.4232214747707527	0.8858077814296275
0.4237214747707527	0.8721239192344584
0.4242214747707527	0.8581631329295184
0.4247214747707527	0.8439216548178186
0.4252214747707527	0.8293953140977774
0.42572147477075273	0.8145794905085114
0.42622147477075273	0.7994690610785795
0.42672147477075273	0.7840583386951759
0.42722147477075273	0.7683410009191541
0.42772147477075273	0.7523100071006519
0.42822147477075273	0.7359575013751846
0.42872147477075273	0.7192746985061865
0.42922147477075273	0.7022517487398311
0.42972147477075273	0.6848775767831503
0.43022147477075273	0.6671396886139231
0.43072147477075273	0.6490239379421298
0.43122147477075273	0.6305142415677834
0.43172147477075273	0.6115922293252551
0.43222147477075273	0.5922368093194718
0.43272147477075273	0.5724236220602721
0.43322147477075273	0.5521243468087584
0.43372147477075274	0.5313058082302501
0.43422147477075274	0.5099288084512197
0.43472147477075274	0.4879465740024532
0.43522147477075274	0.46530265043218394
0.43572147477075274	0.44192798422637236
0.43622147477075274	0.4177367730130311
0.43672147477075274	0.3926203831775662
0.43722147477075274	0.36643810789846276
0.43772147477075274	0.33900249649416897
0.43822147477075274	0.31005476642290214
0.43872147477075274	0.2792206310698498
0.43922147477075274	0.24592327523437943
0.43972147477075274	0.2091881854204364
0.44022147477075274	0.16710919886965556

==> pics/3refsym.txt <==
0.24222147477075273	0.976151896777069
0.24272147477075273	0.9707874171937585
0.24322147477075273	0.9662496494327167
0.24372147477075273	0.9622362472761787
0.24422147477075273	0.9585926902233598
0.24472147477075273	0.9552275092062511
0.24522147477075273	0.9520813204259309
0.24572147477075273	0.949113026344641
0.24622147477075274	0.9462928156402117
0.24672147477075274	0.943598268878844
0.24722147477075274	0.9410120361675016
0.24772147477075274	0.9385203749055815
0.24822147477075274	0.936112187906933
0.24872147477075274	0.9337783674474766
0.24922147477075274	0.9315113342105883
0.24972147477075274	0.9293047047751871
0.25022147477075274	0.9271530464312236
0.25072147477075274	0.9250516928610752
0.25122147477075274	0.9229966032041707
0.25172147477075274	0.9209842526595458
0.25222147477075274	0.9190115464207171
0.25272147477075274	0.9170757511451462
0.25322147477075274	0.9151744397882262
0.25372147477075274	0.913305446754408
0.25422147477075274	0.9114668311058625
0.25472147477075274	0.9096568461311506
0.25522147477075274	0.9078739139828005
0.25572147477075274	0.9061166043912826
0.25622147477075274	0.9043836166842392
0.25672147477075274	0.9026737645063833
0.25722147477075274	0.9009859627617512
0.25772147477075275	0.8993192163968119
0.25822147477075275	0.8976726107180077
0.25872147477075275	0.8960453029954863
0.25922147477075275	0.8944365151511285
0.25972147477075275	0.8928455273649737
0.26022147477075275	0.8912716724635928
0.26072147477075275	0.8897143309770124
0.26122147477075275	0.8881729267697781
0.26172147477075275	0.8866469231672194
0.26222147477075275	0.8851358195100479
0.26272147477075275	0.8836391480814031
0.26322147477075275	0.88215647135825
0.26372147477075275	0.8806873795466952
0.26422147477075275	0.8792314883662699
0.26472147477075275	0.8777884370532817
0.26522147477075275	0.8763578865575716
0.26572147477075275	0.8749395179103677
0.26622147477075275	0.8735330307438319
0.26672147477075275	0.8721381419458464
0.26722147477075275	0.8707545844348439
0.26772147477075275	0.8693821060424362
0.26822147477075275	0.8680204684923247
0.26872147477075276	0.8666694464655487
0.26922147477075276	0.8653288267435526
0.26972147477075276	0.8639984074213053
0.27022147477075276	0.8626779971836194
0.27072147477075276	0.8613674146386757
0.27122147477075276	0.8600664877033422
0.27172147477075276	0.8587750530355136
0.27222147477075276	0.8574929555092536
0.2727214747707527	0.8562200477287436
0.27322147477075276	0.8549561895778004
0.2737214747707527	0.8537012478017665
0.27422147477075276	0.8524550956190006
0.2747214747707527	0.8512176123595803
0.27522147477075276	0.8499886831288059
0.2757214747707527	0.8487681984936156
0.27622147477075276	0.8475560541899135
0.2767214747707527	0.8463521508494071
0.27722147477075276	0.8451563937440163
0.2777214747707527	0.8439686925469226
0.27822147477075276	0.8427889611087462
0.2787214747707527	0.8416171172477057
0.2792214747707527	0.8404530825528216
0.2797214747707527	0.8392967821991802
0.2802214747707527	0.8381481447743265
0.2807214747707527	0.8370071021150187
0.2812214747707527	0.8358735891537024
0.2817214747707527	0.834747543773842
0.2822214747707527	0.833628906673658
0.2827214747707527	0.8325176212376024
0.2832214747707527	0.831413633415224
0.2837214747707527	0.8303168916065556
0.2842214747707527	0.8292273465540708
0.2847214747707527	0.8281449512403625
0.2852214747707527	0.8270696607915633
0.2857214747707527	0.8260014323857071
0.2862214747707527	0.8249402251661639
0.2867214747707527	0.8238860001594386
0.2872214747707527	0.8228387201974575
0.2877214747707527	0.8217983498436079
0.2882214747707527	0.820764855322781
0.2887214747707527	0.8197382044549033
0.2892214747707527	0.8187183665916176
0.2897214747707527	0.8177053125564578
0.2902214747707527	0.816699014587612
0.2907214747707527	0.8156994462838127
0.2912214747707527	0.8147065825525311
0.2917214747707527	0.8137203995609816
0.2922214747707527	0.8127408746892515
0.2927214747707527	0.8117679864856531
0.2932214747707527	0.8108017146244105
0.2937214747707527	0.809842039865005
0.2942214747707527	0.8088889440135769
0.2947214747707527	0.8079424098862077
0.2952214747707527	0.8070024212736204
0.2957214747707527	0.8060689629077168
0.2962214747707527	0.8051420204294575
0.2967214747707527	0.8042215803583854
0.2972214747707527	0.8033076300632794
0.2977214747707527	0.8024001577343086
0.2982214747707527	0.8014991523562829
0.2987214747707527	0.8006046036832021
0.2992214747707527	0.7997165022137321
0.2997214747707527	0.7988348391680324
0.3002214747707527	0.7979596064652704
0.30072147477075273	0.7970907967023557
0.30122147477075273	0.7962284031335273
0.30172147477075273	0.7953724196506757
0.30222147477075273	0.7945228407647048
0.30272147477075273	0.7936796615876338
0.30322147477075273	0.7928428778153144
0.30372147477075273	0.7920124857111873
0.30422147477075273	0.7911884820903314
0.30472147477075273	0.7903708643045904
0.30522147477075273	0.7895596302280083
0.30572147477075273	0.7887547782430901
0.30622147477075273	0.7879563072275493
0.30672147477075273	0.7871642165416285
0.30722147477075273	0.7863785060159468
0.30772147477075273	0.7855991759399604
0.30822147477075273	0.7848262270507175
0.30872147477075274	0.7840596605223173
0.30922147477075274	0.783299477955687
0.30972147477075274	0.7825456813687827
0.31022147477075274	0.7817982731872658
0.31072147477075274	0.7810572562356767
0.31122147477075274	0.780322633728728
0.31172147477075274	0.7795944092633064
0.31222147477075274	0.7788725868105043
0.31272147477075274	0.7781571707083098
0.31322147477075274	0.7774481656544291
0.31372147477075274	0.7767455766994601
0.31422147477075274	0.7760494092404688
0.31472147477075274	0.7753596690147432
0.31522147477075274	0.7746763620940174
0.31572147477075274	0.7739994948787067
0.31622147477075274	0.7733290740927377
0.31672147477075274	0.7726651067783367
0.31722147477075274	0.7720076002913223
0.31772147477075274	0.77135656229646
0.31822147477075274	0.7707120007632459
0.31872147477075274	0.7700739239616539
0.31922147477075274	0.7694423404584477
0.31972147477075274	0.7688172591134204
0.32022147477075275	0.7681986890759834
0.32072147477075275	0.7675866397819617
0.32122147477075275	0.766981120950594
0.32172147477075275	0.7663821425816493
0.32222147477075275	0.7657897149528916
0.32272147477075275	0.7652038486175341
0.32322147477075275	0.7646245544020861
0.32372147477075275	0.7640518434041769
0.32422147477075275	0.7634857269907244
0.32472147477075275	0.7629262167961938
0.32522147477075275	0.7623733247210224
0.32572147477075275	0.7618270629302134
0.32622147477075275	0.7612874438521438
0.32672147477075275	0.7607544801774664
0.32722147477075275	0.7602281848581716
0.32772147477075275	0.7597085711068443
0.32822147477075275	0.7591956523961095
0.32872147477075275	0.7586894424580387
0.32922147477075275	0.7581899552839788
0.32972147477075275	0.7576972051242774
0.3302214747707527	0.7572112064883026
0.33072147477075275	0.756731974144645
0.3312214747707527	0.7562595231211624
0.33172147477075276	0.7557938687056494
0.3322214747707527	0.75533502644616
0.33272147477075276	0.754883012151797
0.3332214747707527	0.754437841893509
0.33372147477075276	0.7539995320050457
0.3342214747707527	0.7535680990840417
0.33472147477075276	0.7531435599932315
0.3352214747707527	0.7527259318618272
0.33572147477075276	0.7523152320870437
0.3362214747707527	0.75191147833569
0.33672147477075276	0.7515146885458982
0.3372214747707527	0.7511248809291943
0.33772147477075276	0.7507420739723445
0.3382214747707527	0.7503662864396936
0.33872147477075276	0.7499975373753269
0.3392214747707527	0.749635846105711
0.33972147477075276	0.7492812322421363
0.3402214747707527	0.7489337156835627
0.34072147477075276	0.7485933166193979
0.3412214747707527	0.7482600555326491
0.34172147477075276	0.7479339532029581
0.3422214747707527	0.7476150307100059
0.34272147477075277	0.7473033094369648
0.3432214747707527	0.7469988110740393
0.34372147477075277	0.7467015576224109
0.3442214747707527	0.7464115713979215
0.34472147477075277	0.7461288750353073
0.3452214747707527	0.745853491492429
0.34572147477075277	0.7455854440545655
0.3462214747707527	0.7453247563391621
0.3467214747707527	0.7450714523003065
0.3472214747707527	0.744825556233905
0.3477214747707527	0.7445870927825056
0.3482214747707527	0.7443560869407637
0.3487214747707527	0.7441325640607223
0.3492214747707527	0.7439165498574862
0.3497214747707527	0.7437080704150862
0.3502214747707527	0.7435071521923102
0.3507214747707527	0.7433138220291317
0.3512214747707527	0.7431281071528911
0.3517214747707527	0.7429500351850704
0.3522214747707527	0.7427796341479463
0.3527214747707527	0.7426169324717661
0.3532214747707527	0.742461959001955
0.3537214747707527	0.7423147430065625
0.3542214747707527	0.7421753141840235
0.3547214747707527	0.7420437026710783
0.3552214747707527	0.7419199390510368
0.3557214747707527	0.7418040543621554
0.3562214747707527	0.7416960801064612
0.3567214747707527	0.7415960482586127
0.3572214747707527	0.7415039912752427
0.3577214747707527	0.7414199421044949
0.3582214747707527	0.7413439341958793
0.3587214747707527	0.7412760015103248
0.3592214747707527	0.8811874522316667
0.3597214747707527	0.9531695534355346
0.3602214747707527	1.0106597984113852
0.3607214747707527	1.0609230973062889
0.3612214747707527	1.1066229970288992
0.3617214747707527	1.1490885223158913
0.3622214747707527	1.1890945217272948
0.3627214747707527	1.2271383419908173
0.36322147477075273	1.2635608995279346
0.36372147477075273	1.2986073393820765
0.36422147477075273	1.3324604749353748
0.36472147477075273	1.3652605897989578
0.36522147477075273	1.3971178362944807
0.36572147477075273	1.4281203539283396
0.36622147477075273	1.4583397845302055
0.36672147477075273	1.487835136011392
0.36722147477075273	1.5166555609657444
0.36772147477075273	1.5448424003897308
0.36822147477075273	1.5724307166178217
0.36872147477075273	1.5994504630819324
0.36922147477075273	1.625927390632659
0.36972147477075273	1.651883759347532
0.37022147477075273	1.6773389044232565
0.37072147477075273	1.702309691034562
0.37122147477075274	1.7268108836066807
0.37172147477075274	1.750855448339633
0.37222147477075274	1.774454803115166
0.37272147477075274	1.797619025518399
0.37322147477075274	1.8203570272142018
0.37372147477075274	1.8426767010721765
0.37422147477075274	1.8645850460479205
0.37472147477075274	1.886088273777341
0.37522147477075274	1.9071919000377284
0.37572147477075274	1.9279008236049662
0.37622147477075274	1.9482193945547868
0.37672147477075274	1.9681514736724817
0.37722147477075274	1.9877004843363677
0.37772147477075274	2.0068694579982265
0.37822147477075274	2.0256610741924193
0.37872147477075274	2.0440776958490785
0.37922147477075274	2.0621214005605615
0.37972147477075274	2.079794008346778
0.38022147477075274	2.097097106380584
0.38072147477075274	2.114032071063735
0.38122147477075274	2.1306000877871623
0.38172147477075274	2.1468021686590117
0.38222147477075274	2.1626391684454127
0.38272147477075275	2.178111798933428
0.38322147477075275	2.1932206418982267
0.38372147477075275	2.2079661608310577
0.38422147477075275	2.2223487115645475
0.38472147477075275	2.2363685519150334
0.38522147477075275	2.2500258504445636
0.38572147477075275	2.263320694434932
0.38622147477075275	2.276253097152246
0.3867214747707527	2.288823004473464
0.38722147477075275	2.3010303009359783
0.3877214747707527	2.3128748152657366
0.38822147477075275	2.3243563254313733
0.3887214747707527	2.335474563268398
0.38922147477075275	2.3462292187105653
0.3897214747707527	2.3566199436632767
0.39022147477075275	2.366646355548218
0.3907214747707527	2.3763080405468697
0.39122147477075275	2.3856045565669275
0.3917214747707527	2.394535435952041
0.39222147477075275	2.4031001879556007
0.3927214747707527	2.4112983009941606
0.39322147477075275	2.4191292446963493
0.3937214747707527	2.4265924717615173
0.39422147477075276	2.433687419638571
0.3947214747707527	2.440413512037482
0.39522147477075276	2.446770160282067
0.3957214747707527	2.452756764512311
0.39622147477075276	2.4583727147446637
0.3967214747707527	2.4636173917953266
0.39722147477075276	2.46849016807335
0.3977214747707527	2.472990408247691
0.39822147477075276	2.477117469792348
0.3987214747707527	2.4808707034129798
0.39922147477075276	2.484249453357476
0.3997214747707527	2.4872530576125893
0.40022147477075276	2.4898808479876173
0.4007214747707527	2.4921321500861735
0.40122147477075276	2.494006283166145
0.4017214747707527	2.495502559886707
0.40222147477075276	2.49662028594212
0.4027214747707527	2.497358759579547
0.40322147477075276	2.49771727099952
0.4037214747707527	2.4976951016347275
0.40422147477075276	2.4972915233046997
0.4047214747707527	2.496505797240632
0.40522147477075277	2.4953371729757783
0.4057214747707527	2.493784887095381
0.40622147477075277	2.4918481618382793
0.4067214747707527	2.48952620354354
0.40722147477075277	2.4868182009321527
0.4077214747707527	2.483723323213668
0.40822147477075277	2.48024071800743
0.4087214747707527	2.476369509064472
0.40922147477075277	2.4721087937766275
0.4097214747707527	2.4674576404570567
0.41022147477075277	2.4624150853738844
0.4107214747707527	2.456980129517842
0.41122147477075277	2.45115173508149
0.4117214747707527	2.44492882162567
0.41222147477075277	2.438310261905406
0.4127214747707527	2.43129487732479
0.4132214747707528	2.4238814329860414
0.4137214747707527	2.4160686322945044
0.4142214747707528	2.407855111075975
0.4147214747707527	2.3992394311578282
0.4152214747707528	2.3902200733585293
0.4157214747707527	2.380795429824666
0.4162214747707528	2.370963795644055
0.4167214747707527	2.3607233596569137
0.4172214747707528	2.3500721943742593
0.4177214747707527	2.3390082449013003
0.4182214747707527	2.3275293167492337
0.4187214747707527	2.315633062401288
0.4192214747707527	2.303316966480201
0.4197214747707527	2.2905783293411703
0.4202214747707527	2.277414248886214
0.4207214747707527	2.2638216003661302
0.4212214747707527	2.2497970138965226
0.4217214747707527	2.2353368493705075
0.4222214747707527	2.2204371683971527
0.4227214747707527	2.2050937028300206
0.4232214747707527	2.189301819373279
0.4237214747707527	2.1730564796586833
0.4242214747707527	2.1563521950733477
0.4247214747707527	2.1391829754785987
0.4252214747707527	2.1215422707887623
0.42572147477075273	2.103422904167293
0.42622147477075273	2.08481699533353
0.42672147477075273	2.0657158721433397
0.42722147477075273	2.046109968190039
0.42772147477075273	2.0259887036421995
0.42822147477075273	2.0053403458566774
0.42872147477075273	1.9841518454281213
0.42922147477075273	1.962408642193445
0.42972147477075273	1.9400944342041428
0.43022147477075273	1.9171909006770804
0.43072147477075273	1.8936773672389735
0.43122147477075273	1.8695303981066753
0.43172147477075273	1.8447232947748038
0.43222147477075273	1.819225473674378
0.43272147477075273	1.7930016851457848
0.43322147477075273	1.766011021400062
0.43372147477075274	1.7382056394575878
0.43422147477075274	1.709529092293604
0.43472147477075274	1.6799141107002415
0.43522147477075274	1.6492795976508121
0.43572147477075274	1.6175264643713743
0.43622147477075274	1.5845317115552378
0.43672147477075274	1.5501397582006267
0.43722147477075274	1.5141492723104784
0.43772147477075274	1.4762922760133772
0.43822147477075274	1.4361991428116243
0.43872147477075274	1.393335746517948
0.43922147477075274	1.3468797000577064
0.43972147477075274	1.2954429417586069
0.44022147477075274	1.2363131947992938

==> pics/3trans.txt <==
0.24222147477075273	0.023848103222994993
0.24322147477075273	0.03375035056753038
0.24422147477075273	0.04140730977657426
0.24522147477075273	0.047918679574347374
0.24622147477075274	0.05370718435967223
0.24722147477075274	0.05898796383256229
0.24822147477075274	0.06388781209341363
0.24922147477075274	0.06848866578922592
0.25022147477075274	0.07284695356870054
0.25122147477075274	0.07700339679589725
0.25222147477075274	0.08098845357910028
0.25322147477075274	0.08482556021195659
0.25422147477075274	0.08853316889395162
0.25522147477075274	0.0921260860172104
0.25622147477075274	0.0956163833157521
0.25722147477075274	0.09901403723840911
0.25822147477075275	0.10232738928177455
0.25922147477075275	0.10556348484871315
0.26022147477075275	0.10872832753654772
0.26122147477075275	0.11182707323038311
0.26222147477075275	0.11486418048982212
0.26322147477075275	0.11784352864176437
0.26422147477075275	0.12076851163397713
0.26522147477075275	0.1236421134425071
0.26622147477075275	0.12646696925637294
0.26722147477075275	0.12924541556538272
0.26822147477075275	0.13197953150752098
0.26922147477075276	0.13467117325630132
0.27022147477075276	0.13732200281652224
0.27122147477075276	0.13993351229655157
0.27222147477075276	0.14250704449080653
0.27322147477075276	0.14504381042237813
0.27422147477075276	0.14754490438099382
0.27522147477075276	0.15001131687129254
0.27622147477075276	0.15244394581029191
0.27722147477075276	0.1548436062559979
0.27822147477075276	0.15721103889129337
0.2792214747707527	0.15954691744720714
0.2802214747707527	0.16185185522541848
0.2812214747707527	0.16412641084660676
0.2822214747707527	0.16637109332611838
0.2832214747707527	0.16858636658483242
0.2842214747707527	0.17077265344604262
0.2852214747707527	0.1729303392084781
0.2862214747707527	0.17505977483396046
0.2872214747707527	0.17716127980239568
0.2882214747707527	0.17923514467694493
0.2892214747707527	0.18128163340865622
0.2902214747707527	0.18330098541244158
0.2912214747707527	0.18529341744774214
0.2922214747707527	0.18725912531079597
0.2932214747707527	0.18919828537580327
0.2942214747707527	0.1911110559867378
0.2952214747707527	0.19299757872651538
0.2962214747707527	0.19485797957043333
0.2972214747707527	0.19669236993686154
0.2982214747707527	0.19850084764369
0.2992214747707527	0.200283497785978
0.3002214747707527	0.20204039353492464
0.30122147477075273	0.20377159686663912
0.30222147477075273	0.20547715923546714
0.30322147477075273	0.20715712218490087
0.30422147477075273	0.2088115179097923
0.30522147477075273	0.2104403697722316
0.30622147477075273	0.2120436927724701
0.30722147477075273	0.21362149398400151
0.30822147477075273	0.21517377294938037
0.30922147477075274	0.21670052204431883
0.31022147477075274	0.21820172681263075
0.31122147477075274	0.21967736627140919
0.31222147477075274	0.2211274131898051
0.31322147477075274	0.2225518343455976
0.31422147477075274	0.22395059075966403
0.31522147477075274	0.22532363790578722
0.31622147477075274	0.22667092590749593
0.31722147477075274	0.2279923997090388
0.31822147477075274	0.22928799923653667
0.31922147477075274	0.23055765954203533
0.32022147477075275	0.23180131092370013
0.32122147477075275	0.23301887904933072
0.32222147477075275	0.23421028504683267
0.32322147477075275	0.23537544559786794
0.32422147477075275	0.23651427300920713
0.32522147477075275	0.23762667527903536
0.32622147477075275	0.238712556147715
0.32722147477075275	0.23977181514194504
0.32822147477075275	0.24080434760357602
0.32922147477075275	0.2418100447160489
0.3302214747707527	0.242788793512086
0.3312214747707527	0.2437404768790468
0.3322214747707527	0.24466497355376282
0.3332214747707527	0.24556215810656382
0.3342214747707527	0.24643190091581188
0.3352214747707527	0.2472740681379987
0.3362214747707527	0.24808852166420023
0.3372214747707527	0.24887511907085208
0.3382214747707527	0.24963371356049965
0.3392214747707527	0.25036415389445005
0.3402214747707527	0.2510662843168803
0.3412214747707527	0.25173994446739695
0.3422214747707527	0.25238496928989446
0.3432214747707527	0.2530011889262247
0.3442214747707527	0.25358842860212577
0.3452214747707527	0.25414650850754644
0.3462214747707527	0.25467524366062744
0.3472214747707527	0.2551744437661138
0.3482214747707527	0.25564391305925893
0.3492214747707527	0.2560834501425664
0.3502214747707527	0.256492847808186
0.3512214747707527	0.2568718928471113
0.3522214747707527	0.25722036585229613
0.3532214747707527	0.2575380409978973
0.3542214747707527	0.2578246858160962
0.3552214747707527	0.25808006094919245
0.3562214747707527	0.2583039198934069
0.3572214747707527	0.2584960087247521
0.3582214747707527	0.25865606580388123
0.3592214747707527	-0.0352760490124969
0.3602214747707527	-0.2949333875682347
0.3612214747707527	-0.48125547605997065
0.3622214747707527	-0.6378086871341706
0.36322147477075273	-0.7766130176120475
0.36422147477075273	-0.9030498232863007
0.36522147477075273	-1.020067624166045
0.36622147477075273	-1.129480510546722
0.36722147477075273	-1.2324925587546072
0.36822147477075273	-1.3299469002754172
0.36922147477075273	-1.4224578326797548
0.37022147477075273	-1.510486790661723
0.37122147477075274	-1.5943888248251017
0.37222147477075274	-1.6744424682874308
0.37322147477075274	-1.7508697105274107
0.37422147477075274	-1.8238498054631862
0.37522147477075274	-1.893529087745032
0.37622147477075274	-1.960028120053923
0.37722147477075274	-2.0234470057519283
0.37822147477075274	-2.0838694096385337
0.37922147477075274	-2.1413656495567297
0.38022147477075274	-2.19599510714153
0.38122147477075274	-2.247808131191827
0.38222147477075274	-2.296847557246062
0.38322147477075275	-2.343149932835332
0.38422147477075275	-2.386746514207979
0.38522147477075275	-2.427664083570266
0.38622147477075275	-2.465925623845778
0.38722147477075275	-2.5015508791990846
0.38822147477075275	-2.5345568230996443
0.38922147477075275	-2.5649580508867404
0.39022147477075275	-2.592767110095416
0.39122147477075275	-2.6179947790822387
0.39222147477075275	-2.640650302263433
0.39322147477075275	-2.660741588662119
0.39422147477075276	-2.6782753790836717
0.39522147477075276	-2.6932573862056945
0.39622147477075276	-2.705692411037795
0.39722147477075276	-2.715584438459874
0.39822147477075276	-2.7229367140222593
0.39922147477075276	-2.7277518036624766
0.40022147477075276	-2.730031637627603
0.40122147477075276	-2.729777539434802
0.40222147477075276	-2.726990240475738
0.40322147477075276	-2.7216698804496193
0.40422147477075276	-2.713815993568
0.40522147477075277	-2.703427480120168
0.40622147477075277	-2.6905025626926706
0.40722147477075277	-2.6750387259225006
0.40822147477075277	-2.657032638332112
0.40922147477075277	-2.6364800542261713
0.41022147477075277	-2.613375693185391
0.41122147477075277	-2.5877130939031487
0.41222147477075277	-2.5594844384070212
0.4132214747707528	-2.528680341576694
0.4142214747707528	-2.495289599688533
0.4152214747707528	-2.459298889980326
0.4162214747707528	-2.420692411229172
0.4172214747707528	-2.3794514525144854
0.4182214747707527	-2.33555387382144
0.4192214747707527	-2.288973477301504
0.4202214747707527	-2.239679241635933
0.4212214747707527	-2.1876343831445593
0.4222214747707527	-2.1327951952371005
0.4232214747707527	-2.075109600802686
0.4242214747707527	-2.0145153280023758
0.4252214747707527	-1.9509375848875818
0.42622147477075273	-1.884286056411627
0.42722147477075273	-1.8144509691083792
0.42822147477075273	-1.7412978472312524
0.42922147477075273	-1.664660390932332
0.43022147477075273	-1.5843305892907291
0.43122147477075273	-1.5000446396746525
0.43222147477075273	-1.411462282994603
0.43322147477075273	-1.3181353682079908
0.43422147477075274	-1.2194579007439212
0.43522147477075274	-1.1145822480830054
0.43622147477075274	-1.002268484568348
0.43722147477075274	-0.8805873802092006
0.43822147477075274	-0.7462539092344189
0.43922147477075274	-0.5928029752921145
0.44022147477075274	-0.40342239366831734

==> pics/3transasym.txt <==
0.24222147477075273	0.02384810322299506
0.24272147477075273	0.029212582806568757
0.24322147477075273	0.03375035056753034
0.24372147477075273	0.03776375272382229
0.24422147477075273	0.041407309776574114
0.24472147477075273	0.04477249079397096
0.24522147477075273	0.04791867957434743
0.24572147477075273	0.05088697365529993
0.24622147477075274	0.05370718435967217
0.24672147477075274	0.05640173112123189
0.24722147477075274	0.058987963832562156
0.24772147477075274	0.061479625094438196
0.24822147477075274	0.06388781209341357
0.24872147477075274	0.06622163255272134
0.24922147477075274	0.06848866578922579
0.24972147477075274	0.07069529522473378
0.25022147477075274	0.07284695356870052
0.25072147477075274	0.07494830713902696
0.25122147477075274	0.07700339679589728
0.25172147477075274	0.07901574734027286
0.25222147477075274	0.08098845357910012
0.25272147477075274	0.0829242488546898
0.25322147477075274	0.08482556021195654
0.25372147477075274	0.0866945532457327
0.25422147477075274	0.08853316889395157
0.25472147477075274	0.09034315386870956
0.25522147477075274	0.09212608601721058
0.25572147477075274	0.09388339560882215
0.25622147477075274	0.09561638331575192
0.25672147477075274	0.09732623549378205
0.25722147477075274	0.09901403723840908
0.25772147477075275	0.10068078360313532
0.25822147477075275	0.10232738928177464
0.25872147477075275	0.1039546970048378
0.25922147477075275	0.105563484848713
0.25972147477075275	0.10715447263507841
0.26022147477075275	0.10872832753654772
0.26072147477075275	0.11028566902293038
0.26122147477075275	0.11182707323038284
0.26172147477075275	0.11335307683266718
0.26222147477075275	0.11486418048982229
0.26272147477075275	0.1163608519187475
0.26322147477075275	0.11784352864176414
0.26372147477075275	0.11931262045338552
0.26422147477075275	0.12076851163397706
0.26472147477075275	0.12221156294703217
0.26522147477075275	0.1236421134425069
0.26572147477075275	0.12506048208969828
0.26622147477075275	0.12646696925637302
0.26672147477075275	0.12786185805435948
0.26722147477075275	0.12924541556538227
0.26772147477075275	0.1306178939578095
0.26822147477075275	0.1319795315075211
0.26872147477075276	0.13333055353441042
0.26922147477075276	0.13467117325630126
0.26972147477075276	0.13600159257880698
0.27022147477075276	0.13732200281652196
0.27072147477075276	0.1386325853615322
0.27122147477075276	0.13993351229655127
0.27172147477075276	0.1412249469646649
0.27222147477075276	0.14250704449080623
0.2727214747707527	0.14377995227146184
0.27322147477075276	0.14504381042237827
0.2737214747707527	0.1462987521979183
0.27422147477075276	0.14754490438099352
0.2747214747707527	0.1487823876404999
0.27522147477075276	0.15001131687129246
0.2757214747707527	0.1512318015064575
0.27622147477075276	0.1524439458102919
0.2767214747707527	0.15364784915022361
0.27722147477075276	0.15484360625599755
0.2777214747707527	0.1560313074535646
0.27822147477075276	0.15721103889129331
0.2787214747707527	0.15838288275223822
0.2792214747707527	0.15954691744720698
0.2797214747707527	0.16070321780078078
0.2802214747707527	0.16185185522541815
0.2807214747707527	0.16299289788507046
0.2812214747707527	0.16412641084660695
0.2817214747707527	0.16525245622600185
0.2822214747707527	0.166371093326118
0.2827214747707527	0.16748237876275554
0.2832214747707527	0.16858636658483206
0.2837214747707527	0.16968310839361092
0.2842214747707527	0.1707726534460424
0.2847214747707527	0.1718550487597664
0.2852214747707527	0.17293033920847825
0.2857214747707527	0.17399856761440016
0.2862214747707527	0.17505977483396026
0.2867214747707527	0.17611399984076037
0.2872214747707527	0.17716127980239563
0.2877214747707527	0.17820165015619807
0.2882214747707527	0.179235144676945
0.2887214747707527	0.1802617955452488
0.2892214747707527	0.18128163340865586
0.2897214747707527	0.18229468744372976
0.2902214747707527	0.18330098541244136
0.2907214747707527	0.1843005537160785
0.2912214747707527	0.18529341744774216
0.2917214747707527	0.18627960043889336
0.2922214747707527	0.18725912531079536
0.2927214747707527	0.18823201351464772
0.2932214747707527	0.18919828537580263
0.2937214747707527	0.19015796013488903
0.2942214747707527	0.19111105598673747
0.2947214747707527	0.19205759011418588
0.2952214747707527	0.1929975787265158
0.2957214747707527	0.1939310370924658
0.2962214747707527	0.19485797957043363
0.2967214747707527	0.19577841964168938
0.2972214747707527	0.19669236993686154
0.2977214747707527	0.1975998422656545
0.2982214747707527	0.19850084764368964
0.2987214747707527	0.19939539631665484
0.2992214747707527	0.2002834977859782
0.2997214747707527	0.20116516083197855
0.3002214747707527	0.20204039353492473
0.30072147477075273	0.20290920329786796
0.30122147477075273	0.20377159686663932
0.30172147477075273	0.20462758034920478
0.30222147477075273	0.20547715923546667
0.30272147477075273	0.20632033841254677
0.30322147477075273	0.20715712218490073
0.30372147477075273	0.2079875142885751
0.30422147477075273	0.20881151790979233
0.30472147477075273	0.20962913569512837
0.30522147477075273	0.2104403697722313
0.30572147477075273	0.21124522175712482
0.30622147477075273	0.21204369277247007
0.30672147477075273	0.2128357834584626
0.30722147477075273	0.21362149398400193
0.30772147477075273	0.21440082406009997
0.30822147477075273	0.21517377294938073
0.30872147477075274	0.2159403394779842
0.30922147477075274	0.21670052204431883
0.30972147477075274	0.2174543186312558
0.31022147477075274	0.21820172681263067
0.31072147477075274	0.21894274376470488
0.31122147477075274	0.21967736627140938
0.31172147477075274	0.22040559073655025
0.31222147477075274	0.22112741318980517
0.31272147477075274	0.22184282929180613
0.31322147477075274	0.22255183434559767
0.31372147477075274	0.22325442330058867
0.31422147477075274	0.22395059075966342
0.31472147477075274	0.22464033098544206
0.31522147477075274	0.22532363790578747
0.31572147477075274	0.22600050512136924
0.31622147477075274	0.22667092590749535
0.31672147477075274	0.227334893221822
0.31722147477075274	0.22799239970903815
0.31772147477075274	0.22864343770359935
0.31822147477075274	0.22928799923653567
0.31872147477075274	0.22992607603862253
0.31922147477075274	0.23055765954203544
0.31972147477075274	0.23118274088658808
0.32022147477075275	0.23180131092370002
0.32072147477075275	0.23241336021809988
0.32122147477075275	0.23301887904933052
0.32172147477075275	0.23361785741831093
0.32222147477075275	0.23421028504683242
0.32272147477075275	0.2347961513824939
0.32322147477075275	0.23537544559786744
0.32372147477075275	0.23594815659590207
0.32422147477075275	0.23651427300920716
0.32472147477075275	0.23707378320415967
0.32522147477075275	0.23762667527903533
0.32572147477075275	0.2381729370698315
0.32622147477075275	0.23871255614771447
0.32672147477075275	0.239245519822601
0.32722147477075275	0.2397718151419447
0.32772147477075275	0.24029142889308883
0.32822147477075275	0.24080434760357536
0.32872147477075275	0.24131055754233327
0.32922147477075275	0.2418100447160485
0.32972147477075275	0.24230279487541131
0.3302214747707527	0.2427887935120869
0.33072147477075275	0.24326802585555785
0.3312214747707527	0.24374047687904635
0.33172147477075276	0.24420613129462357
0.3322214747707527	0.2446649735537633
0.33272147477075276	0.24511698784837802
0.3332214747707527	0.2455621581065638
0.33372147477075276	0.2460004679950705
0.3342214747707527	0.24643190091581083
0.33472147477075276	0.246856440006613
0.3352214747707527	0.24727406813799938
0.33572147477075276	0.24768476791310795
0.3362214747707527	0.24808852166420003
0.33672147477075276	0.24848531145424957
0.3372214747707527	0.24887511907085236
0.33772147477075276	0.24925792602757652
0.3382214747707527	0.24963371356049946
0.33872147477075276	0.25000246262465964
0.3392214747707527	0.25036415389444966
0.33972147477075276	0.25071876775786034
0.3402214747707527	0.2510662843168792
0.34072147477075276	0.2514066833806499
0.3412214747707527	0.2517399444673969
0.34172147477075276	0.2520660467969691
0.3422214747707527	0.2523849692898935
0.34272147477075277	0.25269669056274957
0.3432214747707527	0.2530011889262257
0.34372147477075277	0.25329844237803284
0.3442214747707527	0.25358842860212555
0.34472147477075277	0.25387112496451203
0.3452214747707527	0.2541465085075459
0.34572147477075277	0.2544145559452358
0.3462214747707527	0.25467524366062677
0.3467214747707527	0.25492854769966905
0.3472214747707527	0.2551744437661131
0.3477214747707527	0.2554129072173615
0.3482214747707527	0.2556439130592582
0.3487214747707527	0.25586743593940425
0.3492214747707527	0.25608345014256667
0.3497214747707527	0.25629192958446073
0.3502214747707527	0.2564928478081854
0.3507214747707527	0.25668617797080356
0.3512214747707527	0.2568718928471116
0.3517214747707527	0.2570499648150578
0.3522214747707527	0.2572203658522967
0.3527214747707527	0.2573830675284257
0.3532214747707527	0.257538040997898
0.3537214747707527	0.2576852569934901
0.3542214747707527	0.2578246858160944
0.3547214747707527	0.257956297329178
0.3552214747707527	0.2580800609491917
0.3557214747707527	0.25819594563804477
0.3562214747707527	0.25830391989340745
0.3567214747707527	0.25840395174108916
0.3572214747707527	0.25849600872475226
0.3577214747707527	0.2585800578956521
0.3582214747707527	0.2586560658038807
0.3587214747707527	0.2587239984895015
0.3592214747707527	-0.03527604901249523
0.3597214747707527	-0.18091098244824233
0.3602214747707527	-0.2949333875682364
0.3607214747707527	-0.3931155387343479
0.3612214747707527	-0.4812554760599702
0.3617214747707527	-0.5622543430259898
0.3622214747707527	-0.6378086871341719
0.3627214747707527	-0.7090110477281119
0.36322147477075273	-0.7766130176120489
0.36372147477075273	-0.8411571644153212
0.36422147477075273	-0.9030498232863013
0.36472147477075273	-0.962604242628984
0.36522147477075273	-1.0200676241660451
0.36572147477075273	-1.0756388454106183
0.36622147477075273	-1.1294805105467218
0.36672147477075273	-1.181727401050238
0.36722147477075273	-1.2324925587546076
0.36772147477075273	-1.2818717644239686
0.36822147477075273	-1.3299469002754192
0.36872147477075273	-1.3767885183938287
0.36922147477075273	-1.4224578326797535
0.36972147477075273	-1.467008284849739
0.37022147477075273	-1.51048679066172
0.37072147477075273	-1.5529347426172526
0.37122147477075274	-1.5943888248251
0.37172147477075274	-1.6348816812502385
0.37222147477075274	-1.674442468287433
0.37272147477075274	-1.7130973152097666
0.37322147477075274	-1.7508697105274114
0.37372147477075274	-1.7877808283096437
0.37422147477075274	-1.8238498054631889
0.37472147477075274	-1.859093978640577
0.37522147477075274	-1.8935290877450328
0.37572147477075274	-1.927169451561176
0.37622147477075274	-1.960028120053923
0.37672147477075274	-1.9921170069641458
0.37722147477075274	-2.02344700575193
0.37772147477075274	-2.054028091325813
0.37822147477075274	-2.0838694096385324
0.37872147477075274	-2.112979356862111
0.37922147477075274	-2.1413656495567293
0.37972147477075274	-2.1690353870670758
0.38022147477075274	-2.1959951071415302
0.38072147477075274	-2.222250835659132
0.38122147477075274	-2.2478081311918277
0.38172147477075274	-2.272672125034363
0.38222147477075274	-2.296847557246062
0.38272147477075275	-2.3203388091711545
0.38322147477075275	-2.34314993283533
0.38372147477075275	-2.3652846775765064
0.38422147477075275	-2.3867465142079793
0.38472147477075275	-2.407538656979265
0.38522147477075275	-2.427664083570265
0.38572147477075275	-2.4471255533164875
0.38622147477075275	-2.465925623845777
0.3867214747707527	-2.4840666662913233
0.38722147477075275	-2.501550879199086
0.3877214747707527	-2.518380301281568
0.38822147477075275	-2.534556823099645
0.3887214747707527	-2.5500821977865678
0.38922147477075275	-2.5649580508867427
0.3897214747707527	-2.5791858894016104
0.39022147477075275	-2.5927671100954157
0.3907214747707527	-2.6057030071305944
0.39122147477075275	-2.6179947790822404
0.3917214747707527	-2.6296435353872236
0.39222147477075275	-2.6406503022634302
0.3927214747707527	-2.651016028145906
0.39322147477075275	-2.660741588662117
0.3937214747707527	-2.6698277912037667
0.39422147477075276	-2.678275379083672
0.3947214747707527	-2.686085035342185
0.39522147477075276	-2.6932573862056954
0.3957214747707527	-2.699793004211837
0.39622147477075276	-2.705692411037796
0.3967214747707527	-2.710956080030339
0.39722147477075276	-2.715584438459872
0.3977214747707527	-2.719577869513149
0.39822147477075276	-2.722936714022258
0.3987214747707527	-2.7256612719542024
0.39922147477075276	-2.7277518036624766
0.3997214747707527	-2.7292085309051397
0.40022147477075276	-2.7300316376276026
0.4007214747707527	-2.7302212705355156
0.40122147477075276	-2.729777539434802
0.4017214747707527	-2.728700517360491
0.40222147477075276	-2.7269902404757387
0.4027214747707527	-2.724646707756638
0.40322147477075276	-2.721669880449619
0.4037214747707527	-2.7180596813044167
0.40422147477075276	-2.713815993568002
0.4047214747707527	-2.70893865974719
0.40522147477075277	-2.7034274801201663
0.4057214747707527	-2.697282210994468
0.40622147477075277	-2.6905025626926706
0.4067214747707527	-2.683088197267319
0.40722147477075277	-2.6750387259225024
0.4077214747707527	-2.6663537061129854
0.40822147477075277	-2.6570326383321112
0.4087214747707527	-2.647074962539683
0.40922147477075277	-2.636480054226173
0.4097214747707527	-2.6252472200728683
0.41022147477075277	-2.6133756931853913
0.4107214747707527	-2.6008646278680145
0.41122147477075277	-2.5877130939031483
0.4117214747707527	-2.5739200702924263
0.41222147477075277	-2.5594844384070234
0.4127214747707527	-2.544404974508098
0.4132214747707528	-2.5286803415766936
0.4137214747707527	-2.512309080377015
0.4142214747707528	-2.4952895996885336
0.4147214747707527	-2.4776201656317918
0.4152214747707528	-2.4592988899803245
0.4157214747707527	-2.4403237173613843
0.4162214747707528	-2.4206924112291737
0.4167214747707527	-2.40040253847393
0.4172214747707528	-2.3794514525144876
0.4177214747707527	-2.3578362746984536
0.4182214747707527	-2.3355538738214405
0.4187214747707527	-2.312600843518546
0.4192214747707527	-2.2889734773015036
0.4197214747707527	-2.264667740907761
0.4202214747707527	-2.239679241635933
0.4207214747707527	-2.214003194274806
0.4212214747707527	-2.1876343831445606
0.4217214747707527	-2.1605671197228693
0.4222214747707527	-2.1327951952371005
0.4227214747707527	-2.1043118274471624
0.4232214747707527	-2.075109600802685
0.4237214747707527	-2.0451803988929083
0.4242214747707527	-2.014515328002376
0.4247214747707527	-1.983104630295846
0.4252214747707527	-1.9509375848875827
0.42572147477075273	-1.9180023946758211
0.42622147477075273	-1.8842860564116275
0.42672147477075273	-1.8497742108376745
0.42722147477075273	-1.8144509691083783
0.42772147477075273	-1.7782987107425725
0.42822147477075273	-1.741297847231254
0.42872147477075273	-1.7034265439341298
0.42922147477075273	-1.664660390932331
0.42972147477075273	-1.6249720109871877
0.43022147477075273	-1.5843305892907302
0.43072147477075273	-1.5427013051813507
0.43122147477075273	-1.5000446396746534
0.43172147477075273	-1.4563155241001449
0.43222147477075273	-1.411462282994604
0.43272147477075273	-1.3654253072056577
0.43322147477075273	-1.318135368207991
0.43372147477075274	-1.269511447687591
0.43422147477075274	-1.2194579007439212
0.43472147477075274	-1.1678606847023274
0.43522147477075274	-1.114582248083006
0.43572147477075274	-1.0594544485982793
0.43622147477075274	-1.0022684845683487
0.43672147477075274	-0.9427601413783933
0.43722147477075274	-0.8805873802092004
0.43772147477075274	-0.8152947725072109
0.43822147477075274	-0.7462539092344194
0.43872147477075274	-0.6725563775878911
0.43922147477075274	-0.5928029752921143
0.43972147477075274	-0.5046311271778987
0.44022147477075274	-0.4034223936683173

==> pics/3transsym.txt <==
0.24222147477075273	0
0.24272147477075273	0
0.24322147477075273	0
0.24372147477075273	0
0.24422147477075273	0
0.24472147477075273	0
0.24522147477075273	0
0.24572147477075273	0
0.24622147477075274	0
0.24672147477075274	0
0.24722147477075274	0
0.24772147477075274	0
0.24822147477075274	0
0.24872147477075274	0
0.24922147477075274	0
0.24972147477075274	0
0.25022147477075274	0
0.25072147477075274	0
0.25122147477075274	0
0.25172147477075274	0
0.25222147477075274	0
0.25272147477075274	0
0.25322147477075274	0
0.25372147477075274	0
0.25422147477075274	0
0.25472147477075274	0
0.25522147477075274	0
0.25572147477075274	0
0.25622147477075274	0
0.25672147477075274	0
0.25722147477075274	0
0.25772147477075275	0
0.25822147477075275	0
0.25872147477075275	0
0.25922147477075275	0
0.25972147477075275	0
0.26022147477075275	0
0.26072147477075275	0
0.26122147477075275	0
0.26172147477075275	0
0.26222147477075275	0
0.26272147477075275	0
0.26322147477075275	0
0.26372147477075275	0
0.26422147477075275	0
0.26472147477075275	0
0.26522147477075275	0
0.26572147477075275	0
0.26622147477075275	0
0.26672147477075275	0
0.26722147477075275	0
0.26772147477075275	0
0.26822147477075275	0
0.26872147477075276	0
0.26922147477075276	0
0.26972147477075276	0
0.27022147477075276	0
0.27072147477075276	0
0.27122147477075276	0
0.27172147477075276	0
0.27222147477075276	0
0.2727214747707527	0
0.27322147477075276	0
0.2737214747707527	0
0.27422147477075276	0
0.2747214747707527	0
0.27522147477075276	0
0.2757214747707527	0
0.27622147477075276	0
0.2767214747707527	0
0.27722147477075276	0
0.2777214747707527	0
0.27822147477075276	0
0.2787214747707527	0
0.2792214747707527	0
0.2797214747707527	0
0.2802214747707527	0
0.2807214747707527	0
0.2812214747707527	0
0.2817214747707527	0
0.2822214747707527	0
0.2827214747707527	0
0.2832214747707527	0
0.2837214747707527	0
0.2842214747707527	0
0.2847214747707527	0
0.2852214747707527	0
0.2857214747707527	0
0.2862214747707527	0
0.2867214747707527	0
0.2872214747707527	0
0.2877214747707527	0
0.2882214747707527	0
0.2887214747707527	0
0.2892214747707527	0
0.2897214747707527	0
0.2902214747707527	0
0.2907214747707527	0
0.2912214747707527	0
0.2917214747707527	0
0.2922214747707527	0
0.2927214747707527	0
0.2932214747707527	0
0.2937214747707527	0
0.2942214747707527	0
0.2947214747707527	0
0.2952214747707527	0
0.2957214747707527	0
0.2962214747707527	0
0.2967214747707527	0
0.2972214747707527	0
0.2977214747707527	0
0.2982214747707527	0
0.2987214747707527	0
0.2992214747707527	0
0.2997214747707527	0
0.3002214747707527	0
0.30072147477075273	0
0.30122147477075273	0
0.30172147477075273	0
0.30222147477075273	0
0.30272147477075273	0
0.30322147477075273	0
0.30372147477075273	0
0.30422147477075273	0
0.30472147477075273	0
0.30522147477075273	0
0.30572147477075273	0
0.30622147477075273	0
0.30672147477075273	0
0.30722147477075273	0
0.30772147477075273	0
0.30822147477075273	0
0.30872147477075274	0
0.30922147477075274	0
0.30972147477075274	0
0.31022147477075274	0
0.31072147477075274	0
0.31122147477075274	0
0.31172147477075274	0
0.31222147477075274	0
0.31272147477075274	0
0.31322147477075274	0
0.31372147477075274	0
0.31422147477075274	0
0.31472147477075274	0
0.31522147477075274	0
0.31572147477075274	0
0.31622147477075274	0
0.31672147477075274	0
0.31722147477075274	0
0.31772147477075274	0
0.31822147477075274	0
0.31872147477075274	0
0.31922147477075274	0
0.31972147477075274	0
0.32022147477075275	0
0.32072147477075275	0
0.32122147477075275	0
0.32172147477075275	0
0.32222147477075275	0
0.32272147477075275	0
0.32322147477075275	0
0.32372147477075275	0
0.32422147477075275	0
0.32472147477075275	0
0.32522147477075275	0
0.32572147477075275	0
0.32622147477075275	0
0.32672147477075275	0
0.32722147477075275	0
0.32772147477075275	0
0.32822147477075275	0
0.32872147477075275	0
0.32922147477075275	0
0.32972147477075275	0
0.3302214747707527	0
0.33072147477075275	0
0.3312214747707527	0
0.33172147477075276	0
0.3322214747707527	0
0.33272147477075276	0
0.3332214747707527	0
0.33372147477075276	0
0.3342214747707527	0
0.33472147477075276	0
0.3352214747707527	0
0.33572147477075276	0
0.3362214747707527	0
0.33672147477075276	0
0.3372214747707527	0
0.33772147477075276	0
0.3382214747707527	0
0.33872147477075276	0
0.3392214747707527	0
0.33972147477075276	0
0.3402214747707527	0
0.34072147477075276	0
0.3412214747707527	0
0.34172147477075276	0
0.3422214747707527	0
0.34272147477075277	0
0.3432214747707527	0
0.34372147477075277	0
0.3442214747707527	0
0.34472147477075277	0
0.3452214747707527	0
0.34572147477075277	0
0.3462214747707527	0
0.3467214747707527	0
0.3472214747707527	0
0.3477214747707527	0
0.3482214747707527	0
0.3487214747707527	0
0.3492214747707527	0
0.3497214747707527	0
0.3502214747707527	0
0.3507214747707527	0
0.3512214747707527	0
0.3517214747707527	0
0.3522214747707527	0
0.3527214747707527	0
0.3532214747707527	0
0.3537214747707527	0
0.3542214747707527	0
0.3547214747707527	0
0.3552214747707527	0
0.3557214747707527	0
0.3562214747707527	0
0.3567214747707527	0
0.3572214747707527	0
0.3577214747707527	0
0.3582214747707527	0
0.3587214747707527	0
0.3592214747707527	0
0.3597214747707527	0
0.3602214747707527	0
0.3607214747707527	0
0.3612214747707527	0
0.3617214747707527	0
0.3622214747707527	0
0.3627214747707527	0
0.36322147477075273	0
0.36372147477075273	0
0.36422147477075273	0
0.36472147477075273	0
0.36522147477075273	0
0.36572147477075273	0
0.36622147477075273	0
0.36672147477075273	0
0.36722147477075273	0
0.36772147477075273	0
0.36822147477075273	0
0.36872147477075273	0
0.36922147477075273	0
0.36972147477075273	0
0.37022147477075273	0
0.37072147477075273	0
0.37122147477075274	0
0.37172147477075274	0
0.37222147477075274	0
0.37272147477075274	0
0.37322147477075274	0
0.37372147477075274	0
0.37422147477075274	0
0.37472147477075274	0
0.37522147477075274	0
0.37572147477075274	0
0.37622147477075274	0
0.37672147477075274	0
0.37722147477075274	0
0.37772147477075274	0
0.37822147477075274	0
0.37872147477075274	0
0.37922147477075274	0
0.37972147477075274	0
0.38022147477075274	0
0.38072147477075274	0
0.38122147477075274	0
0.38172147477075274	0
0.38222147477075274	0
0.38272147477075275	0
0.38322147477075275	0
0.38372147477075275	0
0.38422147477075275	0
0.38472147477075275	0
0.38522147477075275	0
0.38572147477075275	0
0.38622147477075275	0
0.3867214747707527	0
0.38722147477075275	0
0.3877214747707527	0
0.38822147477075275	0
0.3887214747707527	0
0.38922147477075275	0
0.3897214747707527	0
0.39022147477075275	0
0.3907214747707527	0
0.39122147477075275	0
0.3917214747707527	0
0.39222147477075275	0
0.3927214747707527	0
0.39322147477075275	0
0.3937214747707527	0
0.39422147477075276	0
0.3947214747707527	0
0.39522147477075276	0
0.3957214747707527	0
0.39622147477075276	0
0.3967214747707527	0
0.39722147477075276	0
0.3977214747707527	0
0.39822147477075276	0
0.3987214747707527	0
0.39922147477075276	0
0.3997214747707527	0
0.40022147477075276	0
0.4007214747707527	0
0.40122147477075276	0
0.4017214747707527	0
0.40222147477075276	0
0.4027214747707527	0
0.40322147477075276	0
0.4037214747707527	0
0.40422147477075276	0
0.4047214747707527	0
0.40522147477075277	0
0.4057214747707527	0
0.40622147477075277	0
0.4067214747707527	0
0.40722147477075277	0
0.4077214747707527	0
0.40822147477075277	0
0.4087214747707527	0
0.40922147477075277	0
0.4097214747707527	0
0.41022147477075277	0
0.4107214747707527	0
0.41122147477075277	0
0.4117214747707527	0
0.41222147477075277	0
0.4127214747707527	0
0.4132214747707528	0
0.4137214747707527	0
0.4142214747707528	0
0.4147214747707527	0
0.4152214747707528	0
0.4157214747707527	0
0.4162214747707528	0
0.4167214747707527	0
0.4172214747707528	0
0.4177214747707527	0
0.4182214747707527	0
0.4187214747707527	0
0.4192214747707527	0
0.4197214747707527	0
0.4202214747707527	0
0.4207214747707527	0
0.4212214747707527	0
0.4217214747707527	0
0.4222214747707527	0
0.4227214747707527	0
0.4232214747707527	0
0.4237214747707527	0
0.4242214747707527	0
0.4247214747707527	0
0.4252214747707527	0
0.42572147477075273	0
0.42622147477075273	0
0.42672147477075273	0
0.42722147477075273	0
0.42772147477075273	0
0.42822147477075273	0
0.42872147477075273	0
0.42922147477075273	0
0.42972147477075273	0
0.43022147477075273	0
0.43072147477075273	0
0.43122147477075273	0
0.43172147477075273	0
0.43222147477075273	0
0.43272147477075273	0
0.43322147477075273	0
0.43372147477075274	0
0.43422147477075274	0
0.43472147477075274	0
0.43522147477075274	0
0.43572147477075274	0
0.43622147477075274	0
0.43672147477075274	0
0.43722147477075274	0
0.43772147477075274	0
0.43822147477075274	0
0.43872147477075274	0
0.43922147477075274	0
0.43972147477075274	0
0.44022147477075274	0

==> pics/angletable_u_1_v_0.2_t_0.2_z_4_e_0.12.dat <==
-1.164398114774616	0.9428623444654796
-1.1471636128068008	0.8862662843710248
-1.1302412997910842	0.8299400244868651
-1.1135975551689359	0.7735799216946568
-1.0972043303449608	0.7168343783066019
-1.0810380494457117	0.659277673899746
-1.0650787717768166	0.6003658467900704
-1.0493095435601953	0.5393570254255086
-1.0337158890460205	0.4751527427761969
-1.0182854059082862	0.40593430926672297
-1.0030074398007787	0.3281258917031214
-0.9878728197926402	0.23190652191565472
-0.9728736411851381	0.06555815236264512
-0.9580030856088927	0.07353761454378967
-0.9432552707509263	0.08171935772164207
-0.9286251238518727	0.09007817306189253
-0.9141082744393552	0.09859119970847434
-0.8997009627560942	0.107237611052943
-0.8853999610924053	0.11599835334037181
-0.8712025058066891	0.12485592667342996
-0.8571062382601361	0.13379420058271638
-0.843109153236028	0.14279825794489104
-0.8292095536838067	0.15185426227644844
-0.8154060108410162	0.1609493444011316
-0.8016973289555119	0.17007150524996903
-0.7880825139656875	0.17920953215386484
-0.7745607456053941	0.18835292646641402
-0.7611313524883129	0.1974918407368619
-0.747793789798154	0.2066170239606671
-0.7345476192695631	0.2157197736840454
-0.7213924911925991	0.22479189394142798
-0.7083281282131961	0.2338256581703414
-0.6953543107347201	0.242813776384367
-0.6824708637528903	0.25174936599718534
-0.6696776449789514	0.26062592578388905
-0.6569745341249102	0.26943731254339987
-0.6443614232405179	0.2781777200906503
-0.6318382080050529	0.28684166026174135
-0.6194047798882556	0.29542394566109725
-0.607061019104356	0.3039196739184928
-0.594806788291292	0.3123242132567381
-0.5826419268542117	0.3206331891987595
-0.5705662459183467	0.3288424722667952
-0.5585795238415295	0.33694816654675896
-0.546681502241133	0.3449465990085422
-0.5348718824941372	0.35283430948791217
-0.5231503226724836	0.3606080412488625
-0.5115164348789365	0.3682647320563588
-0.499969782951387	0.37580150569923726
-0.48850988050598504	0.3832156639113836
-0.4771361892916791	0.3905046786466517
-0.46584811783075686	0.39766618466929815
-0.45464502032181486	0.4046979724272662
-0.4435261957832779	0.41159798118040447
-0.43249088741715813	0.41836429235991857
-0.42153828217421274	0.42499512313894067
-0.4106675105030246	0.43148882019733553
-0.3998776462668256	0.4378438536664782
-0.3891677068130996	0.44405881124226115
-0.37853665318215235	0.4501323924565468
-0.3679833904419306	0.45606340309912363
-0.3575067681374106	0.4618507497837186
-0.34710558084385734	0.467493434652981
-0.3367785688141955	0.4729905502184758
-0.3265244187116148	0.47834127433268214
-0.31634176441937567	0.4835448652907695
-0.3062291879205704	0.48860065706072864
-0.2961852202413462	0.4935080546408795
-0.28620834245179294	0.4982665295442911
-0.2762969867193595	0.5028756154101081
-0.2664495374102666	0.5073349037419409
-0.2566643322349552	0.5116440397738482
-0.24693966343412108	0.5158027184645466
-0.23727377900236665	0.5198106806205902
-0.22766488394692252	0.5236677091494413
-0.21811114157927822	0.5273736254432881
-0.2086106748378984	0.5309282858945321
-0.19916156764049467	0.5343315785438859
-0.18976186626457553	0.5375834198618783
-0.1804095807552065	0.5406837516646404
-0.17110268635908163	0.5436325381647006
-0.16183912498413852	0.5464297631574278
-0.15261680668404337	0.5490754273437538
-0.14343361116693182	0.5515695457896177
-0.1342873893278191	0.5539121455225946
-0.12517596480409074	0.5561032632659709
-0.11609713555345806	0.5581429433105652
-0.10704867545370941	0.5600312355243608
-0.098028335923517	0.5617681935001442
-0.08903384756347177	0.5633538728410641
-0.0800629218164155	0.5647883295841447
-0.07111325264602932	0.5660716187616218
-0.06218251823251991	0.567203793100007
-0.05326838268412495	0.5681849018567247
-0.04436849776303995	0.5690149897941624
-0.03548050462425411	0.5696940962909445
-0.026602035565673813	0.570222254590276
-0.017730715787814846	0.5705994911852026
-0.008864165161259385	0.570825825340642
0.	0.5709012687520444
0.008864165161259385	0.570825825340642
0.017730715787814846	0.5705994911852026
0.026602035565673813	0.570222254590276
0.03548050462425421	0.5696940962909445
0.044368497763040055	0.5690149897941624
0.05326838268412504	0.5681849018567247
0.06218251823252001	0.567203793100007
0.07111325264602943	0.5660716187616214
0.0800629218164156	0.5647883295841447
0.08903384756347187	0.5633538728410666
0.0980283359235171	0.5617681935001435
0.10704867545370951	0.5600312355243603
0.11609713555345816	0.5581429433105652
0.12517596480409085	0.5561032632659721
0.13428738932781922	0.5539121455225946
0.14343361116693204	0.5515695457896173
0.15261680668404337	0.5490754273437538
0.16183912498413852	0.5464297631574278
0.17110268635908163	0.5436325381647006
0.1804095807552065	0.5406837516646404
0.18976186626457553	0.5375834198618783
0.19916156764049467	0.5343315785438859
0.2086106748378984	0.5309282858945321
0.21811114157927822	0.5273736254432881
0.22766488394692252	0.5236677091494413
0.23727377900236665	0.5198106806205902
0.24693966343412108	0.5158027184645466
0.2566643322349552	0.5116440397738482
0.2664495374102667	0.5073349037419409
0.2762969867193596	0.5028756154101081
0.28620834245179305	0.49826652954429074
0.29618522024134625	0.4935080546408795
0.3062291879205705	0.48860065706073014
0.3163417644193757	0.4835448652907695
0.32652441871161486	0.47834127433268187
0.33677856881419554	0.47299055021847536
0.34710558084385745	0.4674934346529804
0.3575067681374108	0.4618507497837186
0.36798339044193085	0.4560634030991239
0.37853665318215246	0.45013239245654646
0.3891677068130998	0.44405881124226015
0.3998776462668256	0.4378438536664782
0.4106675105030246	0.43148882019733553
0.42153828217421274	0.42499512313894067
0.43249088741715813	0.41836429235991857
0.4435261957832779	0.41159798118040447
0.45464502032181486	0.4046979724272662
0.46584811783075686	0.39766618466929815
0.4771361892916791	0.3905046786466517
0.48850988050598504	0.3832156639113836
0.499969782951387	0.37580150569923726
0.5115164348789365	0.3682647320563588
0.5231503226724836	0.3606080412488625
0.5348718824941372	0.35283430948791217
0.546681502241133	0.3449465990085422
0.5585795238415295	0.33694816654675896
0.5705662459183467	0.3288424722667952
0.5826419268542118	0.3206331891987595
0.594806788291292	0.31232421325673815
0.6070610191043561	0.303919673918493
0.6194047798882557	0.29542394566109714
0.631838208005053	0.28684166026174085
0.6443614232405181	0.2781777200906499
0.6569745341249104	0.26943731254339925
0.6696776449789518	0.2606259257838908
0.6824708637528906	0.2517493659971867
0.6953543107347204	0.24281377638436805
0.7083281282131961	0.2338256581703414
0.7213924911925991	0.22479189394142798
0.7345476192695631	0.2157197736840454
0.747793789798154	0.2066170239606671
0.7611313524883129	0.1974918407368619
0.7745607456053941	0.18835292646641402
0.7880825139656875	0.17920953215386484
0.8016973289555119	0.17007150524996903
0.8154060108410162	0.1609493444011316
0.8292095536838067	0.15185426227644844
0.843109153236028	0.14279825794489104
0.8571062382601361	0.13379420058271638
0.8712025058066891	0.12485592667342996
0.8853999610924053	0.11599835334037181
0.8997009627560945	0.10723761105294255
0.9141082744393554	0.0985911997084738
0.928625123851873	0.09007817306189236
0.9432552707509266	0.0817193577216418
0.9580030856088929	0.0735376145437893
0.9728736411851383	0.06555815236264506
0.9878728197926404	0.23190652191565755
1.0030074398007787	0.3281258917031214
1.0182854059082864	0.40593430926672497
1.0337158890460205	0.4751527427761969
1.0493095435601958	0.5393570254255071
1.0650787717768166	0.6003658467900704
1.0810380494457117	0.659277673899746
1.0972043303449608	0.7168343783066019
1.1135975551689359	0.7735799216946568
1.1302412997910842	0.8299400244868651
1.1471636128068008	0.8862662843710248
1.164398114774616	0.9428623444654796

==> pics/angletable_u_1_v_0.2_t_0.2_z_4_e_0.14.dat <==
-1.0239077445719371	2.017427761337253
-1.010380190888739	1.9293686315886176
-0.9969275070970411	1.8452359579155104
-0.983546323061129	1.7646054919971677
-0.9702338043451737	1.6870963015344553
-0.9569875886279136	1.612363158180812
-0.9438057305463142	1.540090000142816
-0.9306866535627073	1.469984184504235
-0.9176291077207294	1.4017712833225815
-0.9046321323683768	1.3351901965297541
-0.8916950230952777	1.2699883535585055
-0.8788173022658681	1.2059167510250373
-0.8659986926382129	1.1427245175954903
-0.8532390936454107	1.0801525933834055
-0.8405385599872958	1.0179259297127239
-0.8278972822378665	0.9557432982095396
-0.8153155692211614	0.8932632319179112
-0.8027938319471717	0.8300835683107712
-0.7903325689315154	0.7657099996109844
-0.7779323527491665	0.6995047038828676
-0.7655938176946453	0.6305962235753091
-0.7533176484394566	0.5577064230382079
-0.7411045695929386	0.4787749572251961
-0.7289553360855109	0.3899817192583627
-0.7168707243040797	0.2822614335481194
-0.704851523918365	0.1121481760635649
-0.6928985303444981	0.013198081240594198
-0.6810125377985945	0.02698346760765463
-0.669194332898355	0.040592920929782804
-0.6574446887752551	0.05402549779060777
-0.6457643596636683	0.0672802186080966
-0.6341540759364674	0.08035607926476407
-0.6226145395593425	0.09325206154404331
-0.6111464199383606	0.10596714247445384
-0.5997503501372159	0.11850030267200287
-0.58842692344228	0.13085053376174086
-0.5771766902549541	0.14301684495105615
-0.5660001552920495	0.1549982688202889
-0.5548977750759693	0.16679386639000549
-0.5438699556973869	0.1784027315190978
-0.5329170508339396	0.18982399468309083
-0.5220393600091897	0.20105682617821685
-0.5112371270767833	0.21210043879314056
-0.5005105389153593	0.22295408998730676
-0.48985972432035596	0.23361708361206374
-0.47928475307942336	0.24408877120846534
-0.46878563521870303	0.2543685529134164
-0.45836232040777425	0.26445587800411835
-0.4480146975116015	0.274350245108985
-0.4377425942783539	0.2840512021117537
-0.42754577715250525	0.2935583457741594
-0.4174239512031672	0.30287132110132253
-0.4073767601581567	0.31198982047287943
-0.3974037865348586	0.3209135825618124
-0.3875045518595042	0.32964239106203164
-0.37767851696706023	0.3381760732448445
-0.36792508237449667	0.3465144983635779
-0.3582435887207812	0.3546575759248508
-0.34863331726753327	0.3626052538441734
-0.3390934904548478	0.3703575165028813
-0.32962327250738593	0.3779143827226058
-0.3202217700864002	0.3852759036727736
-0.3108880329839357	0.3924421607260439
-0.30162105485600493	0.3994132632756692
-0.2924197739920818	0.40618934652831956
-0.28328307411879117	0.4127705692849622
-0.27420978523617895	0.41915711172188463
-0.2651986844854408	0.4253491731830956
-0.25624849704744457	0.4313469699946592
-0.24735789707181963	0.4371507333107917
-0.23852550863678465	0.4427607070007552
-0.22974990674024912	0.44817714558488225
-0.2210296183230517	0.4534003122272274
-0.21236312332548074	0.45843047679158244
-0.2037488557784581	0.4632679139668954
-0.19518520493096186	0.4679129014671111
-0.18667051641540097	0.47236571830996243
-0.17820309345274488	0.47662664317813386
-0.1697811980992472	0.48069595286574146
-0.16140305253658407	0.4845739208120325
-0.1530668404071564	0.4882608157236447
-0.1447707081961784	0.4917569002859815
-0.13651276666199955	0.4950624299635033
-0.1282910923158756	0.4981776518882123
-0.12010372895213234	0.5011028038348878
-0.11194868922934169	0.5038381132811562
-0.10382395630277559	0.5063837965498911
-0.09572748550800432	0.5087400580311492
-0.08765720609508672	0.5109070894803986
-0.07961102301235501	0.5128850693894921
-0.07158681873833644	0.5146741624267506
-0.06358245515988879	0.5162745189423366
-0.05559577549416027	0.517686274535046
-0.04762460625152748	0.5189095496767765
-0.03966675923622486	0.5199444493910049
-0.03172003358096401	0.5207910629818159
-0.023782217811458263	0.5214494638104328
-0.015851091936425196	0.5219197091163402
-0.00792442955834428	0.5222018398807569
0.	0.5222958807304805
0.00792442955834428	0.5222018398807569
0.015851091936425196	0.5219197091163402
0.023782217811458263	0.5214494638104328
0.0317200335809641	0.5207910629818159
0.03966675923622496	0.5199444493910049
0.04762460625152756	0.5189095496767765
0.05559577549416036	0.517686274535046
0.0635824551598889	0.5162745189423367
0.07158681873833653	0.5146741624267506
0.0796110230123551	0.5128850693894916
0.08765720609508681	0.5109070894803984
0.0957274855080044	0.5087400580311484
0.10382395630277567	0.5063837965498911
0.11194868922934177	0.5038381132811575
0.12010372895213245	0.5011028038348878
0.1282910923158758	0.49817765188821234
0.13651276666199955	0.4950624299635033
0.1447707081961784	0.4917569002859815
0.1530668404071564	0.4882608157236447
0.16140305253658407	0.4845739208120325
0.1697811980992472	0.48069595286574146
0.17820309345274488	0.47662664317813386
0.18667051641540097	0.47236571830996243
0.19518520493096186	0.4679129014671111
0.2037488557784581	0.4632679139668954
0.21236312332548074	0.45843047679158244
0.2210296183230517	0.4534003122272274
0.22974990674024912	0.44817714558488225
0.23852550863678476	0.4427607070007552
0.24735789707181974	0.4371507333107917
0.2562484970474446	0.43134696999465794
0.26519868448544087	0.4253491731830956
0.27420978523617906	0.4191571117218852
0.2832830741187912	0.4127705692849622
0.2924197739920819	0.40618934652831884
0.301621054856005	0.3994132632756694
0.3108880329839358	0.39244216072604277
0.32022177008640024	0.3852759036727736
0.32962327250738604	0.3779143827226058
0.339093490454848	0.3703575165028811
0.3486333172675335	0.36260525384417347
0.3582435887207812	0.3546575759248508
0.36792508237449667	0.3465144983635779
0.37767851696706023	0.3381760732448445
0.3875045518595042	0.32964239106203164
0.3974037865348586	0.3209135825618124
0.4073767601581567	0.31198982047287943
0.4174239512031672	0.30287132110132253
0.42754577715250525	0.2935583457741594
0.4377425942783539	0.2840512021117537
0.4480146975116015	0.274350245108985
0.45836232040777425	0.26445587800411835
0.46878563521870303	0.2543685529134164
0.47928475307942336	0.24408877120846534
0.48985972432035596	0.23361708361206374
0.5005105389153593	0.22295408998730676
0.5112371270767833	0.21210043879314056
0.5220393600091897	0.20105682617821682
0.5329170508339397	0.1898239946830902
0.543869955697387	0.17840273151909766
0.5548977750759694	0.16679386639000554
0.5660001552920495	0.15499826882028894
0.5771766902549542	0.14301684495105568
0.5884269234422802	0.1308505337617403
0.5997503501372162	0.1185003026720022
0.6111464199383608	0.10596714247445316
0.6226145395593429	0.09325206154404281
0.6341540759364674	0.08035607926476407
0.6457643596636683	0.0672802186080966
0.6574446887752551	0.05402549779060777
0.669194332898355	0.040592920929782804
0.6810125377985945	0.02698346760765463
0.6928985303444981	0.013198081240594198
0.704851523918365	0.1121481760635649
0.7168707243040797	0.2822614335481194
0.7289553360855109	0.3899817192583627
0.7411045695929386	0.4787749572251961
0.7533176484394566	0.5577064230382079
0.7655938176946453	0.6305962235753091
0.7779323527491665	0.6995047038828676
0.7903325689315154	0.7657099996109844
0.8027938319471718	0.8300835683107721
0.8153155692211617	0.8932632319179106
0.8278972822378668	0.9557432982095386
0.8405385599872958	1.017925929712729
0.8532390936454111	1.0801525933834044
0.8659986926382133	1.1427245175954859
0.8788173022658682	1.205916751025042
0.8916950230952777	1.2699883535585055
0.904632132368377	1.3351901965297568
0.9176291077207294	1.4017712833225815
0.9306866535627077	1.469984184504238
0.9438057305463142	1.540090000142816
0.9569875886279136	1.612363158180812
0.9702338043451737	1.6870963015344553
0.983546323061129	1.7646054919971677
0.9969275070970411	1.8452359579155104
1.010380190888739	1.9293686315886176
1.0239077445719371	2.017427761337253

==> pics/angletable_u_1_v_0.4_t_0.2_z_4_e_0.3.dat <==
-1.4571628985571543	0.24605684432252056
-1.408974365251176	0.20030518285140392
-1.3712405689118587	0.2028853516278166
-1.3388010449113612	0.21982711980921507
-1.3096742586204462	0.24199379592521558
-1.2828529586654243	0.2660349448711867
-1.2577443832098207	0.2905221338314893
-1.2339661738675698	0.31479677635827513
-1.211255600338312	0.3385464964347444
-1.1894235941074056	0.36162686581932835
-1.1683292205684102	0.38397900417782094
-1.1478644811478844	0.4055888066541574
-1.1279447592589071	0.4264657346565005
-1.1085025448707069	0.4466313777407913
-1.0894831607411146	0.46611313396606746
-1.0708417620356487	0.4849406737102485
-1.0525411746040811	0.5031439616955602
-1.0345503022121405	0.5207521703737278
-1.016842929784516	0.5377931106885666
-0.9993968085355228	0.5542929652990053
-0.9821929457636386	0.5702761983369311
-0.9652150458829335	0.585765566824502
-0.9484490649911956	0.6007821887863346
-0.9318828518972868	0.6153456409261754
-0.9155058558474204	0.629474069523098
-0.8993088863201378	0.6431843047954877
-0.8832839139146667	0.6564919730414311
-0.867423903999555	0.6694116033738531
-0.8517226767243038	0.681956727417085
-0.8361747884325036	0.6941399712811915
-0.820775430591966	0.7059731397031611
-0.8055203431736588	0.7174672925793831
-0.7904057400359846	0.728632814300551
-0.775428244353351	0.7394794763929087
-0.7605848325035898	0.7500164940049157
-0.7458727851235377	0.7602525767787578
-0.7312896442750428	0.7701959746256077
-0.7168331758490726	0.77985451889204
-0.7025013364840714	0.7892356593683755
-0.6882922443943652	0.7983464975508376
-0.6742041536013652	0.8071938165313873
-0.6602354311393375	0.8157841078530506
-0.646384536872216	0.8241235956341666
-0.6326500056112278	0.8322182582345313
-0.6190304312671813	0.8400738477072579
-0.6055244528079313	0.8476959072555255
-0.592130741822149	0.8550897868900358
-0.5788479915162417	0.8622606574622261
-0.5656749069929385	0.8692135232306505
-0.5526101966784427	0.8759532331011453
-0.539652564780692	0.8824844906670992
-0.5268007046746717	0.8888118631631469
-0.514053293122232	0.8949397894343716
-0.5014089852438346	0.9008725870126015
-0.4888664101682918	0.9066144583825352
-0.47642416729412734	0.912169496512381
-0.4640808231028141	0.917541689716364
-0.45183490846999647	0.9227349259100879
-0.43968491642599006	0.9277529963141518
-0.4276293003214669	0.9325995986563002
-0.41566647235837095	0.9372783399175678
-0.40379480244981253	0.9417927386641816
-0.3920126173760435	0.9461462270032108
-0.38031820020664087	0.9503421521964281
-0.3687097899617784	0.9543837779644395
-0.35718558148796903	0.9582742855099265
-0.34574372552594507	0.962016774287069
-0.3343823289504361	0.9656142625414906
-0.32309945516351096	0.9690696876437459
-0.31189312462490915	0.9723859062372321
-0.3007613155043894	0.9755656942200339
-0.2897019644426013	0.9786117465787407
-0.2787129674083317	0.9815266770911167
-0.267792180641222	0.9843130179132709
-0.25693742167017825	0.9869732190659263
-0.24614647039873455	0.9895096478333496
-0.23541707024957306	0.9919245880880841
-0.224746929361261	0.9942202395531206
-0.21413372183104357	0.9963987170130079
-0.20357508899823712	0.9984620494846328
-0.1930686407633995	1.0004121793573417
-0.18261195693902557	1.0022509615120923
-0.1722025886280242	1.0039801624285531
-0.1618380596266862	1.00560145928833
-0.1515158678492538	1.0071164390821867
-0.1412334867715542	1.0085265977290492
-0.13098836689147028	1.0098333392132153
-0.12077793720428674	1.0110379747466842
-0.1105996066911841	1.0121417219626603
-0.10045076581934988	1.0131457041457022
-0.09032878805234398	1.0140509495040175
-0.08023103136949794	1.0148583904886102
-0.07015483979324488	1.0155688631638389
-0.06009754492337443	1.0161831066332623
-0.050056467477286114	1.016701762524542
-0.04002891883537896	1.0171253745364606
-0.03001220259076494	1.0174543880509601
-0.020003616102533497	1.0176891498124205
-0.010000452051826321	1.0178299076763069
0.	1.0178768104284768
0.010000452051826321	1.0178299076763069
0.020003616102533497	1.0176891498124205
0.03001220259076494	1.0174543880509601
0.040028918835379075	1.0171253745364606
0.05005646747728623	1.016701762524542
0.06009754492337453	1.0161831066332623
0.07015483979324501	1.0155688631638389
0.08023103136949807	1.0148583904886106
0.0903287880523441	1.0140509495040175
0.10045076581935	1.013145704145703
0.11059960669118424	1.0121417219626607
0.12077793720428685	1.0110379747466929
0.1309883668914704	1.0098333392132153
0.14123348677155434	1.0085265977290478
0.15151586784925394	1.0071164390821867
0.16183805962668646	1.005601459288322
0.1722025886280242	1.0039801624285531
0.18261195693902557	1.0022509615120923
0.1930686407633995	1.0004121793573417
0.20357508899823712	0.9984620494846328
0.21413372183104357	0.9963987170130079
0.224746929361261	0.9942202395531206
0.23541707024957306	0.9919245880880841
0.24614647039873455	0.9895096478333496
0.25693742167017825	0.9869732190659263
0.267792180641222	0.9843130179132709
0.2787129674083317	0.9815266770911167
0.2897019644426013	0.9786117465787407
0.3007613155043895	0.9755656942200339
0.31189312462490926	0.9723859062372321
0.32309945516351113	0.9690696876437462
0.3343823289504362	0.9656142625414906
0.3457437255259451	0.9620167742870694
0.3571855814879691	0.9582742855099265
0.36870978996177856	0.9543837779644393
0.3803182002066409	0.9503421521964274
0.39201261737604354	0.9461462270032105
0.40379480244981264	0.9417927386641816
0.4156664723583711	0.9372783399175676
0.42762930032146707	0.9325995986563012
0.4396849164259903	0.9277529963141514
0.45183490846999647	0.9227349259100879
0.4640808231028141	0.917541689716364
0.47642416729412734	0.912169496512381
0.4888664101682918	0.9066144583825352
0.5014089852438346	0.9008725870126015
0.514053293122232	0.8949397894343716
0.5268007046746717	0.8888118631631469
0.539652564780692	0.8824844906670992
0.5526101966784427	0.8759532331011453
0.5656749069929385	0.8692135232306505
0.5788479915162417	0.8622606574622261
0.592130741822149	0.8550897868900358
0.6055244528079313	0.8476959072555255
0.6190304312671813	0.8400738477072579
0.6326500056112278	0.8322182582345313
0.646384536872216	0.8241235956341666
0.6602354311393376	0.8157841078530506
0.6742041536013653	0.8071938165313869
0.6882922443943654	0.7983464975508371
0.7025013364840715	0.7892356593683749
0.7168331758490726	0.7798545188920398
0.7312896442750431	0.7701959746256067
0.7458727851235379	0.7602525767787575
0.7605848325035902	0.7500164940049162
0.7754282443533512	0.7394794763929071
0.7904057400359851	0.7286328143005492
0.8055203431736588	0.7174672925793831
0.820775430591966	0.7059731397031611
0.8361747884325036	0.6941399712811915
0.8517226767243038	0.681956727417085
0.867423903999555	0.6694116033738531
0.8832839139146667	0.6564919730414311
0.8993088863201378	0.6431843047954877
0.9155058558474204	0.629474069523098
0.9318828518972868	0.6153456409261754
0.9484490649911956	0.6007821887863346
0.9652150458829335	0.585765566824502
0.9821929457636386	0.5702761983369311
0.9993968085355228	0.5542929652990053
1.016842929784516	0.5377931106885666
1.0345503022121407	0.5207521703737253
1.0525411746040814	0.503143961695559
1.0708417620356492	0.4849406737102468
1.0894831607411148	0.46611313396606724
1.108502544870707	0.44663137774079126
1.1279447592589074	0.4264657346564987
1.1478644811478849	0.4055888066541546
1.1683292205684102	0.38397900417782094
1.1894235941074058	0.36162686581932574
1.211255600338312	0.3385464964347444
1.2339661738675702	0.31479677635827885
1.2577443832098207	0.2905221338314893
1.2828529586654243	0.2660349448711867
1.3096742586204462	0.24199379592521558
1.3388010449113612	0.21982711980921507
1.3712405689118587	0.2028853516278166
1.408974365251176	0.20030518285140392
1.4571628985571543	0.24605684432252056

==> pics/angletable_u_1_v_0.4_t_0.2_z_4_e_0.35.dat <==
-0.970205835232128	32.873684097979094
-0.9576604626496533	28.25500483410769
-0.9451568516591654	24.54634193147632
-0.9326944982671398	21.519725666141614
-0.9202731219380023	19.01467576895538
-0.9078926419084588	16.915502679785167
-0.8955531558266424	15.137053819914435
-0.8832549204008264	13.615492473694855
-0.8709983337943855	12.30217418753148
-0.8587839195463103	11.15948469331092
-0.8466123118317522	10.157951763648656
-0.8344842419061532	9.274203324299602
-0.8224005256007034	8.489499237655862
-0.8103620517569817	7.788659143614517
-0.7983697715054605	7.159268278322738
-0.7864246883066108	6.591081305948663
-0.7745278486851426	6.075569066276914
-0.7626803335977999	5.605569638227493
-0.7508832503834435	5.175016215745051
-0.7391377252511175	4.778721824810079
-0.7274448962676585	4.412206022535476
-0.7158059068113036	4.071552111019194
-0.7042218994618727	3.753285455650726
-0.6926940103015222	3.4542643318581536
-0.6812233636029429	3.171574106765913
-0.6698110668842372	2.902412651023736
-0.6584582063116942	2.643947417856375
-0.647165842433296	2.3931065501102187
-0.635935006227127	2.146219697496356
-0.6247666954499455	1.898286942433559
-0.6136618712720696	1.6411589298285436
-0.6026214551854457	1.357399454559283
-0.5916463261723531	0.9785443112200879
-0.5807373181226707	0.6612614758642551
-0.5698952174880143	0.6764532492591473
-0.559120761161369	0.6910181623629077
-0.5484146345710997	0.7049871765163231
-0.5377774699784531	0.7183889470927672
-0.5272098449678566	0.7312500555873478
-0.5167122811195081	0.7435952142697061
-0.5062852428539251	0.7554474470655875
-0.495929136438303	0.7668282497829423
-0.48564430914471496	0.777757732338523
-0.47543104855038704	0.7882547452570767
-0.46528958197049486	0.7983369923921063
-0.4552200760141669	0.8080211315453326
-0.445222636254627	0.8173228644319873
-0.4352973070046982	0.8262570172433981
-0.42544407118918964	0.8348376128931941
-0.4156628503060177	0.8430779358909721
-0.4059535044682726	0.8509905906664615
-0.3963158325198172	0.8585875540633326
-0.3867495722174148	0.865880222632139
-0.37725440047281067	0.8728794552746949
-0.36782993364864436	0.8795956117258521
-0.35847572790254234	0.8860385873005902
-0.349191279574236	0.8922178442842214
-0.3399760256110584	0.8981424402999989
-0.33082934402769976	0.9038210539502672
-0.3217505543966423	0.90926200799393
-0.3127389183662412	0.9144732902944392
-0.30379364020398064	0.919462572746237
-0.2949138673629906	0.9242372283658488
-0.2860986910704751	0.928804346714168
-0.27734714693726353	0.933170747798477
-0.26865821558824743	0.9373429945886325
-0.26003082331400773	0.9413274042672967
-0.25146384274446804	0.9451300583231642
-0.24295609354590872	0.9487568115852516
-0.23450634314316507	0.9522133002870901
-0.22611330746927558	0.9555049492419417
-0.21777565174526523	0.958636978202529
-0.20949199129311435	0.9616144074729646
-0.20126089238529257	0.9644420628345881
-0.19308087313449968	0.9671245798428437
-0.18495040442747132	0.9696664075480008
-0.1768679109068492	0.9720718116888323
-0.1688317720051923	0.9743448774046981
-0.16084032303520818	0.9764895115091629
-0.15289185634020763	0.9785094443653659
-0.14498462250863095	0.9804082314009827
-0.13711683165625618	0.9821892542991625
-0.1292866547793821	0.9838557218992767
-0.12149222518187541	0.9854106708405053
-0.11373163997849521	0.9868569659790266
-0.10600296167634934	0.9881973006086399
-0.0983042198357182	0.989434196513517
-0.09063341281078997	0.9905700038795471
-0.08298850957011597	0.9916069010906235
-0.0753674515958108	0.9925468944341354
-0.06776815485970854	0.9933918177387289
-0.06018851187385559	0.9941433319661892
-0.052626393811885726	0.9948029247776655
-0.0450796526969979	0.9953719100928967
-0.037546123651461066	0.9958514276594331
-0.030023627201812043	0.9962424426474703
-0.022509971633213367	0.9965457452833423
-0.01500295538580701	0.9967619505337061
-0.00750036948535457	0.9968914978497044
0.	0.9969346509787772
0.00750036948535457	0.9968914978497044
0.01500295538580701	0.9967619505337061
0.022509971633213367	0.9965457452833423
0.030023627201812127	0.9962424426474703
0.03754612365146116	0.9958514276594331
0.04507965269699797	0.9953719100928967
0.05262639381188581	0.9948029247776655
0.06018851187385568	0.9941433319661896
0.06776815485970861	0.9933918177387289
0.07536745159581092	0.9925468944341351
0.08298850957011605	0.9916069010906242
0.09063341281079006	0.9905700038795462
0.09830421983571828	0.989434196513517
0.10600296167634943	0.9881973006086393
0.11373163997849531	0.9868569659790266
0.1214922251818756	0.9854106708405044
0.1292866547793821	0.9838557218992767
0.13711683165625618	0.9821892542991625
0.14498462250863095	0.9804082314009827
0.15289185634020763	0.9785094443653659
0.16084032303520818	0.9764895115091629
0.1688317720051923	0.9743448774046981
0.1768679109068492	0.9720718116888323
0.18495040442747132	0.9696664075480008
0.19308087313449968	0.9671245798428437
0.20126089238529257	0.9644420628345881
0.20949199129311435	0.9616144074729646
0.21777565174526523	0.958636978202529
0.22611330746927566	0.9555049492419417
0.23450634314316515	0.9522133002870901
0.2429560935459088	0.9487568115852529
0.2514638427444681	0.9451300583231642
0.2600308233140078	0.9413274042672963
0.2686582155882475	0.9373429945886325
0.2773471469372636	0.9331707477984788
0.2860986910704751	0.9288043467141687
0.29491386736299063	0.9242372283658487
0.30379364020398075	0.919462572746237
0.3127389183662413	0.9144732902944408
0.32175055439664235	0.9092620079939311
0.3308293440276999	0.9038210539502671
0.3399760256110584	0.8981424402999989
0.349191279574236	0.8922178442842214
0.35847572790254234	0.8860385873005902
0.36782993364864436	0.8795956117258521
0.37725440047281067	0.8728794552746949
0.3867495722174148	0.865880222632139
0.3963158325198172	0.8585875540633326
0.4059535044682726	0.8509905906664615
0.4156628503060177	0.8430779358909721
0.42544407118918964	0.8348376128931941
0.4352973070046982	0.8262570172433981
0.445222636254627	0.8173228644319873
0.4552200760141669	0.8080211315453326
0.46528958197049486	0.7983369923921063
0.47543104855038704	0.7882547452570767
0.48564430914471496	0.777757732338523
0.495929136438303	0.7668282497829423
0.5062852428539252	0.755447447065589
0.5167122811195081	0.7435952142697052
0.5272098449678567	0.7312500555873467
0.5377774699784532	0.7183889470927659
0.5484146345711	0.7049871765163215
0.5591207611613691	0.6910181623629063
0.5698952174880146	0.6764532492591666
0.5807373181226709	0.6612614758642562
0.5916463261723534	0.978544311220104
0.6026214551854457	1.357399454559283
0.6136618712720696	1.6411589298285436
0.6247666954499455	1.898286942433559
0.635935006227127	2.146219697496356
0.647165842433296	2.3931065501102187
0.6584582063116942	2.643947417856375
0.6698110668842372	2.902412651023736
0.6812233636029429	3.171574106765913
0.6926940103015222	3.4542643318581536
0.7042218994618727	3.753285455650726
0.7158059068113036	4.071552111019194
0.7274448962676585	4.412206022535476
0.7391377252511175	4.778721824810079
0.7508832503834435	5.175016215745051
0.7626803335978	5.605569638227527
0.7745278486851428	6.075569066276929
0.7864246883066109	6.591081305948663
0.7983697715054607	7.159268278322763
0.810362051756982	7.788659143614541
0.8224005256007038	8.48949923765597
0.8344842419061536	9.274203324299616
0.8466123118317522	10.157951763648656
0.8587839195463105	11.15948469331098
0.8709983337943855	12.30217418753148
0.8832549204008268	13.615492473694877
0.8955531558266424	15.137053819914435
0.9078926419084588	16.915502679785167
0.9202731219380023	19.01467576895538
0.9326944982671398	21.519725666141614
0.9451568516591654	24.54634193147632
0.9576604626496533	28.25500483410769
0.970205835232128	32.873684097979094

==> pics/angletable_u_1_v_0.4_t_0.2_z_4_e_0.38.dat <==
-1.5550883635269477	47.94483482762553
-1.5393804002589986	41.821970699238285
-1.5236724369910497	36.809670009506696
-1.5079644737231006	32.653167701846385
-1.4922565104551517	29.166934220017488
-1.4765485471872026	26.21324045128366
-1.4608405839192538	23.688088361262533
-1.4451326206513047	21.511749418489398
-1.429424657383356	19.622262785144315
-1.413716694115407	17.97088007142357
-1.398008730847458	16.518817703544862
-1.382300767579509	15.234904650731563
-1.36659280431156	14.093853964853205
-1.350884841043611	13.074975875506569
-1.335176877775662	12.161207995232932
-1.319468914507713	11.33837631603004
-1.303760951239764	10.594626250740554
-1.288052987971815	9.919980393900541
-1.2723450247038663	9.305991716543089
-1.2566370614359172	8.74546934207122
-1.2409290981679684	8.232260030117542
-1.2252211349000193	7.7610727850627
-1.2095131716320704	7.327337116629183
-1.1938052083641213	6.927087758683378
-1.1780972450961724	6.5568703374905235
-1.1623892818282235	6.2136637379931345
-1.1466813185602744	5.89481586266918
-1.1309733552923256	5.597990194931747
-1.1152653920243765	5.321121127102656
-1.0995574287564276	5.062376434622228
-1.0838494654884785	4.820125604609379
-1.0681415022205296	4.592912981134767
-1.0524335389525805	4.379434888637746
-1.0367255756846316	4.17852005146193
-1.0210176124166825	3.989112750983869
-1.0053096491487337	3.8102582593595664
-0.9896016858807848	3.641090165829691
-0.9738937226128359	3.480819271704275
-0.9581857593448869	3.328723776404363
-0.9424777960769379	3.184140511082686
-0.926769832808989	3.0464569992949233
-0.91106186954104	2.9151041358463443
-0.8953539062730911	2.7895492739168755
-0.8796459430051422	2.6692894936712945
-0.8639379797371932	2.553844786655373
-0.8482300164692442	2.4427508182745052
-0.8325220532012952	2.335550805498425
-0.8168140899333463	2.231785831694956
-0.8011061266653973	2.130982544724151
-0.7853981633974483	2.032636507732868
-0.7696902001294993	1.9361881990547403
-0.7539822368615503	1.840986124238797
-0.7382742735936013	1.7462260921949215
-0.7225663103256523	1.6508430640235705
-0.7068583470577033	1.553298765202173
-0.6911503837897544	1.4511057767292685
-0.6754424205218055	1.3395276417342907
-0.6597344572538565	1.2065176998273526
-0.6440264939859076	0.9614176190159163
-0.6283185307179586	0.9153167910748695
-0.6126105674500096	0.9203015383455524
-0.5969026041820606	0.9250445679718801
-0.5811946409141118	0.9295550614370104
-0.5654866776461628	0.9338418573699365
-0.5497787143782138	0.9379134702864753
-0.5340707511102648	0.9417781075567506
-0.5183627878423158	0.9454436847323161
-0.5026548245743668	0.9489178393509374
-0.48694686130641784	0.9522079433234308
-0.47123889803846886	0.9553211139951411
-0.45553093477051987	0.9582642239634837
-0.4398229715025711	0.9610439097244237
-0.4241150082346221	0.9636665792119341
-0.4084070449666731	0.9661384182880401
-0.39269908169872414	0.9684653962350572
-0.37699111843077515	0.9706532702970636
-0.36128315516282616	0.9727075893139898
-0.3455751918948772	0.9746336964892354
-0.32986722862692824	0.9764367313302683
-0.31415926535897926	0.9781216308015882
-0.29845130209103027	0.9796931297295994
-0.2827433388230813	0.9811557605013007
-0.2670353755551323	0.9825138521008947
-0.2513274122871833	0.9837715285321988
-0.2356194490192345	0.9849327066792042
-0.21991148575128555	0.986001093661837
-0.20420352248333656	0.9869801837495312
-0.18849555921538758	0.987873254900934
-0.1727875959474386	0.988683365003486
-0.15707963267948963	0.9894133478917823
-0.14137166941154064	0.9900658092284885
-0.12566370614359165	0.9906431223348837
-0.10995574287564268	0.9911474240602485
-0.0942477796076937	0.9915806107804142
-0.07853981633974472	0.9919443346139516
-0.06283185307179574	0.9922399999417604
-0.047123889803846936	0.9924687603097538
-0.03141592653589796	0.992631515787193
-0.01570796326794898	0.9927289108430597
0.	0.9927613327913825
0.01570796326794898	0.9927289108430597
0.03141592653589796	0.992631515787193
0.047123889803846936	0.9924687603097538
0.06283185307179592	0.9922399999417604
0.0785398163397449	0.9919443346139516
0.09424777960769387	0.9915806107804142
0.10995574287564286	0.9911474240602485
0.12566370614359185	0.990643122334885
0.1413716694115408	0.9900658092284885
0.1570796326794898	0.9894133478917815
0.17278759594743878	0.9886833650034835
0.18849555921538774	0.9878732549009345
0.20420352248333673	0.9869801837495312
0.21991148575128572	0.9860010936618301
0.2356194490192347	0.9849327066792042
0.2513274122871837	0.9837715285321992
0.2670353755551323	0.9825138521008947
0.2827433388230813	0.9811557605013007
0.29845130209103027	0.9796931297295994
0.31415926535897926	0.9781216308015882
0.32986722862692824	0.9764367313302683
0.3455751918948772	0.9746336964892354
0.36128315516282616	0.9727075893139898
0.37699111843077515	0.9706532702970636
0.39269908169872414	0.9684653962350572
0.4084070449666731	0.9661384182880401
0.4241150082346221	0.9636665792119341
0.4398229715025711	0.9610439097244237
0.45553093477052004	0.9582642239634837
0.471238898038469	0.9553211139951411
0.486946861306418	0.9522079433234294
0.5026548245743669	0.9489178393509374
0.5183627878423159	0.9454436847323137
0.5340707511102649	0.9417781075567506
0.5497787143782139	0.9379134702864764
0.5654866776461629	0.9338418573699381
0.5811946409141119	0.9295550614370095
0.5969026041820609	0.9250445679718801
0.6126105674500099	0.9203015383455526
0.6283185307179588	0.9153167910748694
0.6440264939859078	0.9614176190159399
0.6597344572538565	1.2065176998273526
0.6754424205218055	1.3395276417342907
0.6911503837897544	1.4511057767292685
0.7068583470577033	1.553298765202173
0.7225663103256523	1.6508430640235705
0.7382742735936013	1.7462260921949215
0.7539822368615503	1.840986124238797
0.7696902001294993	1.9361881990547403
0.7853981633974483	2.032636507732868
0.8011061266653973	2.130982544724151
0.8168140899333463	2.231785831694956
0.8325220532012952	2.335550805498425
0.8482300164692442	2.4427508182745052
0.8639379797371932	2.553844786655373
0.8796459430051422	2.6692894936712945
0.8953539062730911	2.7895492739168755
0.9110618695410401	2.9151041358463536
0.9267698328089891	3.046456999294923
0.942477796076938	3.1841405110826857
0.958185759344887	3.3287237764043613
0.973893722612836	3.480819271704276
0.989601685880785	3.641090165829697
1.0053096491487339	3.810258259359559
1.021017612416683	3.9891127509838706
1.0367255756846319	4.178520051461969
1.052433538952581	4.379434888637739
1.0681415022205296	4.592912981134767
1.0838494654884785	4.820125604609379
1.0995574287564276	5.062376434622228
1.1152653920243765	5.321121127102656
1.1309733552923256	5.597990194931747
1.1466813185602744	5.89481586266918
1.1623892818282235	6.2136637379931345
1.1780972450961724	6.5568703374905235
1.1938052083641213	6.927087758683378
1.2095131716320704	7.327337116629183
1.2252211349000193	7.7610727850627
1.2409290981679684	8.232260030117542
1.2566370614359172	8.74546934207122
1.2723450247038663	9.305991716543089
1.2880529879718152	9.919980393900548
1.3037609512397643	10.594626250740571
1.3194689145077132	11.338376316030054
1.3351768777756623	12.161207995232965
1.3508848410436112	13.074975875506505
1.3665928043115603	14.093853964853391
1.3823007675795091	15.23490465073154
1.398008730847458	16.518817703544862
1.4137166941154071	17.970880071423597
1.429424657383356	19.622262785144315
1.445132620651305	21.51174941848939
1.4608405839192538	23.688088361262533
1.4765485471872026	26.21324045128366
1.4922565104551517	29.166934220017488
1.5079644737231006	32.653167701846385
1.5236724369910497	36.809670009506696
1.5393804002589986	41.821970699238285
1.5550883635269477	47.94483482762553

==> pics/angletable_u_1_v_0.4_t_0.2_z_4_e_0.4.dat <==
-0.7753984967107831	52.751370375222706
-0.7654008294242978	46.077145802072295
-0.7554071585405705	40.59947483965758
-0.7454194762741582	36.0475553858668
-0.7354397676755056	32.22317918468113
-0.7254700082762403	28.978557646240965
-0.7155121617628057	26.20166836546758
-0.7055681776852109	23.806341745741687
-0.6956399892074978	21.725412600207772
-0.6857295109062863	19.905899419662124
-0.6758386366235041	18.305552933390793
-0.6659692373791098	16.890346716791704
-0.6561231593493053	15.632626955554795
-0.6463022219153769	14.509730597563518
-0.6365082157879511	13.50294107542721
-0.6267429012110468	12.59669050519589
-0.6170080062499184	11.777944023839506
-0.6073052251662506	11.035720227706111
-0.5976362168838549	10.360714367044967
-0.5880026035475675	9.744999871310576
-0.5784059691776273	9.181790124712474
-0.568847858421359	8.665246976061919
-0.5593297754035644	8.190325785886063
-0.549853182676585	7.752649251067374
-0.5404195002705842	7.348404053876329
-0.5310301048441823	6.974255733245044
-0.5216863289351821	6.627278194743281
-0.5123894603107377	6.304895049809953
-0.5031407414159572	6.004830567378117
-0.4939413689195812	5.725068477909676
-0.4847924933550527	5.463817224405705
-0.4756952188549921	5.219480531883756
-0.46665060297680383	4.990632384380105
-0.4576596566168928	4.775995670467767
-0.44872334401072095	4.574423894884359
-0.43984258281573607	4.384885462969201
-0.4310182442740105	4.20645013218267
-0.422251153451272	4.0382772956102935
-0.41354208954886706	3.8796058195765806
-0.4048917862850834	3.729745204059115
-0.39630093234216984	3.588067872640736
-0.3877701718753189	3.4540024299581984
-0.37930010507983264	3.3270277503163346
-0.3708912888126624	3.2066677823929943
-0.36254423726450763	3.0924869725956703
-0.35425942267866617	2.9840862243119632
-0.34603727611285695	2.881099322559865
-0.33787818824027843	2.7831897638216807
-0.32978251018622384	2.6900479394813877
-0.3217505543966422	2.6013886285708474
-0.3137825955351206	2.516948761686797
-0.30587887140485215	2.4364854231617787
-0.298039583892258	2.3597740630124315
-0.29026489992904414	2.2866068939715976
-0.2825549524695874	2.2167914521453436
-0.27490984148067243	2.150149302605945
-0.2673296349407273	2.086514873611542
-0.25981436984583806	2.025734405190824
-0.2523640532199583	1.967664999597888
-0.24497866312686414	1.9121737626704849
-0.2376581496815458	1.8591370264477587
-0.23040243605886152	1.80843964455355
-0.22321141949741913	1.7599743528513683
-0.21608497229678642	1.7136411887486973
-0.2090229428062646	1.6693469632903923
-0.20202515640359234	1.6270047808476202
-0.1950914164620763	1.5865336017933571
-0.18822150530477072	1.5478578440698096
-0.18141518514445037	1.5109070200050325
-0.17467219900823966	1.4756154051354604
-0.16799227164587557	1.4419217361439904
-0.1613751104206915	1.4097689353352725
-0.1548204061825135	1.3791038593478673
-0.14832783412176473	1.349877070048833
-0.1418970546041639	1.3220426257771551
-0.13552771398550073	1.2955578912979733
-0.1292194454060534	1.2703833650066012
-0.12297186956429712	1.2464825220787745
-0.11678459546962738	1.2238216724066389
-0.1106572211738956	1.2023698322886138
-0.10458933448162071	1.1820986089585894
-0.09858051363880299	1.1629820971461187
-0.09263032800032607	1.1449967869573972
-0.08673833867598506	1.1281214824563148
-0.08090409915523061	1.1123372304083088
-0.07512715591076208	1.0976272587270874
-0.06940704898114812	1.0839769242372665
-0.06374331253268707	1.071373669434596
-0.05813547540075799	1.0598069879913083
-0.05258306161094169	1.0492683988173466
-0.04708559088022029	1.0397514285498106
-0.04164257909858839	1.0312516024035372
-0.03625353879143107	1.023766443375891
-0.030917979563042614	1.0172954798593916
-0.025635408521677446	1.0118402617771831
-0.02040533068653805	1.0074043854195658
-0.015227249377117308	1.0039935272252811
-0.010100666585321912	1.0016154868198888
-0.005025083330812416	1.0002802396963089
0.005025083330812416	1.0002802396963089
0.010100666585321912	1.0016154868198888
0.015227249377117308	1.0039935272252811
0.02040533068653811	1.0074043854195658
0.025635408521677505	1.0118402617771831
0.03091797956304267	1.0172954798593916
0.03625353879143113	1.023766443375891
0.04164257909858847	1.031251602403538
0.047085590880220345	1.0397514285498106
0.05258306161094177	1.0492683988173452
0.05813547540075808	1.0598069879913075
0.06374331253268714	1.0713736694345963
0.06940704898114818	1.0839769242372665
0.07512715591076215	1.0976272587270888
0.08090409915523068	1.1123372304083088
0.0867383386759852	1.1281214824563144
0.09263032800032607	1.1449967869573972
0.09858051363880299	1.1629820971461187
0.10458933448162071	1.1820986089585894
0.1106572211738956	1.2023698322886138
0.11678459546962738	1.2238216724066389
0.12297186956429712	1.2464825220787745
0.1292194454060534	1.2703833650066012
0.13552771398550073	1.2955578912979733
0.1418970546041639	1.3220426257771551
0.14832783412176473	1.349877070048833
0.1548204061825135	1.3791038593478673
0.1613751104206915	1.4097689353352725
0.16799227164587563	1.4419217361439904
0.17467219900823974	1.4756154051354604
0.18141518514445043	1.5109070200050354
0.18822150530477078	1.5478578440698096
0.19509141646207637	1.5865336017933578
0.2020251564035924	1.6270047808476202
0.20902294280626468	1.6693469632903934
0.21608497229678647	1.713641188748701
0.22321141949741916	1.7599743528513692
0.23040243605886163	1.80843964455355
0.23765814968154594	1.859137026447763
0.24497866312686425	1.912173762670486
0.25236405321995836	1.9676649995978888
0.25981436984583806	2.025734405190824
0.2673296349407273	2.086514873611542
0.27490984148067243	2.150149302605945
0.2825549524695874	2.2167914521453436
0.29026489992904414	2.2866068939715976
0.298039583892258	2.3597740630124315
0.30587887140485215	2.4364854231617787
0.3137825955351206	2.516948761686797
0.3217505543966422	2.6013886285708474
0.32978251018622384	2.6900479394813877
0.33787818824027843	2.7831897638216807
0.34603727611285695	2.881099322559865
0.35425942267866617	2.9840862243119632
0.36254423726450763	3.0924869725956703
0.3708912888126624	3.2066677823929943
0.37930010507983264	3.3270277503163346
0.38777017187531904	3.454002429958209
0.39630093234216995	3.588067872640732
0.40489178628508343	3.729745204059117
0.4135420895488671	3.8796058195765775
0.4222511534512722	4.038277295610299
0.43101824427401064	4.206450132182671
0.43984258281573624	4.3848854629692
0.44872334401072117	4.574423894884369
0.4576596566168929	4.775995670467764
0.466650602976804	4.9906323843801195
0.4756952188549921	5.219480531883756
0.4847924933550527	5.463817224405705
0.4939413689195812	5.725068477909676
0.5031407414159572	6.004830567378117
0.5123894603107377	6.304895049809953
0.5216863289351821	6.627278194743281
0.5310301048441823	6.974255733245044
0.5404195002705842	7.348404053876329
0.549853182676585	7.752649251067374
0.5593297754035644	8.190325785886063
0.568847858421359	8.665246976061919
0.5784059691776273	9.181790124712474
0.5880026035475675	9.744999871310576
0.5976362168838549	10.360714367044967
0.6073052251662507	11.035720227706106
0.6170080062499186	11.777944023839517
0.626742901211047	12.596690505195905
0.6365082157879511	13.502941075427161
0.6463022219153771	14.509730597563536
0.6561231593493053	15.632626955554795
0.66596923737911	16.890346716791594
0.6758386366235041	18.305552933390793
0.6857295109062864	19.905899419662166
0.6956399892074978	21.725412600207772
0.7055681776852112	23.80634174574158
0.7155121617628057	26.20166836546758
0.7254700082762403	28.978557646240965
0.7354397676755056	32.22317918468113
0.7454194762741582	36.0475553858668
0.7554071585405705	40.59947483965758
0.7654008294242978	46.077145802072295
0.7753984967107831	52.751370375222706

==> pics/angletable_u_1_v_1.05_t_0.2_z_4_e_0.96.dat <==
-1.267996877736489	0.7149739454044638
-1.2459379010591431	0.6955973495408768
-1.2247925713251933	0.6763977695293646
-1.20440291098833	0.6569337231161932
-1.184649838683598	0.6364842346122132
-1.1654412879545015	0.6127895452780325
-1.1467046066869577	0.5906731927194597
-1.1283814930351115	0.5812079290322988
-1.1104245053437092	0.5724174362375398
-1.0927945871273108	0.5642348869095656
-1.0754592683499906	0.5566035808244613
-1.0583913300999337	0.5494749174555449
-1.0415677945966226	0.542806860468686
-1.0249691485291859	0.5365627558288052
-1.0085787369329042	0.5307104088860386
-0.9923822838276065	0.5252213543434404
-0.9763675085163491	0.5200702720551422
-0.9605238150692547	0.5152345145873884
-0.9448420385003405	0.5106937214935948
-0.9293142353660158	0.5064295016268877
-0.913933509538164	0.5024251693864922
-0.8986938661023848	0.49866552412269016
-0.8835900879498403	0.4951366643793254
-0.8686176308363784	0.49182583048426304
-0.853772533590382	0.48872127038007024
-0.8390513408414331	0.48581212464060197
-0.8244510361723135	0.4830883274297684
-0.8099689840077607	0.4805405207882006
-0.7956028788742989	0.4781599801262426
-0.7813507009179735	0.4759385491904308
-0.7672106767668709	0.4738685830795763
-0.7531812449848821	0.47194289813370943
-0.7392610254911944	0.4701547277182619
-0.7254487924233414	0.46849768308709455
-0.7117434500054687	0.4669657186394204
-0.6981440110518684	0.46555310099332636
-0.6846495777918581	0.4642543813872969
-0.6712593247482262	0.4630643709944665
-0.6579724834396179	0.4619781187953707
-0.644788328708928	0.460990891705882
-0.6317061665062074	0.4600981566997257
-0.6187253229767344	0.4592955647009439
-0.6058451347235411	0.45857893605204975
-0.5930649401294235	0.45794424738937717
-0.5803840716368354	0.4573876197790774
-0.5678018488954537	0.4569053079859262
-0.5553175726969686	0.45649369076313306
-0.542930519625054	0.45614926206511386
-0.530639937355748	0.455868623097049
-0.5184450405497997	0.45564847512527024
-0.5063450072840721	0.45548561298136303
-0.4943389759739618	0.4553769192005833
-0.48242604274310574	0.4553193587417833
-0.47060525920047364	0.45530997424190545
-0.4588756305883812	0.455345881763086
-0.4472361142680445	0.45542426699484684
-0.43568561851208604	0.45554238187767065
-0.4242230015759491	0.4556975416175843
-0.41284707102249063	0.4558871220643029
-0.4015565832761553	0.4561085574280174
-0.39035024338509144	0.4563593383121044
-0.3792267049713815	0.45663701004095536
-0.3681845703512334	0.45693917126377925
-0.3572223908085403	0.45726347281664076
-0.34633866700665844	0.45760761682625134
-0.3355318495246031	0.4579693560400272
-0.3248003395051099	0.458346493367866
-0.31414248940318396	0.45873688162178355
-0.3035566038248337	0.45913842344020495
-0.29304094044670126	0.4595490713842079
-0.28259371100823166	0.45996682819339435
-0.2722130823688881	0.46038974718944875
-0.2618971776237168	0.46081593281563327
-0.25164407727130017	0.46124354130072437
-0.2414518204288037	0.46167078143599494
-0.23131840608943705	0.4620959154539679
-0.221241794418203	0.46251725999773924
-0.21121990808230723	0.46293318716972925
-0.20125063361304962	0.46334212564873684
-0.19133182279641453	0.4637425618642278
-0.18146129408992723	0.46413304121682486
-0.1716368340636486	0.4645121693340146
-0.16185619886344094	0.4648786133501503
-0.1521171156948616	0.4652311031999388
-0.14241728432622439	0.46556843291472116
-0.13275437860952163	0.46588946191102865
-0.12312604801801975	0.4661931162610727
-0.11352991919943045	0.4664783899351314
-0.10396359754363022	0.4667443460060568
-0.09442466876394304	0.46699011780649363
-0.08491070049102792	0.46721491002982135
-0.07541924387842304	0.46741799976627774
-0.06594783521879494	0.4675987374662537
-0.056493997569928	0.46775654782331516
-0.04705524238946971	0.46789093057012854
-0.037629071177421196	0.46800146118116304
-0.028212977125335045	0.46808779147671686
-0.01880444677115421	0.4681496501236267
-0.009400961658601187	0.46818684302877545
0.	0.4681992536223692
0.009400961658601187	0.46818684302877545
0.01880444677115421	0.4681496501236267
0.028212977125335045	0.46808779147671686
0.03762907117742131	0.46800146118116304
0.047055242389469815	0.46789093057012854
0.056493997569928095	0.46775654782331516
0.06594783521879505	0.4675987374662537
0.07541924387842316	0.4674179997662781
0.08491070049102802	0.46721491002982135
0.09442466876394315	0.46699011780649274
0.10396359754363033	0.4667443460060565
0.11352991919943055	0.4664783899351315
0.12312604801801987	0.4661931162610727
0.13275437860952174	0.46588946191102915
0.1424172843262245	0.46556843291472116
0.15211711569486183	0.46523110319993866
0.16185619886344094	0.4648786133501503
0.1716368340636486	0.4645121693340146
0.18146129408992723	0.46413304121682486
0.19133182279641453	0.4637425618642278
0.20125063361304962	0.46334212564873684
0.21121990808230723	0.46293318716972925
0.221241794418203	0.46251725999773924
0.23131840608943705	0.4620959154539679
0.2414518204288037	0.46167078143599494
0.25164407727130017	0.46124354130072437
0.2618971776237168	0.46081593281563327
0.2722130823688881	0.46038974718944875
0.2825937110082317	0.45996682819339435
0.2930409404467013	0.4595490713842079
0.3035566038248338	0.4591384234402051
0.314142489403184	0.45873688162178355
0.32480033950510995	0.4583464933678664
0.33553184952460313	0.4579693560400272
0.3463386670066586	0.45760761682625045
0.35722239080854035	0.4572634728166405
0.36818457035123353	0.45693917126377914
0.37922670497138167	0.45663701004095536
0.39035024338509167	0.45635933831210457
0.4015565832761555	0.4561085574280177
0.41284707102249085	0.4558871220643035
0.4242230015759491	0.4556975416175843
0.43568561851208604	0.45554238187767065
0.4472361142680445	0.45542426699484684
0.4588756305883812	0.455345881763086
0.47060525920047364	0.45530997424190545
0.48242604274310574	0.4553193587417833
0.4943389759739618	0.4553769192005833
0.5063450072840721	0.45548561298136303
0.5184450405497997	0.45564847512527024
0.530639937355748	0.455868623097049
0.542930519625054	0.45614926206511386
0.5553175726969686	0.45649369076313306
0.5678018488954537	0.4569053079859262
0.5803840716368354	0.4573876197790774
0.5930649401294235	0.45794424738937717
0.6058451347235411	0.45857893605204975
0.6187253229767345	0.4592955647009439
0.6317061665062075	0.460098156699725
0.6447883287089282	0.460990891705882
0.657972483439618	0.4619781187953712
0.6712593247482264	0.4630643709944663
0.6846495777918583	0.46425438138729674
0.6981440110518687	0.46555310099332653
0.711743450005469	0.46696571863942016
0.7254487924233416	0.46849768308709505
0.7392610254911949	0.47015472771826183
0.7531812449848821	0.47194289813370943
0.7672106767668709	0.4738685830795763
0.7813507009179735	0.4759385491904308
0.7956028788742989	0.4781599801262426
0.8099689840077607	0.4805405207882006
0.8244510361723135	0.4830883274297684
0.8390513408414331	0.48581212464060197
0.853772533590382	0.48872127038007024
0.8686176308363784	0.49182583048426304
0.8835900879498403	0.4951366643793254
0.8986938661023848	0.49866552412269016
0.913933509538164	0.5024251693864922
0.9293142353660158	0.5064295016268877
0.9448420385003405	0.5106937214935948
0.9605238150692549	0.5152345145873882
0.9763675085163492	0.520070272055143
0.9923822838276067	0.5252213543434407
1.0085787369329047	0.530710408886039
1.024969148529186	0.5365627558288052
1.0415677945966229	0.5428068604686852
1.058391330099934	0.5494749174555448
1.0754592683499906	0.5566035808244613
1.092794587127311	0.5642348869095659
1.1104245053437092	0.5724174362375398
1.128381493035112	0.5812079290322986
1.1467046066869577	0.5906731927194597
1.1654412879545015	0.6127895452780325
1.184649838683598	0.6364842346122132
1.20440291098833	0.6569337231161932
1.2247925713251933	0.6763977695293646
1.2459379010591431	0.6955973495408768
1.267996877736489	0.7149739454044638

==> pics/angletable_u_1_v_1.05_t_0.2_z_4_e_0.99.dat <==
-1.0239077445719376	0.7847944793252035
-1.0103801908887393	0.7792949636779084
-0.9969275070970415	0.7737170124718803
-0.9835463230611293	0.7680504603345915
-0.9702338043451738	0.7622845287023488
-0.9569875886279139	0.7564076758297771
-0.9438057305463144	0.7504074227724732
-0.9306866535627075	0.7442701468329215
-0.9176291077207296	0.7379808312768927
-0.9046321323683771	0.7315227561851376
-0.8916950230952781	0.724877109457403
-0.8788173022658682	0.7180224881717054
-0.8659986926382132	0.7109342469352589
-0.8532390936454111	0.7035836284459477
-0.8405385599872959	0.6959365766500065
-0.8278972822378668	0.6879520742315974
-0.8153155692211617	0.6795797433380559
-0.8027938319471719	0.670756259332484
-0.7903325689315155	0.6613997591541535
-0.7779323527491667	0.6514006573255221
-0.7655938176946456	0.6406055330579142
-0.7533176484394567	0.6287862967402211
-0.7411045695929387	0.615573641576054
-0.7289553360855111	0.6002849794476478
-0.7168707243040799	0.5813157243469229
-0.7048515239183653	0.5510991798865307
-0.6928985303444983	0.5330415186272854
-0.6810125377985947	0.5345282359425474
-0.6691943328983552	0.5361309599939466
-0.6574446887752553	0.5378452489136523
-0.6457643596636685	0.5396666572352922
-0.6341540759364676	0.5415907314607976
-0.6226145395593428	0.5436130065293882
-0.6111464199383607	0.545729003156059
-0.5997503501372161	0.5479342260068646
-0.5884269234422803	0.5502241626774814
-0.5771766902549542	0.5525942834401809
-0.5660001552920497	0.5550400417225267
-0.5548977750759694	0.557556875278985
-0.5438699556973872	0.5601402080142723
-0.5329170508339398	0.5627854524148505
-0.5220393600091898	0.5654880125425055
-0.5112371270767834	0.5682432875416623
-0.5005105389153595	0.5710466756099166
-0.4898597243203561	0.5738935783794291
-0.47928475307942353	0.5767794056553102
-0.4687856352187032	0.579699580456029
-0.45836232040777447	0.5826495443002245
-0.4480146975116016	0.5856247626841541
-0.437742594278354	0.5886207306943692
-0.42754577715250536	0.5916329787010954
-0.4174239512031673	0.5946570780791989
-0.4073767601581568	0.5976886469055587
-0.3974037865348587	0.6007233555840324
-0.3875045518595043	0.6037569323520918
-0.37767851696706034	0.6067851686264325
-0.36792508237449667	0.6098039241484903
-0.3582435887207813	0.6128091318946799
-0.3486333172675333	0.6157968027203412
-0.33909349045484793	0.6187630297106569
-0.32962327250738604	0.6217039922162428
-0.32022177008640024	0.6246159595555452
-0.3108880329839358	0.6274952943706302
-0.301621054856005	0.6303384556272933
-0.2924197739920819	0.633142001254611
-0.2832830741187912	0.635902590423113
-0.2742097852361791	0.6386169854645176
-0.2651986844854409	0.6412820534395118
-0.2562484970474446	0.6438947673632891
-0.24735789707181968	0.6464522071014361
-0.2385255086367847	0.6489515599513502
-0.22974990674024914	0.6513901209265773
-0.22102961832305176	0.6537652927632984
-0.21236312332548082	0.6560745856697381
-0.2037488557784582	0.6583156168404148
-0.19518520493096195	0.6604861097579842
-0.18667051641540106	0.6625838933059771
-0.1782030934527449	0.6646069007159314
-0.16978119809924722	0.6665531683723976
-0.16140305253658413	0.668420834499018
-0.15306684040715643	0.67020813774834
-0.14477070819617843	0.671913415717387
-0.13651276666199957	0.6735351034100946
-0.12829109231587565	0.6750717316667756
-0.12010372895213237	0.6765219255796516
-0.1119486892293417	0.677884402912328
-0.10382395630277563	0.6791579725398337
-0.09572748550800433	0.6803415329246127
-0.08765720609508673	0.6814340706425224
-0.07961102301235504	0.6824346589716854
-0.07158681873833647	0.6833424565557117
-0.0635824551598888	0.6841567061516688
-0.05559577549416028	0.6848767334719293
-0.04762460625152749	0.6855019461279641
-0.039666759236224876	0.6860318326830527
-0.03172003358096402	0.6864659618198894
-0.023782217811458273	0.6868039816281252
-0.0158510919364252	0.6870456190159916
-0.007924429558344284	0.6871906792493313
0.	0.6872390456205589
0.007924429558344284	0.6871906792493313
0.0158510919364252	0.6870456190159916
0.023782217811458273	0.6868039816281252
0.03172003358096411	0.6864659618198894
0.039666759236224966	0.6860318326830527
0.047624606251527576	0.6855019461279641
0.05559577549416037	0.6848767334719293
0.06358245515988892	0.6841567061516686
0.07158681873833656	0.6833424565557117
0.07961102301235513	0.6824346589716845
0.08765720609508683	0.6814340706425228
0.09572748550800442	0.6803415329246126
0.10382395630277572	0.6791579725398337
0.11194868922934179	0.6778844029123279
0.12010372895213246	0.6765219255796516
0.12829109231587585	0.6750717316667757
0.13651276666199957	0.6735351034100946
0.14477070819617843	0.671913415717387
0.15306684040715643	0.67020813774834
0.16140305253658413	0.668420834499018
0.16978119809924722	0.6665531683723976
0.1782030934527449	0.6646069007159314
0.18667051641540106	0.6625838933059771
0.19518520493096195	0.6604861097579842
0.2037488557784582	0.6583156168404148
0.21236312332548082	0.6560745856697381
0.22102961832305176	0.6537652927632984
0.22974990674024914	0.6513901209265773
0.2385255086367848	0.6489515599513502
0.2473578970718198	0.6464522071014361
0.25624849704744473	0.6438947673632891
0.2651986844854409	0.6412820534395118
0.27420978523617917	0.6386169854645175
0.2832830741187912	0.635902590423113
0.29241977399208197	0.6331420012546113
0.30162105485600504	0.6303384556272931
0.3108880329839358	0.6274952943706302
0.3202217700864004	0.6246159595555452
0.32962327250738616	0.6217039922162428
0.33909349045484805	0.6187630297106569
0.3486333172675335	0.615796802720341
0.3582435887207813	0.6128091318946799
0.36792508237449667	0.6098039241484903
0.37767851696706034	0.6067851686264325
0.3875045518595043	0.6037569323520918
0.3974037865348587	0.6007233555840324
0.4073767601581568	0.5976886469055587
0.4174239512031673	0.5946570780791989
0.42754577715250536	0.5916329787010954
0.437742594278354	0.5886207306943692
0.4480146975116016	0.5856247626841541
0.45836232040777447	0.5826495443002245
0.4687856352187032	0.579699580456029
0.47928475307942353	0.5767794056553102
0.4898597243203561	0.5738935783794291
0.5005105389153595	0.5710466756099166
0.5112371270767834	0.5682432875416623
0.5220393600091899	0.565488012542505
0.5329170508339398	0.5627854524148505
0.5438699556973872	0.5601402080142724
0.5548977750759695	0.557556875278985
0.5660001552920497	0.5550400417225267
0.5771766902549544	0.5525942834401809
0.5884269234422804	0.5502241626774815
0.5997503501372164	0.5479342260068643
0.6111464199383609	0.5457290031560581
0.6226145395593431	0.5436130065293882
0.6341540759364676	0.5415907314607976
0.6457643596636685	0.5396666572352922
0.6574446887752553	0.5378452489136523
0.6691943328983552	0.5361309599939466
0.6810125377985947	0.5345282359425474
0.6928985303444983	0.5330415186272854
0.7048515239183653	0.5510991798865307
0.7168707243040799	0.5813157243469229
0.7289553360855111	0.6002849794476478
0.7411045695929387	0.615573641576054
0.7533176484394567	0.6287862967402211
0.7655938176946456	0.6406055330579142
0.7779323527491667	0.6514006573255221
0.7903325689315155	0.6613997591541535
0.8027938319471721	0.6707562593324844
0.815315569221162	0.6795797433380569
0.8278972822378671	0.6879520742315964
0.840538559987296	0.695936576650006
0.8532390936454112	0.7035836284459474
0.8659986926382134	0.710934246935259
0.8788173022658685	0.7180224881717054
0.8916950230952781	0.724877109457403
0.9046321323683773	0.7315227561851378
0.9176291077207296	0.7379808312768927
0.930686653562708	0.7442701468329228
0.9438057305463144	0.7504074227724732
0.9569875886279139	0.7564076758297771
0.9702338043451738	0.7622845287023488
0.9835463230611293	0.7680504603345915
0.9969275070970415	0.7737170124718803
1.0103801908887393	0.7792949636779084
1.0239077445719376	0.7847944793252035

==> pics/angletable_u_1_v_1.05_t_0.2_z_4_e_1.01.dat <==
-0.9231766352432867	0.9892307231474878
-0.9113703730979149	0.9832580843688442
-0.8995883625422244	0.9789838958977493
-0.8878314092423255	0.9754723768169805
-0.8761004187290778	0.9724151825976163
-0.8643963855949073	0.9696645319611692
-0.8527203834185598	0.9671357874083748
-0.8410735553407849	0.9647749032688341
-0.8294571052257098	0.9625446732866239
-0.8178722893525888	0.960417999468342
-0.806320408591003	0.9583742405579921
-0.7948028010196464	0.9563970725037952
-0.7833208349548297	0.9544731561614612
-0.7718759023598573	0.952591264669162
-0.760469412610696	0.950741686071765
-0.7491027865969075	0.9489157972593062
-0.7377774511398087	0.9471057475188074
-0.7264948337123058	0.9453042132748908
-0.7152563574469083	0.9435041989058391
-0.7040634364201087	0.9416988663016381
-0.6929174712026981	0.939881380360271
-0.6818198446666695	0.9380447600975436
-0.6707719180402474	0.9361817260898662
-0.6597750272032302	0.9342845348447014
-0.6488304792153505	0.9323447894127309
-0.6379395490706992	0.9303532128926343
-0.6271034766715109	0.9282993669017462
-0.616323464014743	0.9261712895899126
-0.6056006725849367	0.923955015531097
-0.5949362209468556	0.9216339194702312
-0.5843311825313352	0.9191877910208801
-0.5737865836076896	0.9165914852420064
-0.5633034014359072	0.9138128777263282
-0.5528825625917347	0.9108096220414643
-0.5425249414576074	0.907523714788828
-0.5322313588722507	0.9038717213131493
-0.5220025809316378	0.8997254774961305
-0.5118393179338758	0.894868646169792
-0.501742223460486	0.88887704005778
-0.4917118935864621	0.8806411500681046
-0.48174886621143354	0.8506354952499456
-0.4718536205042315	0.8022649360122717
-0.46202657645315215	0.7731877242014782
-0.4522680945142442	0.7481684036619606
-0.44257847535000766	0.725228526751911
-0.4329579596509901	0.703623479108007
-0.4234067280328925	0.6829885572375994
-0.4139249010019664	0.6631198206414022
-0.40451253898167994	0.6438940319705149
-0.3951696423938663	0.6252330860410152
-0.3858961517878373	0.6070860455490411
-0.37669194801124906	0.5894192002875114
-0.3675568524168436	0.5722101742095024
-0.3584906270995639	0.5554442390043922
-0.3494929751589437	0.5391119064232575
-0.34056354098211195	0.5232072996047037
-0.3317019105432227	0.5077270191506762
-0.3229076117156188	0.4926693347844441
-0.3141801145935756	0.4780335979779374
-0.3055188318210183	0.463819808689829
-0.29692311892520923	0.45002829224205004
-0.2883922746539948	0.43665945667499867
-0.2799255413158516	0.4237136101204378
-0.2715221051226121	0.41119082378756955
-0.26318109653542965	0.3990908302319043
-0.25490159061521755	0.3874129493701346
-0.24668260737949016	0.3761560366528644
-0.2385231121682235	0.365318449187368
-0.2304220160220388	0.35489802659379105
-0.2223781760766891	0.34489208409875344
-0.21439039597847928	0.3352974158997734
-0.20645742632587952	0.32611030722655027
-0.19857796514317322	0.3173265538185422
-0.1907506583925213	0.30894148775887875
-0.18297410053129398	0.3009500087711893
-0.17524683512192532	0.2933466202119742
-0.16756735550186028	0.2861254690865235
-0.15993410552138093	0.27928038948836553
-0.15234548035720508	0.2728049489163227
-0.14479982740973707	0.2666924969634602
-0.13729544729170418	0.2609362159019153
-0.12983059491562346	0.25552917270909664
-0.12240348068711061	0.2504643720962551
-0.11501227181045419	0.24573481011142262
-0.10765509371213723	0.2413335278967273
-0.10033003158709286	0.23725366518618332
-0.09303513207144239	0.23348851313534033
-0.08576840504427975	0.23003156607947364
-0.07852782555976456	0.22687657182319193
-0.07131133590937122	0.22401758007201272
-0.06411684781264144	0.22144898862632034
-0.056942244733226295	0.2191655869705761
-0.049785384315406744	0.21716259690618483
-0.042644100934684195	0.2154357098952451
-0.03551620835446276	0.21398112080477433
-0.028399502479339866	0.21279555776691408
-0.021291764194113272	0.21187630790005793
-0.0141907622763341	0.21122123866862783
-0.0070942563691187375	0.2108288146950373
0.	0.21069810987588136
0.0070942563691187375	0.2108288146950373
0.0141907622763341	0.21122123866862783
0.021291764194113272	0.21187630790005793
0.028399502479339946	0.21279555776691408
0.03551620835446284	0.21398112080477433
0.04264410093468427	0.2154357098952451
0.04978538431540683	0.21716259690618483
0.05694224473322639	0.21916558697057603
0.06411684781264153	0.22144898862632034
0.07131133590937129	0.22401758007201278
0.07852782555976466	0.226876571823192
0.08576840504427984	0.23003156607947386
0.09303513207144246	0.23348851313534033
0.10033003158709294	0.23725366518618368
0.10765509371213733	0.2413335278967273
0.1150122718104544	0.2457348101114229
0.12240348068711061	0.2504643720962551
0.12983059491562346	0.25552917270909664
0.13729544729170418	0.2609362159019153
0.14479982740973707	0.2666924969634602
0.15234548035720508	0.2728049489163227
0.15993410552138093	0.27928038948836553
0.16756735550186028	0.2861254690865235
0.17524683512192532	0.2933466202119742
0.18297410053129398	0.3009500087711893
0.1907506583925213	0.30894148775887875
0.19857796514317322	0.3173265538185422
0.20645742632587952	0.32611030722655027
0.21439039597847936	0.3352974158997734
0.2223781760766892	0.34489208409875344
0.23042201602203893	0.3548980265937912
0.23852311216822356	0.365318449187368
0.24668260737949027	0.37615603665286446
0.2549015906152176	0.3874129493701346
0.2631810965354297	0.39909083023190467
0.27152210512261216	0.4111908237875699
0.2799255413158517	0.4237136101204383
0.288392274653995	0.43665945667499867
0.29692311892520934	0.45002829224205043
0.3055188318210184	0.4638198086898296
0.3141801145935757	0.47803359797793776
0.3229076117156188	0.4926693347844441
0.3317019105432227	0.5077270191506762
0.34056354098211195	0.5232072996047037
0.3494929751589437	0.5391119064232575
0.3584906270995639	0.5554442390043922
0.3675568524168436	0.5722101742095024
0.37669194801124906	0.5894192002875114
0.3858961517878373	0.6070860455490411
0.3951696423938663	0.6252330860410152
0.40451253898167994	0.6438940319705149
0.4139249010019664	0.6631198206414022
0.4234067280328925	0.6829885572375994
0.4329579596509901	0.703623479108007
0.44257847535000766	0.725228526751911
0.4522680945142442	0.7481684036619606
0.46202657645315215	0.7731877242014782
0.4718536205042315	0.8022649360122711
0.48174886621143365	0.850635495249946
0.4917118935864621	0.8806411500681051
0.5017422234604861	0.8888770400577801
0.5118393179338758	0.8948686461697913
0.522002580931638	0.8997254774961305
0.5322313588722509	0.9038717213131487
0.5425249414576078	0.9075237147888278
0.552882562591735	0.9108096220414644
0.5633034014359075	0.9138128777263287
0.5737865836076896	0.9165914852420064
0.5843311825313352	0.9191877910208801
0.5949362209468556	0.9216339194702312
0.6056006725849367	0.923955015531097
0.616323464014743	0.9261712895899126
0.6271034766715109	0.9282993669017462
0.6379395490706992	0.9303532128926343
0.6488304792153505	0.9323447894127309
0.6597750272032302	0.9342845348447014
0.6707719180402474	0.9361817260898662
0.6818198446666695	0.9380447600975436
0.6929174712026981	0.939881380360271
0.7040634364201087	0.9416988663016381
0.7152563574469083	0.9435041989058391
0.7264948337123059	0.9453042132748911
0.7377774511398089	0.9471057475188073
0.7491027865969078	0.948915797259306
0.7604694126106963	0.9507416860717649
0.7718759023598574	0.9525912646691621
0.78332083495483	0.9544731561614619
0.7948028010196465	0.9563970725037948
0.806320408591003	0.9583742405579921
0.8178722893525889	0.9604179994683423
0.8294571052257098	0.9625446732866239
0.8410735553407853	0.9647749032688339
0.8527203834185598	0.9671357874083748
0.8643963855949073	0.9696645319611692
0.8761004187290778	0.9724151825976163
0.8878314092423255	0.9754723768169805
0.8995883625422244	0.9789838958977493
0.9113703730979149	0.9832580843688442
0.9231766352432867	0.9892307231474878

==> pics/evenangletable_u_1_v_1.05_t_0.2_z_4_e_0.99.dat <==
-1.0239077445719376	0.25972369508736204
-1.0103801908887393	0.2585605181000584
-0.9969275070970415	0.25780336037865415
-0.9835463230611293	0.25744895499063913
-0.9702338043451738	0.25749749767765845
-0.9569875886279139	0.25795273330621415
-0.9438057305463144	0.2588221402557071
-0.9306866535627075	0.2601172270607938
-0.9176291077207296	0.2618539637221467
-0.9046321323683771	0.26405338112070187
-0.8916950230952781	0.2667423876447632
-0.8788173022658682	0.26995487525311007
-0.8659986926382132	0.2737332224058061
-0.8532390936454111	0.2781303566561861
-0.8405385599872959	0.28321262969051053
-0.8278972822378668	0.2890639093320357
-0.8153155692211617	0.29579155967874154
-0.8027938319471719	0.30353547232193645
-0.7903325689315155	0.31248227207153007
-0.7779323527491667	0.3228888318077202
-0.7655938176946456	0.33512382462617696
-0.7533176484394567	0.34974777762844445
-0.7411045695929387	0.3676869897346499
-0.7289553360855111	0.39068614354740294
-0.7168707243040799	0.42292034946039536
-0.7048515239183653	0.48445427401214486
-0.6928985303444983	0.5330415186272854
-0.6810125377985947	0.5345282359425474
-0.6691943328983552	0.5361309599939464
-0.6574446887752553	0.5378452489136522
-0.6457643596636685	0.5396666572352922
-0.6341540759364676	0.5415907314607976
-0.6226145395593428	0.5436130065293882
-0.6111464199383607	0.545729003156059
-0.5997503501372161	0.5479342260068645
-0.5884269234422803	0.5502241626774815
-0.5771766902549542	0.5525942834401808
-0.5660001552920497	0.5550400417225267
-0.5548977750759694	0.557556875278985
-0.5438699556973872	0.5601402080142724
-0.5329170508339398	0.5627854524148503
-0.5220393600091898	0.5654880125425056
-0.5112371270767834	0.5682432875416622
-0.5005105389153595	0.5710466756099166
-0.4898597243203561	0.5738935783794291
-0.47928475307942353	0.5767794056553103
-0.4687856352187032	0.579699580456029
-0.45836232040777447	0.5826495443002244
-0.4480146975116016	0.5856247626841541
-0.437742594278354	0.5886207306943692
-0.42754577715250536	0.5916329787010953
-0.4174239512031673	0.5946570780791989
-0.4073767601581568	0.5976886469055588
-0.3974037865348587	0.6007233555840326
-0.3875045518595043	0.6037569323520918
-0.37767851696706034	0.6067851686264325
-0.36792508237449667	0.6098039241484903
-0.3582435887207813	0.6128091318946799
-0.3486333172675333	0.6157968027203411
-0.33909349045484793	0.618763029710657
-0.32962327250738604	0.6217039922162428
-0.32022177008640024	0.6246159595555452
-0.3108880329839358	0.6274952943706302
-0.301621054856005	0.6303384556272933
-0.2924197739920819	0.633142001254611
-0.2832830741187912	0.635902590423113
-0.2742097852361791	0.6386169854645176
-0.2651986844854409	0.6412820534395118
-0.2562484970474446	0.6438947673632891
-0.24735789707181968	0.6464522071014361
-0.2385255086367847	0.6489515599513502
-0.22974990674024914	0.6513901209265773
-0.22102961832305176	0.6537652927632984
-0.21236312332548082	0.6560745856697381
-0.2037488557784582	0.6583156168404148
-0.19518520493096195	0.6604861097579842
-0.18667051641540106	0.6625838933059771
-0.1782030934527449	0.6646069007159315
-0.16978119809924722	0.6665531683723976
-0.16140305253658413	0.6684208344990179
-0.15306684040715643	0.6702081377483401
-0.14477070819617843	0.6719134157173869
-0.13651276666199957	0.6735351034100947
-0.12829109231587565	0.6750717316667756
-0.12010372895213237	0.6765219255796516
-0.1119486892293417	0.677884402912328
-0.10382395630277563	0.6791579725398337
-0.09572748550800433	0.6803415329246127
-0.08765720609508673	0.6814340706425224
-0.07961102301235504	0.6824346589716854
-0.07158681873833647	0.6833424565557117
-0.0635824551598888	0.6841567061516688
-0.05559577549416028	0.6848767334719293
-0.04762460625152749	0.6855019461279641
-0.039666759236224876	0.6860318326830527
-0.03172003358096402	0.6864659618198895
-0.023782217811458273	0.6868039816281252
-0.0158510919364252	0.6870456190159916
-0.007924429558344284	0.6871906792493313
0.	0.6872390456205589
0.007924429558344284	0.6871906792493313
0.0158510919364252	0.6870456190159916
0.023782217811458273	0.6868039816281252
0.03172003358096411	0.6864659618198895
0.039666759236224966	0.6860318326830527
0.047624606251527576	0.6855019461279641
0.05559577549416037	0.6848767334719293
0.06358245515988892	0.6841567061516686
0.07158681873833656	0.6833424565557117
0.07961102301235513	0.6824346589716846
0.08765720609508683	0.6814340706425228
0.09572748550800442	0.6803415329246126
0.10382395630277572	0.6791579725398337
0.11194868922934179	0.6778844029123279
0.12010372895213246	0.6765219255796516
0.12829109231587585	0.6750717316667756
0.13651276666199957	0.6735351034100947
0.14477070819617843	0.6719134157173869
0.15306684040715643	0.6702081377483401
0.16140305253658413	0.6684208344990179
0.16978119809924722	0.6665531683723976
0.1782030934527449	0.6646069007159315
0.18667051641540106	0.6625838933059771
0.19518520493096195	0.6604861097579842
0.2037488557784582	0.6583156168404148
0.21236312332548082	0.6560745856697381
0.22102961832305176	0.6537652927632984
0.22974990674024914	0.6513901209265773
0.2385255086367848	0.6489515599513502
0.2473578970718198	0.6464522071014361
0.25624849704744473	0.6438947673632891
0.2651986844854409	0.6412820534395118
0.27420978523617917	0.6386169854645175
0.2832830741187912	0.635902590423113
0.29241977399208197	0.6331420012546113
0.30162105485600504	0.6303384556272931
0.3108880329839358	0.6274952943706302
0.3202217700864004	0.6246159595555452
0.32962327250738616	0.621703992216243
0.33909349045484805	0.618763029710657
0.3486333172675335	0.6157968027203411
0.3582435887207813	0.6128091318946799
0.36792508237449667	0.6098039241484903
0.37767851696706034	0.6067851686264325
0.3875045518595043	0.6037569323520918
0.3974037865348587	0.6007233555840326
0.4073767601581568	0.5976886469055588
0.4174239512031673	0.5946570780791989
0.42754577715250536	0.5916329787010953
0.437742594278354	0.5886207306943692
0.4480146975116016	0.5856247626841541
0.45836232040777447	0.5826495443002244
0.4687856352187032	0.579699580456029
0.47928475307942353	0.5767794056553103
0.4898597243203561	0.5738935783794291
0.5005105389153595	0.5710466756099166
0.5112371270767834	0.5682432875416622
0.5220393600091899	0.5654880125425051
0.5329170508339398	0.5627854524148503
0.5438699556973872	0.5601402080142726
0.5548977750759695	0.557556875278985
0.5660001552920497	0.5550400417225267
0.5771766902549544	0.5525942834401808
0.5884269234422804	0.5502241626774815
0.5997503501372164	0.5479342260068641
0.6111464199383609	0.5457290031560581
0.6226145395593431	0.5436130065293882
0.6341540759364676	0.5415907314607976
0.6457643596636685	0.5396666572352922
0.6574446887752553	0.5378452489136522
0.6691943328983552	0.5361309599939464
0.6810125377985947	0.5345282359425474
0.6928985303444983	0.5330415186272854
0.7048515239183653	0.48445427401214486
0.7168707243040799	0.42292034946039536
0.7289553360855111	0.39068614354740294
0.7411045695929387	0.3676869897346499
0.7533176484394567	0.34974777762844445
0.7655938176946456	0.33512382462617696
0.7779323527491667	0.3228888318077202
0.7903325689315155	0.31248227207153007
0.8027938319471721	0.3035354723219366
0.815315569221162	0.29579155967874166
0.8278972822378671	0.2890639093320352
0.840538559987296	0.2832126296905104
0.8532390936454112	0.27813035665618585
0.8659986926382134	0.2737332224058061
0.8788173022658685	0.26995487525310996
0.8916950230952781	0.2667423876447632
0.9046321323683773	0.2640533811207021
0.9176291077207296	0.2618539637221467
0.930686653562708	0.2601172270607938
0.9438057305463144	0.2588221402557071
0.9569875886279139	0.25795273330621415
0.9702338043451738	0.25749749767765845
0.9835463230611293	0.25744895499063913
0.9969275070970415	0.25780336037865415
1.0103801908887393	0.2585605181000584
1.0239077445719376	0.25972369508736204

==> pics/oddangletable_u_1_v_1.05_t_0.2_z_4_e_0.99.dat <==
-1.0239077445719376	0.5250707842378414
-1.0103801908887393	0.5207344455778499
-0.9969275070970415	0.5159136520932261
-0.9835463230611293	0.5106015053439523
-0.9702338043451738	0.5047870310246904
-0.9569875886279139	0.49845494252356287
-0.9438057305463144	0.491585282516766
-0.9306866535627075	0.48415291977212765
-0.9176291077207296	0.476126867554746
-0.9046321323683771	0.46746937506443587
-0.8916950230952781	0.45813472181263976
-0.8788173022658682	0.44806761291859537
-0.8659986926382132	0.4372010245294527
-0.8532390936454111	0.4254532717897616
-0.8405385599872959	0.412723946959496
-0.8278972822378668	0.39888816489956175
-0.8153155692211617	0.3837881836593145
-0.8027938319471719	0.36722078701054744
-0.7903325689315155	0.3489174870826233
-0.7779323527491667	0.328511825517802
-0.7655938176946456	0.3054817084317373
-0.7533176484394567	0.2790385191117767
-0.7411045695929387	0.24788665184140413
-0.7289553360855111	0.20959883590024475
-0.7168707243040799	0.15839537488652755
-0.7048515239183653	0.06664490587438582
-0.6928985303444983	0
-0.6810125377985947	0
-0.6691943328983552	0
-0.6574446887752553	0
-0.6457643596636685	0
-0.6341540759364676	0
-0.6226145395593428	0
-0.6111464199383607	0
-0.5997503501372161	0
-0.5884269234422803	0
-0.5771766902549542	0
-0.5660001552920497	0
-0.5548977750759694	0
-0.5438699556973872	0
-0.5329170508339398	0
-0.5220393600091898	0
-0.5112371270767834	0
-0.5005105389153595	0
-0.4898597243203561	0
-0.47928475307942353	0
-0.4687856352187032	0
-0.45836232040777447	0
-0.4480146975116016	0
-0.437742594278354	0
-0.42754577715250536	0
-0.4174239512031673	0
-0.4073767601581568	0
-0.3974037865348587	0
-0.3875045518595043	0
-0.37767851696706034	0
-0.36792508237449667	0
-0.3582435887207813	0
-0.3486333172675333	0
-0.33909349045484793	0
-0.32962327250738604	0
-0.32022177008640024	0
-0.3108880329839358	0
-0.301621054856005	0
-0.2924197739920819	0
-0.2832830741187912	0
-0.2742097852361791	0
-0.2651986844854409	0
-0.2562484970474446	0
-0.24735789707181968	0
-0.2385255086367847	0
-0.22974990674024914	0
-0.22102961832305176	0
-0.21236312332548082	0
-0.2037488557784582	0
-0.19518520493096195	0
-0.18667051641540106	0
-0.1782030934527449	0
-0.16978119809924722	0
-0.16140305253658413	0
-0.15306684040715643	0
-0.14477070819617843	0
-0.13651276666199957	0
-0.12829109231587565	0
-0.12010372895213237	0
-0.1119486892293417	0
-0.10382395630277563	0
-0.09572748550800433	0
-0.08765720609508673	0
-0.07961102301235504	0
-0.07158681873833647	0
-0.0635824551598888	0
-0.05559577549416028	0
-0.04762460625152749	0
-0.039666759236224876	0
-0.03172003358096402	0
-0.023782217811458273	0
-0.0158510919364252	0
-0.007924429558344284	0
0.	0
0.007924429558344284	0
0.0158510919364252	0
0.023782217811458273	0
0.03172003358096411	0
0.039666759236224966	0
0.047624606251527576	0
0.05559577549416037	0
0.06358245515988892	0
0.07158681873833656	0
0.07961102301235513	0
0.08765720609508683	0
0.09572748550800442	0
0.10382395630277572	0
0.11194868922934179	0
0.12010372895213246	0
0.12829109231587585	0
0.13651276666199957	0
0.14477070819617843	0
0.15306684040715643	0
0.16140305253658413	0
0.16978119809924722	0
0.1782030934527449	0
0.18667051641540106	0
0.19518520493096195	0
0.2037488557784582	0
0.21236312332548082	0
0.22102961832305176	0
0.22974990674024914	0
0.2385255086367848	0
0.2473578970718198	0
0.25624849704744473	0
0.2651986844854409	0
0.27420978523617917	0
0.2832830741187912	0
0.29241977399208197	0
0.30162105485600504	0
0.3108880329839358	0
0.3202217700864004	0
0.32962327250738616	0
0.33909349045484805	0
0.3486333172675335	0
0.3582435887207813	0
0.36792508237449667	0
0.37767851696706034	0
0.3875045518595043	0
0.3974037865348587	0
0.4073767601581568	0
0.4174239512031673	0
0.42754577715250536	0
0.437742594278354	0
0.4480146975116016	0
0.45836232040777447	0
0.4687856352187032	0
0.47928475307942353	0
0.4898597243203561	0
0.5005105389153595	0
0.5112371270767834	0
0.5220393600091899	0
0.5329170508339398	0
0.5438699556973872	0
0.5548977750759695	0
0.5660001552920497	0
0.5771766902549544	0
0.5884269234422804	0
0.5997503501372164	0
0.6111464199383609	0
0.6226145395593431	0
0.6341540759364676	0
0.6457643596636685	0
0.6574446887752553	0
0.6691943328983552	0
0.6810125377985947	0
0.6928985303444983	0
0.7048515239183653	0.06664490587438582
0.7168707243040799	0.15839537488652755
0.7289553360855111	0.20959883590024475
0.7411045695929387	0.24788665184140413
0.7533176484394567	0.2790385191117767
0.7655938176946456	0.3054817084317373
0.7779323527491667	0.328511825517802
0.7903325689315155	0.3489174870826233
0.8027938319471721	0.36722078701054794
0.815315569221162	0.3837881836593152
0.8278972822378671	0.39888816489956125
0.840538559987296	0.41272394695949555
0.8532390936454112	0.4254532717897615
0.8659986926382134	0.4372010245294529
0.8788173022658685	0.4480676129185955
0.8916950230952781	0.45813472181263976
0.9046321323683773	0.46746937506443564
0.9176291077207296	0.476126867554746
0.930686653562708	0.48415291977212893
0.9438057305463144	0.491585282516766
0.9569875886279139	0.49845494252356287
0.9702338043451738	0.5047870310246904
0.9835463230611293	0.5106015053439523
0.9969275070970415	0.5159136520932261
1.0103801908887393	0.5207344455778499
1.0239077445719376	0.5250707842378414

==> pics/outputeven.txt <==
-0.5	0.101	0.6956823506499152
-0.5	0.111	0.10217778918237319
-0.5	0.12100000000000001	0.001051822120897054
-0.5	0.131	0.11134247472933888
-0.5	0.14100000000000001	0.36221781551382876
-0.5	0.15100000000000002	0.7115142576670588
-0.5	0.161	1.1272872693865577
-0.5	0.171	1.5826626666477375
-0.5	0.181	2.0538377535192023
-0.5	0.191	2.5191335788323603
-0.5	0.201	2.9584649668610314
-0.5	0.21100000000000002	3.3529849882001654
-0.5	0.221	3.684785098453887
-0.5	0.231	3.9365678024031974
-0.5	0.24100000000000002	4.091196331852642
-0.5	0.251	4.130954339651089
-0.5	0.261	4.036136838257622
-0.5	0.271	3.7819194276784467
-0.5	0.281	3.329742089705867
-0.5	0.29100000000000004	2.5923655257862173

-0.49	0.09785892409218716	0.7609390498337648
-0.49	0.10785892409218716	0.1825431266522907
-0.49	0.11785892409218716	0.005096143786717665
-0.49	0.12785892409218716	0.05266125017928512
-0.49	0.13785892409218717	0.2470314080027382
-0.49	0.14785892409218715	0.5449885405175234
-0.49	0.15785892409218716	0.9143721133913343
-0.49	0.16785892409218717	1.3283133202529154
-0.49	0.17785892409218718	1.763097848717551
-0.49	0.18785892409218716	2.1971799089986477
-0.49	0.19785892409218717	2.610644497618484
-0.49	0.20785892409218715	2.9848574891401602
-0.49	0.21785892409218716	3.302181370245852
-0.49	0.22785892409218717	3.545676086201674
-0.49	0.23785892409218717	3.6986984000096186
-0.49	0.24785892409218716	3.7442543418217453
-0.49	0.25785892409218714	3.66378146322391
-0.49	0.26785892409218715	3.4344752305799764
-0.49	0.27785892409218715	3.0220479721144535
-0.49	0.28785892409218716	2.3521466246181686

-0.48	0.09472094804706865	0.7825054703900517
-0.48	0.10472094804706865	0.35278578303807745
-0.48	0.11472094804706866	0.03313107402463661
-0.48	0.12472094804706865	0.015719049426956226
-0.48	0.13472094804706866	0.1558686928077015
-0.48	0.14472094804706864	0.40565638531634024
-0.48	0.15472094804706865	0.732024325687174
-0.48	0.16472094804706866	1.10792372952687
-0.48	0.17472094804706867	1.50967377106671
-0.48	0.18472094804706865	1.9158504336741193
-0.48	0.19472094804706866	2.3067151069937077
-0.48	0.20472094804706864	2.6638620754962705
-0.48	0.21472094804706865	2.969948045109501
-0.48	0.22472094804706866	3.208422565071643
-0.48	0.23472094804706867	3.3631810306650367
-0.48	0.24472094804706865	3.4180169152728515
-0.48	0.2547209480470687	3.355605900370252
-0.48	0.2647209480470687	3.1552970624389807
-0.48	0.27472094804706865	2.7871755416717408
-0.48	0.28472094804706866	2.188669520306512

-0.47	0.09158916866814856	0.8016114010759365
-0.47	0.10158916866814856	0.40062634053361407
-0.47	0.11158916866814857	0.10434631325205775
-0.47	0.12158916866814856	0.000288878182302802
-0.47	0.13158916866814857	0.08588203145454651
-0.47	0.14158916866814858	0.2895273804775644
-0.47	0.15158916866814856	0.5754517190347521
-0.47	0.16158916866814857	0.9159947448170728
-0.47	0.17158916866814855	1.2873684598185746
-0.47	0.18158916866814856	1.6682150598728387
-0.47	0.19158916866814857	2.0389454479455074
-0.47	0.20158916866814858	2.3813643181421735
-0.47	0.21158916866814856	2.6784042713468375
-0.47	0.22158916866814857	2.913878909247267
-0.47	0.23158916866814858	3.0721802611556264
-0.47	0.24158916866814856	3.1378129658759573
-0.47	0.25158916866814857	3.094538268247835
-0.47	0.2615891686681486	2.9235132253454954
-0.47	0.27158916866814853	2.5982545722113692
-0.47	0.28158916866814854	2.064448354236368

-0.46	0.08846667664356958	0.8186658557294736
-0.46	0.09846667664356958	0.44429601503004934
-0.46	0.10846667664356958	0.23262410849335358
-0.46	0.11846667664356958	0.01124145816567639
-0.46	0.1284666766435696	0.03560054377217346
-0.46	0.1384666766435696	0.19362348327817586
-0.46	0.14846667664356958	0.4408845644303383
-0.46	0.1584666766435696	0.7481517348219937
-0.46	0.16846667664356957	1.0912546994951713
-0.46	0.17846667664356958	1.448795481977566
-0.46	0.1884666766435696	1.8012804166509855
-0.46	0.1984666766435696	2.130686293448624
-0.46	0.20846667664356958	2.4201834759556258
-0.46	0.21846667664356959	2.653901199175299
-0.46	0.2284666766435696	2.816657248962797
-0.46	0.23846667664356958	2.89355344943118
-0.46	0.24846667664356958	2.869236733041058
-0.46	0.2584666766435696	2.726283288460739
-0.46	0.2684666766435696	2.440766765529083
-0.46	0.2784666766435696	1.9641327404021014

-0.45	0.08535655349597691	0.8339927849727284
-0.45	0.09535655349597691	0.4843363012511863
-0.45	0.10535655349597692	0.28403483724401185
-0.45	0.11535655349597691	0.11571131910769168
-0.45	0.1253565534959769	0.0057401286776746505
-0.45	0.13535655349597692	0.11591433269556738
-0.45	0.14535655349597693	0.32537550833145096
-0.45	0.15535655349597693	0.6008889903903438
-0.45	0.16535655349597692	0.9173715997768946
-0.45	0.1753565534959769	1.2532057173745936
-0.45	0.1853565534959769	1.5889101803388965
-0.45	0.19535655349597691	1.9065806157924643
-0.45	0.20535655349597692	2.18957725798849
-0.45	0.21535655349597693	2.4222892764366346
-0.45	0.22535655349597694	2.5898844636307197
-0.45	0.2353565534959769	2.6779481657191218
-0.45	0.2453565534959769	2.6718280694162853
-0.45	0.2553565534959769	2.5551906036546765
-0.45	0.2653565534959769	2.3060075697751534
-0.45	0.27535655349597693	1.879881705807603

-0.44	0.08226186854142753	0.8478520535519918
-0.44	0.09226186854142752	0.5212001395347499
-0.44	0.10226186854142753	0.33155653487090725
-0.44	0.11226186854142753	0.17156576827128395
-0.44	0.12226186854142754	0.004094914945579241
-0.44	0.13226186854142752	0.05550611733227984
-0.44	0.14226186854142753	0.22668111280836795
-0.44	0.15226186854142754	0.47138511998017935
-0.44	0.16226186854142755	0.7625024954711312
-0.44	0.17226186854142753	1.07789186516225
-0.44	0.18226186854142754	1.3979633962444427
-0.44	0.19226186854142752	1.7048637908837856
-0.44	0.20226186854142753	1.982089581735595
-0.44	0.21226186854142753	2.214233462250488
-0.44	0.22226186854142754	2.3867418628797417
-0.44	0.23226186854142752	2.4855828011992998
-0.44	0.24226186854142753	2.496650207006906
-0.44	0.2522618685414275	2.404444287693455
-0.44	0.2622618685414275	2.18836354127998
-0.44	0.27226186854142753	1.8071402608004354

-0.43	0.07918567586034574	0.8604544956055751
-0.43	0.08918567586034573	0.5552691508418115
-0.43	0.09918567586034574	0.37562944943747656
-0.43	0.10918567586034574	0.22340705955972354
-0.43	0.11918567586034573	0.0844517308020644
-0.43	0.12918567586034574	0.01368884872522843
-0.43	0.13918567586034575	0.14324343864903144
-0.43	0.14918567586034576	0.3573718720955628
-0.43	0.15918567586034574	0.6240093521703957
-0.43	0.16918567586034572	0.91993973209776
-0.43	0.17918567586034573	1.2252842102561565
-0.43	0.18918567586034574	1.5221549094555968
-0.43	0.19918567586034575	1.7941262953961326
-0.43	0.20918567586034575	2.0259397884959176
-0.43	0.21918567586034576	2.2032563650458945
-0.43	0.22918567586034572	2.3123412980248905
-0.43	0.23918567586034573	2.339510702651043
-0.43	0.24918567586034573	2.269904168744396
-0.43	0.25918567586034574	2.084012931900216
-0.43	0.26918567586034575	1.7430257993452212

-0.42	0.07613101128351452	0.8719729095169443
-0.42	0.08613101128351451	0.5868669798457925
-0.42	0.09613101128351452	0.41663030992511374
-0.42	0.10613101128351451	0.27166205996142384
-0.42	0.11613101128351452	0.1391173914016734
-0.42	0.1261310112835145	0.0029792219315343768
-0.42	0.1361310112835145	0.07438502018866931
-0.42	0.14613101128351452	0.257048400351314
-0.42	0.15613101128351453	0.49970618252878096
-0.42	0.1661310112835145	0.776928959500144
-0.42	0.17613101128351452	1.0682664793428556
-0.42	0.1861310112835145	1.3556853510029159
-0.42	0.1961310112835145	1.6227739216001682
-0.42	0.20613101128351452	1.8543695707934398
-0.42	0.21613101128351453	2.0362912902498103
-0.42	0.2261310112835145	2.1550306764729923
-0.42	0.23613101128351452	2.1972280298070017
-0.42	0.24613101128351453	2.1485162636048623
-0.42	0.2561310112835145	1.990241935855779
-0.42	0.2661310112835145	1.6855981870460701

-0.41000000000000003	0.07310088939607708	0.8825502137763452
-0.41000000000000003	0.08310088939607707	0.6162697315810243
-0.41000000000000003	0.09310088939607708	0.45488314843991956
-0.41000000000000003	0.10310088939607708	0.3166990737388081
-0.41000000000000003	0.11310088939607707	0.19010025012241605
-0.41000000000000003	0.12310088939607708	0.07094017263567354
-0.41000000000000003	0.13310088939607706	0.02140076033784823
-0.41000000000000003	0.14310088939607707	0.16904734463192317
-0.41000000000000003	0.15310088939607708	0.38775765190546696
-0.41000000000000003	0.1631008893960771	0.6468180247742554
-0.41000000000000003	0.1731008893960771	0.9247270394221674
-0.41000000000000003	0.18310088939607708	1.2031569667039843
-0.41000000000000003	0.19310088939607706	1.4656385395834528
-0.41000000000000003	0.20310088939607707	1.6970541532814298
-0.41000000000000003	0.21310088939607708	1.8833312840715342
-0.41000000000000003	0.22310088939607708	2.011129471234117
-0.41000000000000003	0.2331008893960771	2.067336290585015
-0.41000000000000003	0.2431008893960771	2.037968346769021
-0.41000000000000003	0.25310088939607706	1.9050573232048946
-0.41000000000000003	0.26310088939607706	1.6334892141255866

-0.4	0.07009830056250527	0.8923055825149854
-0.4	0.08009830056250526	0.6437142116998313
-0.4	0.09009830056250527	0.4906679607482452
-0.4	0.10009830056250527	0.3588372714177989
-0.4	0.11009830056250527	0.23776240793682096
-0.4	0.12009830056250527	0.12376334618923376
-0.4	0.13009830056250526	0.0151113709790508
-0.4	0.14009830056250527	0.09250422654990716
-0.4	0.15009830056250528	0.286587749719401
-0.4	0.16009830056250526	0.5278466915788329
-0.4	0.17009830056250527	0.7928046528940472
-0.4	0.18009830056250525	1.0626333571686637
-0.4	0.19009830056250526	1.3207256818859627
-0.4	0.20009830056250527	1.5519601414012192
-0.4	0.21009830056250528	1.742329729380791
-0.4	0.22009830056250526	1.878614288973991
-0.4	0.23009830056250527	1.9478885889175186
-0.4	0.24009830056250528	1.9364705505383482
-0.4	0.25009830056250526	1.826953863539334
-0.4	0.26009830056250527	1.585697873948181

-0.39	0.06712620797547086	0.9013391200931387
-0.39	0.07712620797547086	0.6694044886332924
-0.39	0.08712620797547087	0.5242276903213202
-0.39	0.09712620797547086	0.3983543324683452
-0.39	0.10712620797547087	0.28241906547838547
-0.39	0.11712620797547087	0.17318247009990473
-0.39	0.12712620797547086	0.06915982437715563
-0.39	0.13712620797547087	0.02759519710681508
-0.39	0.14712620797547088	0.19476728162731402
-0.39	0.15712620797547086	0.41843969790203184
-0.39	0.16712620797547087	0.6708732187409384
-0.39	0.17712620797547085	0.9324530378633609
-0.39	0.18712620797547086	1.1863482999160844
-0.39	0.19712620797547087	1.4173890755182093
-0.39	0.20712620797547088	1.6115979983121262
-0.39	0.21712620797547086	1.7558372028652425
-0.39	0.22712620797547087	1.8373222066016381
-0.39	0.23712620797547088	1.8426104581388487
-0.39	0.24712620797547086	1.7547679618141014
-0.39	0.25712620797547087	1.5414696524390095

-0.38	0.0641875447315322	0.9097354636881804
-0.38	0.07418754473153219	0.6935171605570276
-0.38	0.0841875447315322	0.5557739004606751
-0.38	0.0941875447315322	0.4354926828125448
-0.38	0.10418754473153219	0.3243455684266703
-0.38	0.1141875447315322	0.2195105366316731
-0.38	0.12418754473153219	0.11973149289554481
-0.38	0.13418754473153222	0.024358769881815102
-0.38	0.1441875447315322	0.11074780703325611
-0.38	0.15418754473153218	0.3170797021910036
-0.38	0.1641875447315322	0.5574561917072154
-0.38	0.1741875447315322	0.8111552257995748
-0.38	0.1841875447315322	1.0610535066191584
-0.38	0.1941875447315322	1.291900742742176
-0.38	0.20418754473153222	1.4897232128081108
-0.38	0.21418754473153218	1.641437050161282
-0.38	0.22418754473153218	1.7343637239568521
-0.38	0.2341875447315322	1.7552543819262603
-0.38	0.2441875447315322	1.687581884732942
-0.38	0.2541875447315322	1.500221569071968

-0.37	0.06128521093652195	0.9175665886523744
-0.37	0.07128521093652194	0.7162056132135715
-0.37	0.08128521093652195	0.5854914112184193
-0.37	0.09128521093652195	0.4704646182328648
-0.37	0.10128521093652196	0.36378320120171065
-0.37	0.11128521093652195	0.2630216533743902
-0.37	0.12128521093652195	0.16713894557503742
-0.37	0.13128521093652196	0.07562809625392275
-0.37	0.14128521093652197	0.030935046481860136
-0.37	0.15128521093652195	0.22204838981176944
-0.37	0.16128521093652196	0.4511197966787042
-0.37	0.17128521093652194	0.6974085173569957
-0.37	0.18128521093652195	0.9435607093042538
-0.37	0.19128521093652195	1.1742524978611761
-0.37	0.20128521093652196	1.3755056182156307
-0.37	0.21128521093652194	1.5342737849971733
-0.37	0.22128521093652195	1.637960647799344
-0.37	0.23128521093652196	1.6734782549756342
-0.37	0.24128521093652194	1.6246589860541454
-0.37	0.25128521093652195	1.4614936151363358

-0.36	0.05842207084349274	0.9248940135882646
-0.36	0.06842207084349274	0.7376034845289937
-0.36	0.07842207084349274	0.6135421131391406
-0.36	0.08842207084349274	0.5034565379954682
-0.36	0.09842207084349275	0.40094398036176937
-0.36	0.10842207084349274	0.3039565819083538
-0.36	0.11842207084349274	0.21165633417994067
-0.36	0.12842207084349275	0.12366848344033815
-0.36	0.13842207084349273	0.03983569072413703
-0.36	0.14842207084349274	0.13051074088283135
-0.36	0.15842207084349275	0.3502883470771656
-0.36	0.16842207084349275	0.5899280366124725
-0.36	0.17842207084349274	0.8327040349590393
-0.36	0.18842207084349274	1.0633487539719426
-0.36	0.19842207084349275	1.2679093851330239
-0.36	0.20842207084349273	1.4333787145332495
-0.36	0.21842207084349274	1.5472310138126173
-0.36	0.22842207084349275	1.596518058259878
-0.36	0.23842207084349273	1.5653986285133485
-0.36	0.24842207084349274	1.4249161598646485

-0.35	0.055600950026045315	0.9317705481990837
-0.35	0.06560095002604531	0.7578275006388269
-0.35	0.07560095002604532	0.6400681217499655
-0.35	0.08560095002604531	0.5346324630478572
-0.35	0.09560095002604532	0.4360146432514635
-0.35	0.10560095002604532	0.342527341694642
-0.35	0.11560095002604531	0.2535248054984088
-0.35	0.12560095002604532	0.16875538813829472
-0.35	0.13560095002604533	0.08815390190299625
-0.35	0.1456009500260453	0.02560347562075325
-0.35	0.15560095002604532	0.2527779264648106
-0.35	0.1656009500260453	0.48735087937286004
-0.35	0.1756009500260453	0.727369947828108
-0.35	0.18560095002604532	0.9581954741468455
-0.35	0.19560095002604533	1.1660222608119606
-0.35	0.2056009500260453	1.3379157030045108
-0.35	0.21560095002604532	1.4614253746244352
-0.35	0.22560095002604533	1.5237334448414235
-0.35	0.2356009500260453	1.5093040114113399
-0.35	0.24560095002604532	1.3901874038990996

-0.33999999999999997	0.052824632589828474	0.9382416891054908
-0.33999999999999997	0.06282463258982847	0.7769798099875576
-0.33999999999999997	0.07282463258982848	0.6651944006313374
-0.33999999999999997	0.08282463258982847	0.5641369754342678
-0.33999999999999997	0.09282463258982848	0.46915998522951674
-0.33999999999999997	0.10282463258982848	0.37892105850748947
-0.33999999999999997	0.11282463258982847	0.2929570130390263
-0.33999999999999997	0.12282463258982848	0.2111312931246261
-0.33999999999999997	0.13282463258982846	0.1334627721706113
-0.33999999999999997	0.14282463258982847	0.060067797820086644
-0.33999999999999997	0.15282463258982848	0.15385242011331776
-0.33999999999999997	0.1628246325898285	0.3879853729468966
-0.33999999999999997	0.17282463258982847	0.6264140680489284
-0.33999999999999997	0.18282463258982848	0.8578538874829593
-0.33999999999999997	0.1928246325898285	1.069020293282679
-0.33999999999999997	0.20282463258982847	1.247149804583788
-0.33999999999999997	0.21282463258982848	1.379897392407658
-0.33999999999999997	0.2228246325898285	1.4545804490459504
-0.33999999999999997	0.23282463258982847	1.4559586766122545
-0.33999999999999997	0.24282463258982848	1.3570573686635563

-0.32999999999999996	0.050095858424962864	0.9443467418531849
-0.32999999999999996	0.060095858424962866	0.7951499138422092
-0.32999999999999996	0.07009585842496287	0.6890309535885355
-0.32999999999999996	0.08009585842496286	0.5920976868613876
-0.32999999999999996	0.09009585842496287	0.5005256666222148
-0.32999999999999996	0.10009585842496287	0.41330319874765226
-0.32999999999999996	0.11009585842496286	0.33014089890383513
-0.32999999999999996	0.12009585842496287	0.25101020010971475
-0.32999999999999996	0.13009585842496285	0.17600705505650205
-0.32999999999999996	0.14009585842496286	0.10531064763101143
-0.32999999999999996	0.15009585842496287	0.03917963251975519
-0.32999999999999996	0.16009585842496288	0.2891117891452708
-0.32999999999999996	0.17009585842496286	0.5285205014821504
-0.32999999999999996	0.18009585842496287	0.7613848533701497
-0.32999999999999996	0.19009585842496288	0.9761338999272638
-0.32999999999999996	0.20009585842496286	1.1604205680703559
-0.32999999999999996	0.21009585842496287	1.3020803743234683
-0.32999999999999996	0.22009585842496288	1.3885905308031545
-0.32999999999999996	0.23009585842496286	1.405008977102247
-0.32999999999999996	0.24009585842496287	1.3253162593773176

-0.32	0.047417320502100346	0.9501197278912312
-0.32	0.05741732050210035	0.8124162702451964
-0.32	0.06741732050210035	0.711674665617543
-0.32	0.07741732050210035	0.6186273223217097
-0.32	0.08741732050210035	0.5302405858203918
-0.32	0.09741732050210035	0.44582030184484883
-0.32	0.10741732050210034	0.36524288083339157
-0.32	0.11741732050210035	0.2885814010770102
-0.32	0.12741732050210036	0.2160028210335894
-0.32	0.13741732050210034	0.14774250043953568
-0.32	0.14741732050210035	0.08410940372800714
-0.32	0.15741732050210033	0.1837666029015097
-0.32	0.16741732050210034	0.4318968918026232
-0.32	0.17741732050210035	0.667767402636758
-0.32	0.18741732050210036	0.8866105834803545
-0.32	0.19741732050210034	1.077117564965195
-0.32	0.20741732050210035	1.2274677671471843
-0.32	0.21741732050210036	1.325354054215589
-0.32	0.22741732050210034	1.3561507112344535
-0.32	0.23741732050210035	1.2947858258666907

-0.31	0.04479166221478695	0.9555901211178786
-0.31	0.05479166221478695	0.8288476322734321
-0.31	0.06479166221478695	0.7332108563675765
-0.31	0.07479166221478695	0.6438254876627517
-0.31	0.08479166221478696	0.5584188957946584
-0.31	0.09479166221478695	0.4766023004388599
-0.31	0.10479166221478695	0.3984105518684714
-0.31	0.11479166221478695	0.32401266075443635
-0.31	0.12479166221478695	0.25364126485668503
-0.31	0.13479166221478694	0.1875822111397583
-0.31	0.14479166221478695	0.12618805863065855
-0.31	0.15479166221478696	0.06990865965703132
-0.31	0.16479166221478694	0.3333887037803365
-0.31	0.17479166221478695	0.5757524085754778
-0.31	0.18479166221478696	0.7996667055076938
-0.31	0.19479166221478694	0.9966554989794334
-0.31	0.20479166221478695	1.1555959917977572
-0.31	0.21479166221478696	1.2645068297704563
-0.31	0.22479166221478694	1.309118698475266
-0.31	0.23479166221478695	1.2653128196717869

-0.3	0.04222147477075269	0.960783448135016
-0.3	0.052221474770752695	0.844504169147133
-0.3	0.0622214747707527	0.7537145974467471
-0.3	0.07222147477075269	0.6677801767489626
-0.3	0.0822214747707527	0.5851617263766641
-0.3	0.0922214747707527	0.5057645004919544
-0.3	0.10222147477075269	0.42977497869868264
-0.3	0.1122214747707527	0.35745291589440065
-0.3	0.1222214747707527	0.28909191916229393
-0.3	0.1322214747707527	0.22502342898433156
-0.3	0.1422214747707527	0.165637963143649
-0.3	0.1522214747707527	0.11142053828066298
-0.3	0.1622214747707527	0.22424575077941317
-0.3	0.1722214747707527	0.4835375408467479
-0.3	0.1822214747707527	0.7144132522529351
-0.3	0.1922214747707527	0.9184453129284221
-0.3	0.2022214747707527	1.0860280938008353
-0.3	0.2122214747707527	1.2057186695763957
-0.3	0.22222147477075269	1.263678435122574
-0.3	0.2322214747707527	1.2367639404670072

-0.29000000000000004	0.03970929463470235	0.9657217785688127
-0.29000000000000004	0.049709294634702354	0.8594384092894097
-0.29000000000000004	0.059709294634702356	0.7732518353167751
-0.29000000000000004	0.06970929463470235	0.690569063492172
-0.29000000000000004	0.07970929463470236	0.6105586629323387
-0.29000000000000004	0.08970929463470236	0.5334092797289702
-0.29000000000000004	0.09970929463470235	0.45945266806319185
-0.29000000000000004	0.10970929463470236	0.3890345760801658
-0.29000000000000004	0.11970929463470235	0.322505380649454
-0.29000000000000004	0.12970929463470235	0.26023787504905915
-0.29000000000000004	0.13970929463470236	0.20265577855659134
-0.29000000000000004	0.14970929463470234	0.15027347924161671
-0.29000000000000004	0.15970929463470235	0.10375489649156378
-0.29000000000000004	0.16970929463470236	0.38782623153222995
-0.29000000000000004	0.17970929463470237	0.6297200392000449
-0.29000000000000004	0.18970929463470235	0.8418553034874298
-0.29000000000000004	0.19970929463470236	1.018336473384359
-0.29000000000000004	0.20970929463470236	1.148683070105718
-0.29000000000000004	0.21970929463470235	1.2196191982472573
-0.29000000000000004	0.22970929463470235	1.209021852058784

-0.28	0.03725760102513104	0.9704241259676278
-0.28	0.04725760102513104	0.8736960371826661
-0.28	0.05725760102513104	0.791880354024468
-0.28	0.06725760102513104	0.712260615849421
-0.28	0.07725760102513105	0.6346890227825709
-0.28	0.08725760102513104	0.5596275519333597
-0.28	0.09725760102513104	0.4875472574193695
-0.28	0.10725760102513104	0.41887549436926585
-0.28	0.11725760102513104	0.35401563404909164
-0.28	0.12725760102513103	0.29337812052761075
-0.28	0.13725760102513104	0.23741583573344363
-0.28	0.14725760102513102	0.18666774039118963
-0.28	0.15725760102513103	0.141820097875197
-0.28	0.16725760102513104	0.27948309258009746
-0.28	0.17725760102513105	0.5439176146816668
-0.28	0.18725760102513103	0.7661504155961933
-0.28	0.19725760102513104	0.9520822714561707
-0.28	0.20725760102513105	1.0931071642410364
-0.28	0.21725760102513103	1.1767481066885341
-0.28	0.22725760102513104	1.1819819692913531

-0.27	0.03486881346763482	0.9749067753616348
-0.27	0.04486881346763482	0.8873165702910397
-0.27	0.05486881346763482	0.8096506061325439
-0.27	0.06486881346763482	0.7329150623941377
-0.27	0.07486881346763483	0.6576229633407009
-0.27	0.08486881346763482	0.5845000359791971
-0.27	0.09486881346763482	0.5141509756714236
-0.27	0.10486881346763482	0.4470806631503238
-0.27	0.11486881346763482	0.3837420425611966
-0.27	0.12486881346763481	0.3245799532174296
-0.27	0.13486881346763482	0.27007299099308335
-0.27	0.1448688134676348	0.22078069896611383
-0.27	0.1548688134676348	0.1774067263609405
-0.27	0.16486881346763482	0.14089575960362796
-0.27	0.17486881346763483	0.4539705537270306
-0.27	0.1848688134676348	0.6903826945153535
-0.27	0.19486881346763482	0.8867873834122278
-0.27	0.20486881346763483	1.0387009516929113
-0.27	0.2148688134676348	1.13488472241928
-0.27	0.22486881346763482	1.1555497959389442

-0.26	0.03254528940713114	0.979183550193671
-0.26	0.04254528940713114	0.9003339380422282
-0.26	0.05254528940713114	0.8266064355684596
-0.26	0.06254528940713114	0.7525852368699469
-0.26	0.07254528940713115	0.6794224500046004
-0.26	0.08254528940713114	0.6080983615463168
-0.26	0.09254528940713114	0.5393459114301921
-0.26	0.10254528940713115	0.4737436803231481
-0.26	0.11254528940713114	0.4117910604092274
-0.26	0.12254528940713114	0.35396440253265105
-0.26	0.13254528940713114	0.3007650548475134
-0.26	0.14254528940713113	0.2527698129301795
-0.26	0.15254528940713113	0.21069568017384444
-0.26	0.16254528940713114	0.17549708774684053
-0.26	0.17254528940713115	0.35205420076952004
-0.26	0.18254528940713113	0.613160546058559
-0.26	0.19254528940713114	0.8218914098150466
-0.26	0.20254528940713115	0.9851644419669728
-0.26	0.21254528940713113	1.0938557922737127
-0.26	0.22254528940713114	1.1296386440743194

-0.25	0.03028932188134524	0.9832660287436731
-0.25	0.04028932188134524	0.9127769816047554
-0.25	0.050289321881345245	0.8427857124203773
-0.25	0.06028932188134524	0.7713173219370167
-0.25	0.07028932188134523	0.7001421070352051
-0.25	0.08028932188134524	0.6304860378644266
-0.25	0.09028932188134524	0.5632051195860309
-0.25	0.10028932188134525	0.49894802270821825
-0.25	0.11028932188134524	0.43825771282135007
-0.25	0.12028932188134524	0.3816394799745939
-0.25	0.13028932188134523	0.3296148668724601
-0.25	0.14028932188134524	0.2827751336802921
-0.25	0.15028932188134525	0.24184735790640083
-0.25	0.16028932188134526	0.20779160967375673
-0.25	0.17028932188134527	0.1819632018444519
-0.25	0.18028932188134522	0.5320569971051979
-0.25	0.19028932188134523	0.7566769384906452
-0.25	0.20028932188134524	0.932170524721696
-0.25	0.21028932188134525	1.0534896829780618
-0.25	0.22028932188134526	1.104167595478648

-0.24	0.028103137257858846	0.9871637181789565
-0.24	0.03810313725785885	0.9246698907428137
-0.24	0.04810313725785885	0.85822089674845
-0.24	0.058103137257858845	0.7891515098860199
-0.24	0.06810313725785885	0.7198299707197142
-0.24	0.07810313725785885	0.6517193072692505
-0.24	0.08810313725785884	0.5857935915607531
-0.24	0.09810313725785885	0.5227681569934155
-0.24	0.10810313725785885	0.46322688048965316
-0.24	0.11810313725785884	0.40770168136661095
-0.24	0.12810313725785885	0.3567320759198202
-0.24	0.13810313725785883	0.31092144772930175
-0.24	0.14810313725785884	0.2710042806720081
-0.24	0.15810313725785885	0.23794304737065736
-0.24	0.16810313725785886	0.2130882203137246
-0.24	0.17810313725785884	0.4415292332081609
-0.24	0.18810313725785885	0.6901222073707223
-0.24	0.19810313725785886	0.8793396325218745
-0.24	0.20810313725785884	1.0136099263142697
-0.24	0.21810313725785885	1.0790595793865068

-0.22999999999999998	0.025988893036954036	0.990884192831908
-0.22999999999999998	0.03598889303695404	0.9360325922124342
-0.22999999999999998	0.04598889303695404	0.8729395460649519
-0.22999999999999998	0.055988893036954035	0.8061225952408821
-0.22999999999999998	0.06598889303695404	0.7385281608602158
-0.22999999999999998	0.07598889303695404	0.6718479016037562
-0.22999999999999998	0.08598889303695403	0.6071691101882849
-0.22999999999999998	0.09598889303695404	0.5452705131847031
-0.22999999999999998	0.10598889303695404	0.48677441892252676
-0.22999999999999998	0.11598889303695403	0.4322372886882542
-0.22999999999999998	0.12598889303695404	0.3822146737593051
-0.22999999999999998	0.13598889303695405	0.3373201099322331
-0.22999999999999998	0.14598889303695403	0.29829332054421515
-0.22999999999999998	0.15598889303695404	0.26609664610296163
-0.22999999999999998	0.16598889303695405	0.2420726205067342
-0.22999999999999998	0.17598889303695403	0.3165641831096372
-0.22999999999999998	0.18598889303695404	0.6205612402065931
-0.22999999999999998	0.19598889303695405	0.8261983404529673
-0.22999999999999998	0.20598889303695403	0.974027005922304
-0.22999999999999998	0.21598889303695404	1.0542394390122187

-0.21999999999999997	0.02394867572242107	0.9944332021366904
-0.21999999999999997	0.03394867572242107	0.9468811028427376
-0.21999999999999997	0.043948675722421074	0.8869647791168278
-0.21999999999999997	0.05394867572242107	0.8222605117523095
-0.21999999999999997	0.06394867572242108	0.7562734838944055
-0.21999999999999997	0.07394867572242107	0.6909157163869072
-0.21999999999999997	0.08394867572242107	0.6273830065462934
-0.21999999999999997	0.09394867572242108	0.5665143411773743
-0.21999999999999997	0.10394867572242107	0.5089681377414739
-0.21999999999999997	0.11394867572242107	0.45532350254795473
-0.21999999999999997	0.12394867572242108	0.4061503213875497
-0.21999999999999997	0.13394867572242108	0.36207061896084464
-0.21999999999999997	0.14394867572242107	0.32382760247122955
-0.21999999999999997	0.15394867572242107	0.2923815142851396
-0.21999999999999997	0.16394867572242108	0.2690646672615022
-0.21999999999999997	0.17394867572242106	0.2558640410584846
-0.21999999999999997	0.18394867572242107	0.5446971343422816
-0.21999999999999997	0.19394867572242108	0.7721044510018611
-0.21999999999999997	0.20394867572242106	0.9345269491350653
-0.21999999999999997	0.21394867572242107	1.0296318392231916

-0.21000000000000002	0.021984498762430957	0.997814752779342
-0.21000000000000002	0.03198449876243096	0.9572278595047968
-0.21000000000000002	0.04198449876243096	0.9003157068488563
-0.21000000000000002	0.051984498762430956	0.8375908241826
-0.21000000000000002	0.06198449876243096	0.7730979786262667
-0.21000000000000002	0.07198449876243096	0.7089614150674374
-0.21000000000000002	0.08198449876243095	0.6464808330613864
-0.21000000000000002	0.09198449876243096	0.586552467500819
-0.21000000000000002	0.10198449876243096	0.5298686606145895
-0.21000000000000002	0.11198449876243095	0.4770294308524914
-0.21000000000000002	0.12198449876243096	0.4286175001618281
-0.21000000000000002	0.13198449876243096	0.3852619763218647
-0.21000000000000002	0.14198449876243097	0.3477081339598569
-0.21000000000000002	0.15198449876243098	0.3169126134395818
-0.21000000000000002	0.16198449876243098	0.29419587693409127
-0.21000000000000002	0.17198449876243094	0.2815184644887014
-0.21000000000000002	0.18198449876243095	0.45318043347667414
-0.21000000000000002	0.19198449876243096	0.7160944256471177
-0.21000000000000002	0.20198449876243096	0.8948541306560562
-0.21000000000000002	0.21198449876243097	1.0051588218919427

-0.2	0.02009830056250525	1.0010311689895754
-0.2	0.030098300562505252	0.9670820374933137
-0.2	0.040098300562505254	0.9130078398192732
-0.2	0.05009830056250525	0.8521351834048367
-0.2	0.06009830056250525	0.7890294135302182
-0.2	0.07009830056250525	0.7260189734786242
-0.2	0.08009830056250525	0.664502964713857
-0.2	0.09009830056250526	0.6054319663552954
-0.2	0.10009830056250525	0.5495301829587759
-0.2	0.11009830056250525	0.4974169547881011
-0.2	0.12009830056250526	0.44968651421860406
-0.2	0.13009830056250526	0.40697386270676295
-0.2	0.14009830056250525	0.3700252066312095
-0.2	0.15009830056250525	0.3397924573455007
-0.2	0.16009830056250526	0.3175831203405076
-0.2	0.17009830056250524	0.30533036477793146
-0.2	0.18009830056250525	0.30614219046500685
-0.2	0.19009830056250526	0.6565198509640373
-0.2	0.20009830056250524	0.8546832000451849
-0.2	0.21009830056250525	0.9807367278761637

-0.19	0.018291942572543823	1.0040831345124894
-0.19	0.028291942572543825	0.9764498683102015
-0.19	0.03829194257254383	0.9250534797783442
-0.19	0.04829194257254382	0.8659117516135546
-0.19	0.058291942572543824	0.8040917428242176
-0.19	0.06829194257254383	0.7421181727346898
-0.19	0.07829194257254382	0.6814851380794168
-0.19	0.08829194257254383	0.6231947566320021
-0.19	0.09829194257254383	0.5680011416226155
-0.19	0.10829194257254382	0.5165414896096518
-0.19	0.11829194257254383	0.4694203660306608
-0.19	0.12829194257254384	0.4272776594379132
-0.19	0.13829194257254382	0.3908596056467536
-0.19	0.14829194257254383	0.36111256821655074
-0.19	0.15829194257254384	0.33933041089736676
-0.19	0.16829194257254382	0.3274185944870826
-0.19	0.17829194257254383	0.3284291499601241
-0.19	0.18829194257254384	0.5899425338420135
-0.19	0.19829194257254382	0.8135691851978362
-0.19	0.20829194257254383	0.9562720425691617

-0.18	0.01656720744979849	1.0069697196613419
-0.18	0.026567207449798493	0.9853349673009593
-0.18	0.036567207449798494	0.9364621015098217
-0.18	0.04656720744979849	0.8789356028155165
-0.18	0.05656720744979849	0.8183055269376572
-0.18	0.0665672074497985	0.7572850472031462
-0.18	0.07656720744979849	0.6974589361921134
-0.18	0.0865672074497985	0.6398781345942917
-0.18	0.09656720744979849	0.5853248083583672
-0.18	0.10656720744979849	0.5344526547759718
-0.18	0.1165672074497985	0.48787552321556976
-0.18	0.1265672074497985	0.44623733791988157
-0.18	0.1365672074497985	0.41028365652429116
-0.18	0.1465672074497985	0.3809547288288002
-0.18	0.15656720744979852	0.3595304307738773
-0.18	0.16656720744979847	0.3478886449954039
-0.18	0.17656720744979848	0.34902678111911184
-0.18	0.1865672074497985	0.5056512240396415
-0.18	0.1965672074497985	0.7708493683423365
-0.18	0.2065672074497985	0.9316554171556434

-0.16999999999999998	0.014925797299605637	1.0096883970314923
-0.16999999999999998	0.02492579729960564	0.9937386808755925
-0.16999999999999998	0.03492579729960564	0.9472407292936895
-0.16999999999999998	0.044925797299605635	0.8912191022043204
-0.16999999999999998	0.05492579729960564	0.8316883215973273
-0.16999999999999998	0.06492579729960564	0.771542292809481
-0.16999999999999998	0.07492579729960563	0.7124522257399719
-0.16999999999999998	0.08492579729960564	0.6555152502251482
-0.16999999999999998	0.09492579729960564	0.601539816908929
-0.16999999999999998	0.10492579729960563	0.5511948655425867
-0.16999999999999998	0.11492579729960564	0.5051025916573209
-0.16999999999999998	0.12492579729960564	0.46391023607074916
-0.16999999999999998	0.13492579729960563	0.42836213365519193
-0.16999999999999998	0.14492579729960564	0.3993920624195381
-0.16999999999999998	0.15492579729960565	0.3782658378394912
-0.16999999999999998	0.16492579729960563	0.3668342628542621
-0.16999999999999998	0.17492579729960564	0.368041973067997
-0.16999999999999998	0.18492579729960565	0.38711414128950444
-0.16999999999999998	0.19492579729960563	0.7254226455227657
-0.16999999999999998	0.20492579729960564	0.9067525193945876

-0.15999999999999998	0.013369331995613645	1.012235050087321
-0.15999999999999998	0.023369331995613647	1.001660461917979
-0.15999999999999998	0.03336933199561365	0.9573943104122871
-0.15999999999999998	0.043369331995613644	0.9027722665076283
-0.15999999999999998	0.053369331995613646	0.8442550385040978
-0.15999999999999998	0.06336933199561365	0.7849096397536908
-0.15999999999999998	0.07336933199561364	0.7264895518718517
-0.15999999999999998	0.08336933199561365	0.6701355338579931
-0.15999999999999998	0.09336933199561365	0.6166806318982725
-0.15999999999999998	0.10336933199561364	0.5668078561280396
-0.15999999999999998	0.11336933199561365	0.5211469075065962
-0.15999999999999998	0.12336933199561365	0.4803477375080212
-0.15999999999999998	0.13336933199561363	0.4451530506277356
-0.15999999999999998	0.14336933199561364	0.4164899664901855
-0.15999999999999998	0.15336933199561364	0.39561038824377925
-0.15999999999999998	0.16336933199561365	0.3843388273205986
-0.15999999999999998	0.17336933199561366	0.3855693705253243
-0.15999999999999998	0.18336933199561367	0.4044215881087092
-0.15999999999999998	0.19336933199561362	0.6751434432780257
-0.15999999999999998	0.20336933199561363	0.881389119269979

-0.14999999999999997	0.011899347581163205	1.0146039801807967
-0.14999999999999997	0.021899347581163207	1.0090982801616184
-0.14999999999999997	0.03189934758116321	0.9669260859545743
-0.14999999999999997	0.041899347581163204	0.913603105939921
-0.14999999999999997	0.051899347581163206	0.8560182794728043
-0.14999999999999997	0.06189934758116321	0.7974041927255431
-0.14999999999999997	0.0718993475811632	0.7395924948697957
-0.14999999999999997	0.08189934758116321	0.6837650785601644
-0.14999999999999997	0.09189934758116321	0.6307779663628962
-0.14999999999999997	0.1018993475811632	0.5813271429267359
-0.14999999999999997	0.11189934758116321	0.5360490585762281
-0.14999999999999997	0.1218993475811632	0.4955958666499858
-0.14999999999999997	0.1318993475811632	0.46070834904724545
-0.14999999999999997	0.1418993475811632	0.43230692206832727
-0.14999999999999997	0.15189934758116322	0.41162990312901276
-0.14999999999999997	0.1618993475811632	0.40047652792488264
-0.14999999999999997	0.1718993475811632	0.40169284318644427
-0.14999999999999997	0.18189934758116322	0.4202990839495859
-0.14999999999999997	0.1918993475811632	0.6144361646321218
-0.14999999999999997	0.2018993475811632	0.8553249919506938

-0.14	0.010517294753398049	1.0167879201064427
-0.14	0.02051729475339805	1.0160490714314028
-0.14	0.03051729475339805	0.9758379567802947
-0.14	0.04051729475339805	0.923717947029813
-0.14	0.05051729475339805	0.8669886449685369
-0.14	0.06051729475339805	0.8090407408883993
-0.14	0.07051729475339805	0.7517799921035537
-0.14	0.08051729475339806	0.6964269827969432
-0.14	0.09051729475339805	0.6438591536495305
-0.14	0.10051729475339805	0.5947844348874678
-0.14	0.11051729475339805	0.5498453439628375
-0.14	0.12051729475339805	0.509695810750812
-0.14	0.13051729475339804	0.4750744997610783
-0.14	0.14051729475339805	0.44689519627915253
-0.14	0.15051729475339806	0.42638310289586934
-0.14	0.16051729475339804	0.41531337369929117
-0.14	0.17051729475339805	0.4164867345790084
-0.14	0.18051729475339806	0.43483054269256816
-0.14	0.19051729475339804	0.4951863524219398
-0.14	0.20051729475339805	0.8282041326329911

-0.13	0.009224537431601884	1.0187780669258446
-0.13	0.019224537431601886	1.022509225315776
-0.13	0.029224537431601885	0.9841308399509561
-0.13	0.03922453743160188	0.9331217343762142
-0.13	0.049224537431601885	0.8771750172137955
-0.13	0.05922453743160189	0.8198320392563672
-0.13	0.06922453743160188	0.7630686280147695
-0.13	0.07922453743160189	0.7081416571399821
-0.13	0.08922453743160189	0.6559484784926717
-0.13	0.09922453743160188	0.6072079970615265
-0.13	0.10922453743160189	0.5625681793361234
-0.13	0.11922453743160188	0.5226843781258731
-0.13	0.1292245374316019	0.4882930281185903
-0.13	0.1392245374316019	0.46030145306399795
-0.13	0.1492245374316019	0.439922328346941
-0.13	0.15922453743160186	0.42890805992662057
-0.13	0.16922453743160187	0.4300169262672754
-0.13	0.17922453743160188	0.4480899731539135
-0.13	0.1892245374316019	0.49313488811730793
-0.13	0.1992245374316019	0.7994482844556101

-0.12	0.008022351411174855	1.0205641551143372
-0.12	0.018022351411174857	1.0284751046356968
-0.12	0.028022351411174855	0.9918050083583998
-0.12	0.038022351411174854	0.9418183084010459
-0.12	0.048022351411174856	0.886584817487815
-0.12	0.05802235141117486	0.8297890626153394
-0.12	0.06802235141117485	0.7734728943635532
-0.12	0.07802235141117486	0.7189270981746515
-0.12	0.08802235141117486	0.6670674713426461
-0.12	0.09802235141117485	0.6186229724062411
-0.12	0.10802235141117486	0.5742464541895869
-0.12	0.11802235141117486	0.534594400369823
-0.12	0.12802235141117485	0.5004009730239127
-0.12	0.13802235141117486	0.4725672844226093
-0.12	0.14802235141117487	0.4522941647135142
-0.12	0.15802235141117485	0.441312713644462
-0.12	0.16802235141117486	0.44234174655248115
-0.12	0.17802235141117487	0.4601426146817554
-0.12	0.18802235141117485	0.5045342523636989
-0.12	0.19802235141117486	0.7679882451403851

-0.10999999999999999	0.006911923104577457	1.0221346060298144
-0.10999999999999999	0.016911923104577457	1.0339435817179174
-0.10999999999999999	0.02691192310457746	0.9988604039164493
-0.10999999999999999	0.03691192310457746	0.9498106555026056
-0.10999999999999999	0.04691192310457746	0.8952242369171617
-0.10999999999999999	0.05691192310457746	0.8389212328331952
-0.10999999999999999	0.06691192310457746	0.7830054225955517
-0.10999999999999999	0.07691192310457746	0.7287991322848734
-0.10999999999999999	0.08691192310457746	0.6772351694140841
-0.10999999999999999	0.09691192310457745	0.6290516661751477
-0.10999999999999999	0.10691192310457746	0.5849058463971897
-0.10999999999999999	0.11691192310457746	0.5454550851662568
-0.10999999999999999	0.12691192310457744	0.5114312879934517
-0.10999999999999999	0.13691192310457745	0.4837296725346489
-0.10999999999999999	0.14691192310457746	0.46353998186569784
-0.10999999999999999	0.15691192310457744	0.4525735354056763
-0.10999999999999999	0.16691192310457745	0.4535127474506211
-0.10999999999999999	0.17691192310457746	0.4710458998628277
-0.10999999999999999	0.18691192310457744	0.514819947521245
-0.10999999999999999	0.19691192310457745	0.7313717043958456

-0.09999999999999998	0.005894348370484636	1.0234768166316288
-0.09999999999999998	0.015894348370484635	1.0389125659603684
-0.09999999999999998	0.025894348370484637	1.00529691285452
-0.09999999999999998	0.035894348370484636	0.9571011267729264
-0.09999999999999998	0.04589434837048464	0.9030984399856181
-0.09999999999999998	0.05589434837048464	0.8472366202629151
-0.09999999999999998	0.06589434837048463	0.791677189939061
-0.09999999999999998	0.07589434837048464	0.7377716316324945
-0.09999999999999998	0.08589434837048464	0.6864683474422754
-0.09999999999999998	0.09589434837048463	0.6385137966056168
-0.09999999999999998	0.10589434837048464	0.5945690986326034
-0.09999999999999998	0.11589434837048464	0.5552923252876072
-0.09999999999999998	0.12589434837048463	0.5214131911484495
-0.09999999999999998	0.13589434837048464	0.4938213914484243
-0.09999999999999998	0.14589434837048465	0.4736964017897913
-0.09999999999999998	0.15589434837048463	0.4627313517655477
-0.09999999999999998	0.16589434837048464	0.4635753694231541
-0.09999999999999998	0.17589434837048465	0.48085027166133343
-0.09999999999999998	0.18589434837048463	0.5240474398526153
-0.09999999999999998	0.19589434837048464	0.6802211357598799

-0.08999999999999997	0.0049706314323056935	1.0245776989388342
-0.08999999999999997	0.014970631432305693	1.0433814850878953
-0.08999999999999997	0.024970631432305695	1.0111145907725745
-0.08999999999999997	0.03497063143230569	0.9636916217131162
-0.08999999999999997	0.044970631432305695	0.9102117401789085
-0.08999999999999997	0.0549706314323057	0.8547421199524438
-0.08999999999999997	0.06497063143230569	0.7994977007018831
-0.08999999999999997	0.0749706314323057	0.7458567043820701
-0.08999999999999997	0.0849706314323057	0.694781720749875
-0.08999999999999997	0.09497063143230569	0.6470267151042379
-0.08999999999999997	0.1049706314323057	0.6032562605521531
-0.08999999999999997	0.1149706314323057	0.5641289685482997
-0.08999999999999997	0.12497063143230569	0.5303724700042421
-0.08999999999999997	0.1349706314323057	0.5028713556411684
-0.08999999999999997	0.1449706314323057	0.4827957025901901
-0.08999999999999997	0.1549706314323057	0.47182209049001955
-0.08999999999999997	0.1649706314323057	0.4725695098584696
-0.08999999999999997	0.1749706314323057	0.48959987717758163
-0.08999999999999997	0.1849706314323057	0.5322650432384918
-0.08999999999999997	0.1949706314323057	0.6266927388825703

-0.08000000000000002	0.004141683887136898	1.0254246687408535
-0.08000000000000002	0.014141683887136897	1.0473516703874945
-0.08000000000000002	0.0241416838871369	1.0163138256270587
-0.08000000000000002	0.0341416838871369	0.9695837342194031
-0.08000000000000002	0.0441416838871369	0.9165677476151471
-0.08000000000000002	0.0541416838871369	0.8614436035167701
-0.08000000000000002	0.0641416838871369	0.8064751441871106
-0.08000000000000002	0.0741416838871369	0.7530648610321518
-0.08000000000000002	0.0841416838871369	0.7021881229192802
-0.08000000000000002	0.0941416838871369	0.6546055987082023
-0.08000000000000002	0.1041416838871369	0.6109849000934179
-0.08000000000000002	0.1141416838871369	0.5719850527728508
-0.08000000000000002	0.1241416838871369	0.5383317460220071
-0.08000000000000002	0.1341416838871369	0.5109049216001345
-0.08000000000000002	0.1441416838871369	0.49086616675875316
-0.08000000000000002	0.1541416838871369	0.47987718844490296
-0.08000000000000002	0.1641416838871369	0.48053000847448196
-0.08000000000000002	0.1741416838871369	0.49733315609777934
-0.08000000000000002	0.1841416838871369	0.5395146472387197
-0.08000000000000002	0.1941416838871369	0.6328070007501466

-0.07	0.003408323806125254	1.026007434405596
-0.07	0.013408323806125253	1.0508265869378997
-0.07	0.023408323806125255	1.0208954291116026
-0.07	0.033408323806125254	0.9747788595210831
-0.07	0.043408323806125255	0.922169489159994
-0.07	0.05340832380612526	0.8673460477708245
-0.07	0.06340832380612525	0.8126165306620312
-0.07	0.07340832380612526	0.7594051585812887
-0.07	0.08340832380612526	0.7086986601186795
-0.07	0.09340832380612525	0.6612636172483298
-0.07	0.10340832380612526	0.6177702867774609
-0.07	0.11340832380612526	0.5788780092464196
-0.07	0.12340832380612525	0.545310703131999
-0.07	0.13340832380612525	0.5179441476031297
-0.07	0.14340832380612525	0.49793238019028635
-0.07	0.15340832380612524	0.48692394044143383
-0.07	0.16340832380612524	0.4874870604971868
-0.07	0.17340832380612525	0.504083338580725
-0.07	0.18340832380612523	0.5458323280586537
-0.07	0.19340832380612524	0.6381218752459151

-0.06	0.002771274927131125	1.0263211869461073
-0.06	0.012771274927131124	1.0538118476566674
-0.06	0.022771274927131126	1.0248606512005245
-0.06	0.032771274927131125	0.9792782626559404
-0.06	0.04277127492713113	0.9270195023244808
-0.06	0.05277127492713113	0.8724536415271158
-0.06	0.06277127492713112	0.817927806869086
-0.06	0.07277127492713113	0.7648853241613496
-0.06	0.08277127492713113	0.7143228439253938
-0.06	0.09277127492713112	0.6670120773398873
-0.06	0.10277127492713113	0.6236255495061788
-0.06	0.11277127492713113	0.584822837607551
-0.06	0.12277127492713112	0.5513262837925462
-0.06	0.13277127492713112	0.5240080160545613
-0.06	0.14277127492713113	0.5040154873593353
-0.06	0.1527712749271311	0.49298579590907654
-0.06	0.16277127492713112	0.4934665665593834
-0.06	0.17277127492713112	0.5098788646190578
-0.06	0.1827712749271311	0.5512488593662715
-0.06	0.19277127492713111	0.6426687252209822

-0.04999999999999999	0.002231165940486223	1.0263721386192532
-0.04999999999999999	0.012231165940486222	1.056314959995637
-0.04999999999999999	0.022231165940486224	1.0282111188572136
-0.04999999999999999	0.03223116594048622	0.9830831113063576
-0.04999999999999999	0.042231165940486225	0.9311199051063904
-0.04999999999999999	0.05223116594048623	0.8767698722827718
-0.04999999999999999	0.06223116594048622	0.8224139526341664
-0.04999999999999999	0.07223116594048623	0.7695118596933971
-0.04999999999999999	0.08223116594048623	0.7190687043131865
-0.04999999999999999	0.09223116594048622	0.6718605450663379
-0.04999999999999999	0.10223116594048623	0.6285618110008487
-0.04999999999999999	0.11223116594048622	0.5898322547030768
-0.04999999999999999	0.12223116594048622	0.5563928555940583
-0.04999999999999999	0.13223116594048623	0.5291126220298071
-0.04999999999999999	0.14223116594048624	0.5091334071707685
-0.04999999999999999	0.15223116594048622	0.49808260908502594
-0.04999999999999999	0.16223116594048623	0.49849042667333543
-0.04999999999999999	0.17223116594048624	0.5147437346877347
-0.04999999999999999	0.18223116594048622	0.5557901366172557
-0.04999999999999999	0.19223116594048623	0.6464738161665573

-0.03999999999999998	0.0017885298685522124	1.0261865869025435
-0.03999999999999998	0.011788529868552212	1.0583447807957544
-0.03999999999999998	0.021788529868552214	1.0309487075663468
-0.03999999999999998	0.03178852986855221	0.9861944781410414
-0.03999999999999998	0.041788529868552214	0.9344724447562377
-0.03999999999999998	0.051788529868552216	0.8802975948060798
-0.03999999999999998	0.06178852986855221	0.8260790601777456
-0.03999999999999998	0.07178852986855222	0.7732901290442153
-0.03999999999999998	0.08178852986855221	0.7229428843071877
-0.03999999999999998	0.09178852986855221	0.6758169489861602
-0.03999999999999998	0.10178852986855222	0.6325883007218004
-0.03999999999999998	0.11178852986855221	0.5939168195385961
-0.03999999999999998	0.12178852986855221	0.5605223509335495
-0.03999999999999998	0.13178852986855222	0.533271331072512
-0.03999999999999998	0.14178852986855223	0.5133010132228849
-0.03999999999999998	0.1517885298685522	0.5022308474058297
-0.03999999999999998	0.16178852986855222	0.5025767842942989
-0.03999999999999998	0.17178852986855223	0.5186977996458123
-0.03999999999999998	0.1817885298685522	0.5594775258618218
-0.03999999999999998	0.19178852986855222	0.649558731672515

-0.02999999999999997	0.001443803539692006	1.0258238330555765
-0.02999999999999997	0.011443803539692005	1.059910699416597
-0.02999999999999997	0.021443803539692007	1.0330753624446825
-0.02999999999999997	0.031443803539692006	0.9886133198983814
-0.02999999999999997	0.04144380353969201	0.9370785291117163
-0.02999999999999997	0.05144380353969201	0.883039083833096
-0.02999999999999997	0.061443803539692005	0.8289263977430721
-0.02999999999999997	0.07144380353969201	0.7762244290690326
-0.02999999999999997	0.08144380353969201	0.7259507176490626
-0.02999999999999997	0.091443803539692	0.6788876648736909
-0.02999999999999997	0.10144380353969201	0.6357124478305609
-0.02999999999999997	0.11144380353969201	0.5970850361122124
-0.02999999999999997	0.121443803539692	0.5637243818573842
-0.02999999999999997	0.131443803539692	0.5364949087570706
-0.02999999999999997	0.14144380353969202	0.5165302815503306
-0.02999999999999997	0.151443803539692	0.5054437619243897
-0.02999999999999997	0.161443803539692	0.5057402253551045
-0.02999999999999997	0.17144380353969202	0.5217569963078509
-0.02999999999999997	0.181443803539692	0.5623281457908512
-0.02999999999999997	0.191443803539692	0.6519407067609189

-0.020000000000000018	0.0011973271571728413	1.0253887093288432
-0.020000000000000018	0.01119732715717284	1.0610216268452182
-0.020000000000000018	0.021197327157172843	1.0345928928360513
-0.020000000000000018	0.03119732715717284	0.9903404419699606
-0.020000000000000018	0.04119732715717284	0.9389392445420024
-0.020000000000000018	0.051197327157172845	0.8849960731576504
-0.020000000000000018	0.06119732715717284	0.830958459102158
-0.020000000000000018	0.07119732715717285	0.7783180458060849
-0.020000000000000018	0.08119732715717284	0.7280962906473447
-0.020000000000000018	0.09119732715717284	0.6810775833931264
-0.020000000000000018	0.10119732715717285	0.6379399554967264
-0.020000000000000018	0.11119732715717284	0.5993434356043325
-0.020000000000000018	0.12119732715717284	0.5660063317860574
-0.020000000000000018	0.13119732715717283	0.5387916240557078
-0.020000000000000018	0.14119732715717284	0.5188304083238169
-0.020000000000000018	0.15119732715717282	0.5077315228239577
-0.020000000000000018	0.16119732715717283	0.5079919361725105
-0.020000000000000018	0.17119732715717284	0.5239335337815818
-0.020000000000000018	0.18119732715717282	0.56435508992261
-0.020000000000000018	0.19119732715717283	0.6536328887738967

-0.010000000000000009	0.0010493439634268456	1.025028101283113
-0.010000000000000009	0.011049343963426845	1.0616849262541397
-0.010000000000000009	0.021049343963426847	1.0355027689520426
-0.010000000000000009	0.031049343963426845	0.9913764578943554
-0.010000000000000009	0.04104934396342685	0.9400553645916897
-0.010000000000000009	0.05104934396342685	0.8861697833132168
-0.010000000000000009	0.061049343963426844	0.832177000371123
-0.010000000000000009	0.07104934396342685	0.7795732969330463
-0.010000000000000009	0.08104934396342685	0.729382489206993
-0.010000000000000009	0.09104934396342684	0.6823901616945157
-0.010000000000000009	0.10104934396342685	0.6392748576050845
-0.010000000000000009	0.11104934396342685	0.600696639103886
-0.010000000000000009	0.12104934396342684	0.5673734254838523
-0.010000000000000009	0.13104934396342685	0.5401673281229038
-0.010000000000000009	0.14104934396342686	0.5202078994560381
-0.010000000000000009	0.15104934396342684	0.5091013224365778
-0.010000000000000009	0.16104934396342685	0.5093398232683936
-0.010000000000000009	0.17104934396342686	0.5252360345273168
-0.010000000000000009	0.18104934396342684	0.5655675942494156
-0.010000000000000009	0.19104934396342685	0.6546445331994794

0.	0.001	1.024886862877577
0.	0.011	1.0619054595447894
0.	0.021	1.035805949933798
0.	0.031	0.9917217527500204
0.	0.041	0.9404273530691203
0.	0.051000000000000004	0.8865609397899835
0.	0.061	0.8325830653568059
0.	0.07100000000000001	0.7799915614012719
0.	0.081	0.7298110318351805
0.	0.091	0.682827459707876
0.	0.101	0.6397195586795115
0.	0.111	0.6011474017751084
0.	0.121	0.5678287783105189
0.	0.131	0.5406255097182616
0.	0.14100000000000001	0.5206666335843003
0.	0.151	0.5095574475749026
0.	0.161	0.5097885973839733
0.	0.171	0.5256696330876353
0.	0.181	0.5659711542878603
0.	0.191	0.6549811398629863

0.010000000000000009	0.0010493439634268456	1.025028101283113
0.010000000000000009	0.011049343963426845	1.0616849262541397
0.010000000000000009	0.021049343963426847	1.0355027689520426
0.010000000000000009	0.031049343963426845	0.9913764578943554
0.010000000000000009	0.04104934396342685	0.9400553645916897
0.010000000000000009	0.05104934396342685	0.8861697833132168
0.010000000000000009	0.061049343963426844	0.832177000371123
0.010000000000000009	0.07104934396342685	0.7795732969330463
0.010000000000000009	0.08104934396342685	0.729382489206993
0.010000000000000009	0.09104934396342684	0.6823901616945157
0.010000000000000009	0.10104934396342685	0.6392748576050845
0.010000000000000009	0.11104934396342685	0.600696639103886
0.010000000000000009	0.12104934396342684	0.5673734254838523
0.010000000000000009	0.13104934396342685	0.5401673281229038
0.010000000000000009	0.14104934396342686	0.5202078994560381
0.010000000000000009	0.15104934396342684	0.5091013224365778
0.010000000000000009	0.16104934396342685	0.5093398232683936
0.010000000000000009	0.17104934396342686	0.5252360345273168
0.010000000000000009	0.18104934396342684	0.5655675942494156
0.010000000000000009	0.19104934396342685	0.6546445331994794

0.020000000000000018	0.0011973271571728413	1.0253887093288432
0.020000000000000018	0.01119732715717284	1.0610216268452182
0.020000000000000018	0.021197327157172843	1.0345928928360513
0.020000000000000018	0.03119732715717284	0.9903404419699606
0.020000000000000018	0.04119732715717284	0.9389392445420024
0.020000000000000018	0.051197327157172845	0.8849960731576504
0.020000000000000018	0.06119732715717284	0.830958459102158
0.020000000000000018	0.07119732715717285	0.7783180458060849
0.020000000000000018	0.08119732715717284	0.7280962906473447
0.020000000000000018	0.09119732715717284	0.6810775833931264
0.020000000000000018	0.10119732715717285	0.6379399554967264
0.020000000000000018	0.11119732715717284	0.5993434356043325
0.020000000000000018	0.12119732715717284	0.5660063317860574
0.020000000000000018	0.13119732715717283	0.5387916240557078
0.020000000000000018	0.14119732715717284	0.5188304083238169
0.020000000000000018	0.15119732715717282	0.5077315228239577
0.020000000000000018	0.16119732715717283	0.5079919361725105
0.020000000000000018	0.17119732715717284	0.5239335337815818
0.020000000000000018	0.18119732715717282	0.56435508992261
0.020000000000000018	0.19119732715717283	0.6536328887738967

0.030000000000000027	0.001443803539692006	1.0258238330555765
0.030000000000000027	0.011443803539692005	1.059910699416597
0.030000000000000027	0.021443803539692007	1.0330753624446825
0.030000000000000027	0.031443803539692006	0.9886133198983814
0.030000000000000027	0.04144380353969201	0.9370785291117163
0.030000000000000027	0.05144380353969201	0.883039083833096
0.030000000000000027	0.061443803539692005	0.8289263977430721
0.030000000000000027	0.07144380353969201	0.7762244290690326
0.030000000000000027	0.08144380353969201	0.7259507176490626
0.030000000000000027	0.091443803539692	0.6788876648736909
0.030000000000000027	0.10144380353969201	0.6357124478305609
0.030000000000000027	0.11144380353969201	0.5970850361122124
0.030000000000000027	0.121443803539692	0.5637243818573842
0.030000000000000027	0.131443803539692	0.5364949087570706
0.030000000000000027	0.14144380353969202	0.5165302815503306
0.030000000000000027	0.151443803539692	0.5054437619243897
0.030000000000000027	0.161443803539692	0.5057402253551045
0.030000000000000027	0.17144380353969202	0.5217569963078509
0.030000000000000027	0.181443803539692	0.5623281457908512
0.030000000000000027	0.191443803539692	0.6519407067609189

0.040000000000000036	0.0017885298685522263	1.0261865869025435
0.040000000000000036	0.011788529868552226	1.0583447807957538
0.040000000000000036	0.021788529868552228	1.0309487075663468
0.040000000000000036	0.031788529868552226	0.9861944781410419
0.040000000000000036	0.04178852986855223	0.9344724447562373
0.040000000000000036	0.05178852986855223	0.88029759480608
0.040000000000000036	0.061788529868552225	0.8260790601777462
0.040000000000000036	0.07178852986855223	0.7732901290442161
0.040000000000000036	0.08178852986855223	0.7229428843071876
0.040000000000000036	0.09178852986855222	0.6758169489861595
0.040000000000000036	0.10178852986855223	0.6325883007217977
0.040000000000000036	0.11178852986855223	0.5939168195385957
0.040000000000000036	0.12178852986855222	0.5605223509335485
0.040000000000000036	0.13178852986855222	0.5332713310725118
0.040000000000000036	0.14178852986855223	0.5133010132228859
0.040000000000000036	0.1517885298685522	0.5022308474058295
0.040000000000000036	0.16178852986855222	0.5025767842942991
0.040000000000000036	0.17178852986855223	0.5186977996458124
0.040000000000000036	0.1817885298685522	0.5594775258618175
0.040000000000000036	0.19178852986855222	0.649558731672515

0.050000000000000044	0.002231165940486237	1.0263721386192537
0.050000000000000044	0.012231165940486236	1.056314959995637
0.050000000000000044	0.022231165940486238	1.0282111188572136
0.050000000000000044	0.03223116594048624	0.9830831113063576
0.050000000000000044	0.04223116594048624	0.93111990510639
0.050000000000000044	0.05223116594048624	0.8767698722827711
0.050000000000000044	0.062231165940486236	0.8224139526341664
0.050000000000000044	0.07223116594048624	0.7695118596933971
0.050000000000000044	0.08223116594048624	0.7190687043131865
0.050000000000000044	0.09223116594048623	0.6718605450663374
0.050000000000000044	0.10223116594048624	0.6285618110008493
0.050000000000000044	0.11223116594048624	0.5898322547030764
0.050000000000000044	0.12223116594048623	0.5563928555940593
0.050000000000000044	0.13223116594048623	0.5291126220298099
0.050000000000000044	0.14223116594048624	0.5091334071707675
0.050000000000000044	0.15223116594048622	0.49808260908502544
0.050000000000000044	0.16223116594048623	0.49849042667333526
0.050000000000000044	0.17223116594048624	0.5147437346877334
0.050000000000000044	0.18223116594048622	0.5557901366172548
0.050000000000000044	0.19223116594048623	0.64647381616656

0.06000000000000005	0.002771274927131139	1.0263211869461084
0.06000000000000005	0.012771274927131138	1.0538118476566674
0.06000000000000005	0.02277127492713114	1.0248606512005245
0.06000000000000005	0.03277127492713114	0.9792782626559404
0.06000000000000005	0.04277127492713114	0.9270195023244814
0.06000000000000005	0.05277127492713114	0.8724536415271165
0.06000000000000005	0.06277127492713114	0.8179278068690864
0.06000000000000005	0.07277127492713115	0.7648853241613488
0.06000000000000005	0.08277127492713114	0.714322843925394
0.06000000000000005	0.09277127492713114	0.6670120773398864
0.06000000000000005	0.10277127492713115	0.6236255495061783
0.06000000000000005	0.11277127492713114	0.584822837607551
0.06000000000000005	0.12277127492713114	0.5513262837925459
0.06000000000000005	0.13277127492713114	0.5240080160545607
0.06000000000000005	0.14277127492713115	0.5040154873593367
0.06000000000000005	0.15277127492713113	0.49298579590907654
0.06000000000000005	0.16277127492713114	0.49346656655938326
0.06000000000000005	0.17277127492713115	0.5098788646190578
0.06000000000000005	0.18277127492713113	0.5512488593662702
0.06000000000000005	0.19277127492713114	0.6426687252209826

0.07000000000000006	0.0034083238061252677	1.026007434405596
0.07000000000000006	0.013408323806125267	1.0508265869378988
0.07000000000000006	0.02340832380612527	1.0208954291116026
0.07000000000000006	0.03340832380612527	0.9747788595210838
0.07000000000000006	0.04340832380612527	0.9221694891599944
0.07000000000000006	0.05340832380612527	0.8673460477708252
0.07000000000000006	0.06340832380612527	0.812616530662032
0.07000000000000006	0.07340832380612528	0.7594051585812877
0.07000000000000006	0.08340832380612527	0.7086986601186789
0.07000000000000006	0.09340832380612527	0.66126361724833
0.07000000000000006	0.10340832380612527	0.6177702867774596
0.07000000000000006	0.11340832380612527	0.5788780092464194
0.07000000000000006	0.12340832380612526	0.545310703131998
0.07000000000000006	0.13340832380612527	0.5179441476031275
0.07000000000000006	0.14340832380612528	0.497932380190284
0.07000000000000006	0.15340832380612526	0.48692394044143383
0.07000000000000006	0.16340832380612527	0.4874870604971863
0.07000000000000006	0.17340832380612528	0.5040833385807235
0.07000000000000006	0.18340832380612526	0.5458323280586534
0.07000000000000006	0.19340832380612527	0.6381218752459148

0.07999999999999996	0.004141683887136884	1.0254246687408526
0.07999999999999996	0.014141683887136883	1.047351670387494
0.07999999999999996	0.024141683887136885	1.0163138256270592
0.07999999999999996	0.034141683887136884	0.9695837342194039
0.07999999999999996	0.044141683887136886	0.9165677476151471
0.07999999999999996	0.05414168388713689	0.8614436035167701
0.07999999999999996	0.06414168388713688	0.8064751441871104
0.07999999999999996	0.07414168388713689	0.7530648610321525
0.07999999999999996	0.08414168388713689	0.7021881229192789
0.07999999999999996	0.09414168388713688	0.6546055987082021
0.07999999999999996	0.10414168388713689	0.6109849000934169
0.07999999999999996	0.11414168388713689	0.5719850527728506
0.07999999999999996	0.12414168388713688	0.5383317460220095
0.07999999999999996	0.13414168388713688	0.5109049216001399
0.07999999999999996	0.14414168388713688	0.4908661667587527
0.07999999999999996	0.15414168388713687	0.47987718844490407
0.07999999999999996	0.16414168388713687	0.48053000847448213
0.07999999999999996	0.17414168388713688	0.497333156097779
0.07999999999999996	0.18414168388713686	0.5395146472387192
0.07999999999999996	0.19414168388713687	0.6328070007501466

0.08999999999999997	0.0049706314323056935	1.0245776989388342
0.08999999999999997	0.014970631432305693	1.0433814850878953
0.08999999999999997	0.024970631432305695	1.0111145907725745
0.08999999999999997	0.03497063143230569	0.9636916217131162
0.08999999999999997	0.044970631432305695	0.9102117401789085
0.08999999999999997	0.0549706314323057	0.8547421199524438
0.08999999999999997	0.06497063143230569	0.7994977007018831
0.08999999999999997	0.0749706314323057	0.7458567043820701
0.08999999999999997	0.0849706314323057	0.694781720749875
0.08999999999999997	0.09497063143230569	0.6470267151042379
0.08999999999999997	0.1049706314323057	0.6032562605521531
0.08999999999999997	0.1149706314323057	0.5641289685482997
0.08999999999999997	0.12497063143230569	0.5303724700042421
0.08999999999999997	0.1349706314323057	0.5028713556411684
0.08999999999999997	0.1449706314323057	0.4827957025901901
0.08999999999999997	0.1549706314323057	0.47182209049001955
0.08999999999999997	0.1649706314323057	0.4725695098584696
0.08999999999999997	0.1749706314323057	0.48959987717758163
0.08999999999999997	0.1849706314323057	0.5322650432384918
0.08999999999999997	0.1949706314323057	0.6266927388825703

0.09999999999999998	0.005894348370484636	1.0234768166316288
0.09999999999999998	0.015894348370484635	1.0389125659603684
0.09999999999999998	0.025894348370484637	1.00529691285452
0.09999999999999998	0.035894348370484636	0.9571011267729264
0.09999999999999998	0.04589434837048464	0.9030984399856181
0.09999999999999998	0.05589434837048464	0.8472366202629151
0.09999999999999998	0.06589434837048463	0.791677189939061
0.09999999999999998	0.07589434837048464	0.7377716316324945
0.09999999999999998	0.08589434837048464	0.6864683474422754
0.09999999999999998	0.09589434837048463	0.6385137966056168
0.09999999999999998	0.10589434837048464	0.5945690986326034
0.09999999999999998	0.11589434837048464	0.5552923252876072
0.09999999999999998	0.12589434837048463	0.5214131911484495
0.09999999999999998	0.13589434837048464	0.4938213914484243
0.09999999999999998	0.14589434837048465	0.4736964017897913
0.09999999999999998	0.15589434837048463	0.4627313517655477
0.09999999999999998	0.16589434837048464	0.4635753694231541
0.09999999999999998	0.17589434837048465	0.48085027166133343
0.09999999999999998	0.18589434837048463	0.5240474398526153
0.09999999999999998	0.19589434837048464	0.6802211357598799

0.10999999999999999	0.006911923104577457	1.0221346060298144
0.10999999999999999	0.016911923104577457	1.0339435817179174
0.10999999999999999	0.02691192310457746	0.9988604039164493
0.10999999999999999	0.03691192310457746	0.9498106555026056
0.10999999999999999	0.04691192310457746	0.8952242369171617
0.10999999999999999	0.05691192310457746	0.8389212328331952
0.10999999999999999	0.06691192310457746	0.7830054225955517
0.10999999999999999	0.07691192310457746	0.7287991322848734
0.10999999999999999	0.08691192310457746	0.6772351694140841
0.10999999999999999	0.09691192310457745	0.6290516661751477
0.10999999999999999	0.10691192310457746	0.5849058463971897
0.10999999999999999	0.11691192310457746	0.5454550851662568
0.10999999999999999	0.12691192310457744	0.5114312879934517
0.10999999999999999	0.13691192310457745	0.4837296725346489
0.10999999999999999	0.14691192310457746	0.46353998186569784
0.10999999999999999	0.15691192310457744	0.4525735354056763
0.10999999999999999	0.16691192310457745	0.4535127474506211
0.10999999999999999	0.17691192310457746	0.4710458998628277
0.10999999999999999	0.18691192310457744	0.514819947521245
0.10999999999999999	0.19691192310457745	0.7313717043958456

0.12	0.008022351411174855	1.0205641551143372
0.12	0.018022351411174857	1.0284751046356968
0.12	0.028022351411174855	0.9918050083583998
0.12	0.038022351411174854	0.9418183084010459
0.12	0.048022351411174856	0.886584817487815
0.12	0.05802235141117486	0.8297890626153394
0.12	0.06802235141117485	0.7734728943635532
0.12	0.07802235141117486	0.7189270981746515
0.12	0.08802235141117486	0.6670674713426461
0.12	0.09802235141117485	0.6186229724062411
0.12	0.10802235141117486	0.5742464541895869
0.12	0.11802235141117486	0.534594400369823
0.12	0.12802235141117485	0.5004009730239127
0.12	0.13802235141117486	0.4725672844226093
0.12	0.14802235141117487	0.4522941647135142
0.12	0.15802235141117485	0.441312713644462
0.12	0.16802235141117486	0.44234174655248115
0.12	0.17802235141117487	0.4601426146817554
0.12	0.18802235141117485	0.5045342523636989
0.12	0.19802235141117486	0.7679882451403851

0.13	0.009224537431601884	1.0187780669258446
0.13	0.019224537431601886	1.022509225315776
0.13	0.029224537431601885	0.9841308399509561
0.13	0.03922453743160188	0.9331217343762142
0.13	0.049224537431601885	0.8771750172137955
0.13	0.05922453743160189	0.8198320392563672
0.13	0.06922453743160188	0.7630686280147695
0.13	0.07922453743160189	0.7081416571399821
0.13	0.08922453743160189	0.6559484784926717
0.13	0.09922453743160188	0.6072079970615265
0.13	0.10922453743160189	0.5625681793361234
0.13	0.11922453743160188	0.5226843781258731
0.13	0.1292245374316019	0.4882930281185903
0.13	0.1392245374316019	0.46030145306399795
0.13	0.1492245374316019	0.439922328346941
0.13	0.15922453743160186	0.42890805992662057
0.13	0.16922453743160187	0.4300169262672754
0.13	0.17922453743160188	0.4480899731539135
0.13	0.1892245374316019	0.49313488811730793
0.13	0.1992245374316019	0.7994482844556101

0.14	0.010517294753398049	1.0167879201064427
0.14	0.02051729475339805	1.0160490714314028
0.14	0.03051729475339805	0.9758379567802947
0.14	0.04051729475339805	0.923717947029813
0.14	0.05051729475339805	0.8669886449685369
0.14	0.06051729475339805	0.8090407408883993
0.14	0.07051729475339805	0.7517799921035537
0.14	0.08051729475339806	0.6964269827969432
0.14	0.09051729475339805	0.6438591536495305
0.14	0.10051729475339805	0.5947844348874678
0.14	0.11051729475339805	0.5498453439628375
0.14	0.12051729475339805	0.509695810750812
0.14	0.13051729475339804	0.4750744997610783
0.14	0.14051729475339805	0.44689519627915253
0.14	0.15051729475339806	0.42638310289586934
0.14	0.16051729475339804	0.41531337369929117
0.14	0.17051729475339805	0.4164867345790084
0.14	0.18051729475339806	0.43483054269256816
0.14	0.19051729475339804	0.4951863524219398
0.14	0.20051729475339805	0.8282041326329911

0.15000000000000002	0.011899347581163205	1.0146039801807967
0.15000000000000002	0.021899347581163207	1.0090982801616184
0.15000000000000002	0.03189934758116321	0.9669260859545743
0.15000000000000002	0.041899347581163204	0.913603105939921
0.15000000000000002	0.051899347581163206	0.8560182794728043
0.15000000000000002	0.06189934758116321	0.7974041927255431
0.15000000000000002	0.0718993475811632	0.7395924948697957
0.15000000000000002	0.08189934758116321	0.6837650785601644
0.15000000000000002	0.09189934758116321	0.6307779663628962
0.15000000000000002	0.1018993475811632	0.5813271429267359
0.15000000000000002	0.11189934758116321	0.5360490585762281
0.15000000000000002	0.1218993475811632	0.4955958666499858
0.15000000000000002	0.1318993475811632	0.46070834904724545
0.15000000000000002	0.1418993475811632	0.43230692206832727
0.15000000000000002	0.15189934758116322	0.41162990312901276
0.15000000000000002	0.1618993475811632	0.40047652792488264
0.15000000000000002	0.1718993475811632	0.40169284318644427
0.15000000000000002	0.18189934758116322	0.4202990839495859
0.15000000000000002	0.1918993475811632	0.6144361646321218
0.15000000000000002	0.2018993475811632	0.8553249919506938

0.16000000000000003	0.013369331995613645	1.012235050087321
0.16000000000000003	0.023369331995613647	1.001660461917979
0.16000000000000003	0.03336933199561365	0.9573943104122871
0.16000000000000003	0.043369331995613644	0.9027722665076283
0.16000000000000003	0.053369331995613646	0.8442550385040978
0.16000000000000003	0.06336933199561365	0.7849096397536908
0.16000000000000003	0.07336933199561364	0.7264895518718517
0.16000000000000003	0.08336933199561365	0.6701355338579931
0.16000000000000003	0.09336933199561365	0.6166806318982725
0.16000000000000003	0.10336933199561364	0.5668078561280396
0.16000000000000003	0.11336933199561365	0.5211469075065962
0.16000000000000003	0.12336933199561365	0.4803477375080212
0.16000000000000003	0.13336933199561363	0.4451530506277356
0.16000000000000003	0.14336933199561364	0.4164899664901855
0.16000000000000003	0.15336933199561364	0.39561038824377925
0.16000000000000003	0.16336933199561365	0.3843388273205986
0.16000000000000003	0.17336933199561366	0.3855693705253243
0.16000000000000003	0.18336933199561367	0.4044215881087092
0.16000000000000003	0.19336933199561362	0.6751434432780257
0.16000000000000003	0.20336933199561363	0.881389119269979

0.17000000000000004	0.014925797299605637	1.0096883970314923
0.17000000000000004	0.02492579729960564	0.9937386808755925
0.17000000000000004	0.03492579729960564	0.9472407292936895
0.17000000000000004	0.044925797299605635	0.8912191022043204
0.17000000000000004	0.05492579729960564	0.8316883215973273
0.17000000000000004	0.06492579729960564	0.771542292809481
0.17000000000000004	0.07492579729960563	0.7124522257399719
0.17000000000000004	0.08492579729960564	0.6555152502251482
0.17000000000000004	0.09492579729960564	0.601539816908929
0.17000000000000004	0.10492579729960563	0.5511948655425867
0.17000000000000004	0.11492579729960564	0.5051025916573209
0.17000000000000004	0.12492579729960564	0.46391023607074916
0.17000000000000004	0.13492579729960563	0.42836213365519193
0.17000000000000004	0.14492579729960564	0.3993920624195381
0.17000000000000004	0.15492579729960565	0.3782658378394912
0.17000000000000004	0.16492579729960563	0.3668342628542621
0.17000000000000004	0.17492579729960564	0.368041973067997
0.17000000000000004	0.18492579729960565	0.38711414128950444
0.17000000000000004	0.19492579729960563	0.7254226455227657
0.17000000000000004	0.20492579729960564	0.9067525193945876

0.18000000000000005	0.016567207449798504	1.0069697196613419
0.18000000000000005	0.026567207449798506	0.9853349673009593
0.18000000000000005	0.03656720744979851	0.9364621015098217
0.18000000000000005	0.0465672074497985	0.8789356028155163
0.18000000000000005	0.056567207449798505	0.818305526937658
0.18000000000000005	0.06656720744979851	0.7572850472031467
0.18000000000000005	0.0765672074497985	0.6974589361921119
0.18000000000000005	0.08656720744979851	0.6398781345942884
0.18000000000000005	0.0965672074497985	0.5853248083583666
0.18000000000000005	0.1065672074497985	0.5344526547759687
0.18000000000000005	0.11656720744979851	0.48787552321556915
0.18000000000000005	0.1265672074497985	0.4462373379198808
0.18000000000000005	0.1365672074497985	0.41028365652429105
0.18000000000000005	0.1465672074497985	0.38095472882879994
0.18000000000000005	0.15656720744979852	0.35953043077387653
0.18000000000000005	0.1665672074497985	0.34788864499540534
0.18000000000000005	0.1765672074497985	0.3490267811191096
0.18000000000000005	0.18656720744979852	0.5056512240396445
0.18000000000000005	0.1965672074497985	0.7708493683423326
0.18000000000000005	0.2065672074497985	0.9316554171556427

0.19000000000000006	0.018291942572543823	1.0040831345124894
0.19000000000000006	0.028291942572543825	0.9764498683102015
0.19000000000000006	0.03829194257254383	0.9250534797783442
0.19000000000000006	0.04829194257254382	0.8659117516135546
0.19000000000000006	0.058291942572543824	0.8040917428242176
0.19000000000000006	0.06829194257254383	0.7421181727346898
0.19000000000000006	0.07829194257254382	0.6814851380794168
0.19000000000000006	0.08829194257254383	0.6231947566320021
0.19000000000000006	0.09829194257254383	0.5680011416226155
0.19000000000000006	0.10829194257254382	0.5165414896096518
0.19000000000000006	0.11829194257254383	0.4694203660306608
0.19000000000000006	0.12829194257254384	0.4272776594379132
0.19000000000000006	0.13829194257254382	0.3908596056467536
0.19000000000000006	0.14829194257254383	0.36111256821655074
0.19000000000000006	0.15829194257254384	0.33933041089736676
0.19000000000000006	0.16829194257254382	0.3274185944870826
0.19000000000000006	0.17829194257254383	0.3284291499601241
0.19000000000000006	0.18829194257254384	0.5899425338420135
0.19000000000000006	0.19829194257254382	0.8135691851978362
0.19000000000000006	0.20829194257254383	0.9562720425691617

0.20000000000000007	0.020098300562505264	1.0010311689895754
0.20000000000000007	0.030098300562505266	0.9670820374933141
0.20000000000000007	0.04009830056250527	0.913007839819273
0.20000000000000007	0.05009830056250526	0.8521351834048373
0.20000000000000007	0.060098300562505265	0.789029413530219
0.20000000000000007	0.07009830056250527	0.7260189734786242
0.20000000000000007	0.08009830056250526	0.6645029647138547
0.20000000000000007	0.09009830056250527	0.6054319663552953
0.20000000000000007	0.10009830056250527	0.5495301829587752
0.20000000000000007	0.11009830056250526	0.4974169547881016
0.20000000000000007	0.12009830056250527	0.4496865142186054
0.20000000000000007	0.13009830056250526	0.40697386270676367
0.20000000000000007	0.14009830056250527	0.37002520663121075
0.20000000000000007	0.15009830056250528	0.3397924573455037
0.20000000000000007	0.1600983005625053	0.3175831203405085
0.20000000000000007	0.17009830056250524	0.30533036477793085
0.20000000000000007	0.18009830056250525	0.30614219046500596
0.20000000000000007	0.19009830056250526	0.6565198509640365
0.20000000000000007	0.20009830056250527	0.8546832000451862
0.20000000000000007	0.21009830056250528	0.9807367278761642

0.20999999999999996	0.021984498762430957	0.997814752779342
0.20999999999999996	0.03198449876243096	0.9572278595047968
0.20999999999999996	0.04198449876243096	0.9003157068488563
0.20999999999999996	0.051984498762430956	0.8375908241826
0.20999999999999996	0.06198449876243096	0.7730979786262667
0.20999999999999996	0.07198449876243096	0.7089614150674374
0.20999999999999996	0.08198449876243095	0.6464808330613864
0.20999999999999996	0.09198449876243096	0.586552467500819
0.20999999999999996	0.10198449876243096	0.5298686606145895
0.20999999999999996	0.11198449876243095	0.4770294308524914
0.20999999999999996	0.12198449876243096	0.4286175001618281
0.20999999999999996	0.13198449876243096	0.3852619763218647
0.20999999999999996	0.14198449876243097	0.3477081339598569
0.20999999999999996	0.15198449876243098	0.3169126134395818
0.20999999999999996	0.16198449876243098	0.29419587693409127
0.20999999999999996	0.17198449876243094	0.2815184644887014
0.20999999999999996	0.18198449876243095	0.45318043347667414
0.20999999999999996	0.19198449876243096	0.7160944256471177
0.20999999999999996	0.20198449876243096	0.8948541306560562
0.20999999999999996	0.21198449876243097	1.0051588218919427

0.21999999999999997	0.02394867572242107	0.9944332021366904
0.21999999999999997	0.03394867572242107	0.9468811028427376
0.21999999999999997	0.043948675722421074	0.8869647791168278
0.21999999999999997	0.05394867572242107	0.8222605117523095
0.21999999999999997	0.06394867572242108	0.7562734838944055
0.21999999999999997	0.07394867572242107	0.6909157163869072
0.21999999999999997	0.08394867572242107	0.6273830065462934
0.21999999999999997	0.09394867572242108	0.5665143411773743
0.21999999999999997	0.10394867572242107	0.5089681377414739
0.21999999999999997	0.11394867572242107	0.45532350254795473
0.21999999999999997	0.12394867572242108	0.4061503213875497
0.21999999999999997	0.13394867572242108	0.36207061896084464
0.21999999999999997	0.14394867572242107	0.32382760247122955
0.21999999999999997	0.15394867572242107	0.2923815142851396
0.21999999999999997	0.16394867572242108	0.2690646672615022
0.21999999999999997	0.17394867572242106	0.2558640410584846
0.21999999999999997	0.18394867572242107	0.5446971343422816
0.21999999999999997	0.19394867572242108	0.7721044510018611
0.21999999999999997	0.20394867572242106	0.9345269491350653
0.21999999999999997	0.21394867572242107	1.0296318392231916

0.22999999999999998	0.025988893036954036	0.990884192831908
0.22999999999999998	0.03598889303695404	0.9360325922124342
0.22999999999999998	0.04598889303695404	0.8729395460649519
0.22999999999999998	0.055988893036954035	0.8061225952408821
0.22999999999999998	0.06598889303695404	0.7385281608602158
0.22999999999999998	0.07598889303695404	0.6718479016037562
0.22999999999999998	0.08598889303695403	0.6071691101882849
0.22999999999999998	0.09598889303695404	0.5452705131847031
0.22999999999999998	0.10598889303695404	0.48677441892252676
0.22999999999999998	0.11598889303695403	0.4322372886882542
0.22999999999999998	0.12598889303695404	0.3822146737593051
0.22999999999999998	0.13598889303695405	0.3373201099322331
0.22999999999999998	0.14598889303695403	0.29829332054421515
0.22999999999999998	0.15598889303695404	0.26609664610296163
0.22999999999999998	0.16598889303695405	0.2420726205067342
0.22999999999999998	0.17598889303695403	0.3165641831096372
0.22999999999999998	0.18598889303695404	0.6205612402065931
0.22999999999999998	0.19598889303695405	0.8261983404529673
0.22999999999999998	0.20598889303695403	0.974027005922304
0.22999999999999998	0.21598889303695404	1.0542394390122187

0.24	0.028103137257858846	0.9871637181789565
0.24	0.03810313725785885	0.9246698907428137
0.24	0.04810313725785885	0.85822089674845
0.24	0.058103137257858845	0.7891515098860199
0.24	0.06810313725785885	0.7198299707197142
0.24	0.07810313725785885	0.6517193072692505
0.24	0.08810313725785884	0.5857935915607531
0.24	0.09810313725785885	0.5227681569934155
0.24	0.10810313725785885	0.46322688048965316
0.24	0.11810313725785884	0.40770168136661095
0.24	0.12810313725785885	0.3567320759198202
0.24	0.13810313725785883	0.31092144772930175
0.24	0.14810313725785884	0.2710042806720081
0.24	0.15810313725785885	0.23794304737065736
0.24	0.16810313725785886	0.2130882203137246
0.24	0.17810313725785884	0.4415292332081609
0.24	0.18810313725785885	0.6901222073707223
0.24	0.19810313725785886	0.8793396325218745
0.24	0.20810313725785884	1.0136099263142697
0.24	0.21810313725785885	1.0790595793865068

0.25	0.03028932188134524	0.9832660287436731
0.25	0.04028932188134524	0.9127769816047554
0.25	0.050289321881345245	0.8427857124203773
0.25	0.06028932188134524	0.7713173219370167
0.25	0.07028932188134523	0.7001421070352051
0.25	0.08028932188134524	0.6304860378644266
0.25	0.09028932188134524	0.5632051195860309
0.25	0.10028932188134525	0.49894802270821825
0.25	0.11028932188134524	0.43825771282135007
0.25	0.12028932188134524	0.3816394799745939
0.25	0.13028932188134523	0.3296148668724601
0.25	0.14028932188134524	0.2827751336802921
0.25	0.15028932188134525	0.24184735790640083
0.25	0.16028932188134526	0.20779160967375673
0.25	0.17028932188134527	0.1819632018444519
0.25	0.18028932188134522	0.5320569971051979
0.25	0.19028932188134523	0.7566769384906452
0.25	0.20028932188134524	0.932170524721696
0.25	0.21028932188134525	1.0534896829780618
0.25	0.22028932188134526	1.104167595478648

0.26	0.03254528940713114	0.979183550193671
0.26	0.04254528940713114	0.9003339380422282
0.26	0.05254528940713114	0.8266064355684596
0.26	0.06254528940713114	0.7525852368699469
0.26	0.07254528940713115	0.6794224500046004
0.26	0.08254528940713114	0.6080983615463168
0.26	0.09254528940713114	0.5393459114301921
0.26	0.10254528940713115	0.4737436803231481
0.26	0.11254528940713114	0.4117910604092274
0.26	0.12254528940713114	0.35396440253265105
0.26	0.13254528940713114	0.3007650548475134
0.26	0.14254528940713113	0.2527698129301795
0.26	0.15254528940713113	0.21069568017384444
0.26	0.16254528940713114	0.17549708774684053
0.26	0.17254528940713115	0.35205420076952004
0.26	0.18254528940713113	0.613160546058559
0.26	0.19254528940713114	0.8218914098150466
0.26	0.20254528940713115	0.9851644419669728
0.26	0.21254528940713113	1.0938557922737127
0.26	0.22254528940713114	1.1296386440743194

0.27	0.03486881346763482	0.9749067753616348
0.27	0.04486881346763482	0.8873165702910397
0.27	0.05486881346763482	0.8096506061325439
0.27	0.06486881346763482	0.7329150623941377
0.27	0.07486881346763483	0.6576229633407009
0.27	0.08486881346763482	0.5845000359791971
0.27	0.09486881346763482	0.5141509756714236
0.27	0.10486881346763482	0.4470806631503238
0.27	0.11486881346763482	0.3837420425611966
0.27	0.12486881346763481	0.3245799532174296
0.27	0.13486881346763482	0.27007299099308335
0.27	0.1448688134676348	0.22078069896611383
0.27	0.1548688134676348	0.1774067263609405
0.27	0.16486881346763482	0.14089575960362796
0.27	0.17486881346763483	0.4539705537270306
0.27	0.1848688134676348	0.6903826945153535
0.27	0.19486881346763482	0.8867873834122278
0.27	0.20486881346763483	1.0387009516929113
0.27	0.2148688134676348	1.13488472241928
0.27	0.22486881346763482	1.1555497959389442

0.28	0.03725760102513104	0.9704241259676278
0.28	0.04725760102513104	0.8736960371826661
0.28	0.05725760102513104	0.791880354024468
0.28	0.06725760102513104	0.712260615849421
0.28	0.07725760102513105	0.6346890227825709
0.28	0.08725760102513104	0.5596275519333597
0.28	0.09725760102513104	0.4875472574193695
0.28	0.10725760102513104	0.41887549436926585
0.28	0.11725760102513104	0.35401563404909164
0.28	0.12725760102513103	0.29337812052761075
0.28	0.13725760102513104	0.23741583573344363
0.28	0.14725760102513102	0.18666774039118963
0.28	0.15725760102513103	0.141820097875197
0.28	0.16725760102513104	0.27948309258009746
0.28	0.17725760102513105	0.5439176146816668
0.28	0.18725760102513103	0.7661504155961933
0.28	0.19725760102513104	0.9520822714561707
0.28	0.20725760102513105	1.0931071642410364
0.28	0.21725760102513103	1.1767481066885341
0.28	0.22725760102513104	1.1819819692913531

0.29000000000000004	0.03970929463470235	0.9657217785688127
0.29000000000000004	0.049709294634702354	0.8594384092894097
0.29000000000000004	0.059709294634702356	0.7732518353167751
0.29000000000000004	0.06970929463470235	0.690569063492172
0.29000000000000004	0.07970929463470236	0.6105586629323387
0.29000000000000004	0.08970929463470236	0.5334092797289702
0.29000000000000004	0.09970929463470235	0.45945266806319185
0.29000000000000004	0.10970929463470236	0.3890345760801658
0.29000000000000004	0.11970929463470235	0.322505380649454
0.29000000000000004	0.12970929463470235	0.26023787504905915
0.29000000000000004	0.13970929463470236	0.20265577855659134
0.29000000000000004	0.14970929463470234	0.15027347924161671
0.29000000000000004	0.15970929463470235	0.10375489649156378
0.29000000000000004	0.16970929463470236	0.38782623153222995
0.29000000000000004	0.17970929463470237	0.6297200392000449
0.29000000000000004	0.18970929463470235	0.8418553034874298
0.29000000000000004	0.19970929463470236	1.018336473384359
0.29000000000000004	0.20970929463470236	1.148683070105718
0.29000000000000004	0.21970929463470235	1.2196191982472573
0.29000000000000004	0.22970929463470235	1.209021852058784

0.30000000000000004	0.0422214747707527	0.9607834481350158
0.30000000000000004	0.0522214747707527	0.8445041691471334
0.30000000000000004	0.0622214747707527	0.7537145974467468
0.30000000000000004	0.07222147477075269	0.6677801767489625
0.30000000000000004	0.0822214747707527	0.5851617263766646
0.30000000000000004	0.09222147477075271	0.5057645004919544
0.30000000000000004	0.10222147477075269	0.4297749786986822
0.30000000000000004	0.1122214747707527	0.35745291589440026
0.30000000000000004	0.12222147477075271	0.2890919191622938
0.30000000000000004	0.1322214747707527	0.22502342898433134
0.30000000000000004	0.1422214747707527	0.16563796314364906
0.30000000000000004	0.1522214747707527	0.11142053828066342
0.30000000000000004	0.1622214747707527	0.2242457507794135
0.30000000000000004	0.1722214747707527	0.48353754084674866
0.30000000000000004	0.1822214747707527	0.714413252252934
0.30000000000000004	0.1922214747707527	0.9184453129284238
0.30000000000000004	0.2022214747707527	1.0860280938008353
0.30000000000000004	0.2122214747707527	1.2057186695763964
0.30000000000000004	0.22222147477075269	1.2636784351225745
0.30000000000000004	0.2322214747707527	1.2367639404670092

0.31000000000000005	0.044791662214786955	0.9555901211178786
0.31000000000000005	0.05479166221478696	0.8288476322734318
0.31000000000000005	0.06479166221478695	0.733210856367576
0.31000000000000005	0.07479166221478695	0.6438254876627512
0.31000000000000005	0.08479166221478696	0.5584188957946584
0.31000000000000005	0.09479166221478696	0.4766023004388599
0.31000000000000005	0.10479166221478695	0.3984105518684713
0.31000000000000005	0.11479166221478695	0.32401266075443597
0.31000000000000005	0.12479166221478696	0.2536412648566835
0.31000000000000005	0.13479166221478694	0.18758221113975942
0.31000000000000005	0.14479166221478695	0.12618805863065843
0.31000000000000005	0.15479166221478696	0.06990865965703114
0.31000000000000005	0.16479166221478694	0.3333887037803368
0.31000000000000005	0.17479166221478695	0.5757524085754788
0.31000000000000005	0.18479166221478696	0.7996667055076943
0.31000000000000005	0.19479166221478694	0.9966554989794307
0.31000000000000005	0.20479166221478695	1.1555959917977563
0.31000000000000005	0.21479166221478696	1.2645068297704567
0.31000000000000005	0.22479166221478694	1.3091186984752672
0.31000000000000005	0.23479166221478695	1.2653128196717849

0.32000000000000006	0.047417320502100346	0.9501197278912312
0.32000000000000006	0.05741732050210035	0.8124162702451964
0.32000000000000006	0.06741732050210035	0.711674665617543
0.32000000000000006	0.07741732050210035	0.6186273223217097
0.32000000000000006	0.08741732050210035	0.5302405858203918
0.32000000000000006	0.09741732050210035	0.44582030184484883
0.32000000000000006	0.10741732050210034	0.36524288083339157
0.32000000000000006	0.11741732050210035	0.2885814010770102
0.32000000000000006	0.12741732050210036	0.2160028210335894
0.32000000000000006	0.13741732050210034	0.14774250043953568
0.32000000000000006	0.14741732050210035	0.08410940372800714
0.32000000000000006	0.15741732050210033	0.1837666029015097
0.32000000000000006	0.16741732050210034	0.4318968918026232
0.32000000000000006	0.17741732050210035	0.667767402636758
0.32000000000000006	0.18741732050210036	0.8866105834803545
0.32000000000000006	0.19741732050210034	1.077117564965195
0.32000000000000006	0.20741732050210035	1.2274677671471843
0.32000000000000006	0.21741732050210036	1.325354054215589
0.32000000000000006	0.22741732050210034	1.3561507112344535
0.32000000000000006	0.23741732050210035	1.2947858258666907

0.33000000000000007	0.050095858424962884	0.9443467418531845
0.33000000000000007	0.060095858424962886	0.7951499138422091
0.33000000000000007	0.07009585842496288	0.6890309535885356
0.33000000000000007	0.08009585842496289	0.5920976868613886
0.33000000000000007	0.09009585842496289	0.5005256666222159
0.33000000000000007	0.10009585842496288	0.41330319874765326
0.33000000000000007	0.11009585842496289	0.3301408989038354
0.33000000000000007	0.1200958584249629	0.25101020010971214
0.33000000000000007	0.13009585842496288	0.17600705505650174
0.33000000000000007	0.1400958584249629	0.10531064763100952
0.33000000000000007	0.1500958584249629	0.039179632519754225
0.33000000000000007	0.16009585842496288	0.2891117891452713
0.33000000000000007	0.1700958584249629	0.5285205014821542
0.33000000000000007	0.1800958584249629	0.7613848533701498
0.33000000000000007	0.1900958584249629	0.9761338999272625
0.33000000000000007	0.20009585842496289	1.1604205680703588
0.33000000000000007	0.2100958584249629	1.3020803743234708
0.33000000000000007	0.2200958584249629	1.388590530803156
0.33000000000000007	0.23009585842496288	1.4050089771022507
0.33000000000000007	0.2400958584249629	1.325316259377314

0.33999999999999997	0.052824632589828474	0.9382416891054908
0.33999999999999997	0.06282463258982847	0.7769798099875576
0.33999999999999997	0.07282463258982848	0.6651944006313374
0.33999999999999997	0.08282463258982847	0.5641369754342678
0.33999999999999997	0.09282463258982848	0.46915998522951674
0.33999999999999997	0.10282463258982848	0.37892105850748947
0.33999999999999997	0.11282463258982847	0.2929570130390263
0.33999999999999997	0.12282463258982848	0.2111312931246261
0.33999999999999997	0.13282463258982846	0.1334627721706113
0.33999999999999997	0.14282463258982847	0.060067797820086644
0.33999999999999997	0.15282463258982848	0.15385242011331776
0.33999999999999997	0.1628246325898285	0.3879853729468966
0.33999999999999997	0.17282463258982847	0.6264140680489284
0.33999999999999997	0.18282463258982848	0.8578538874829593
0.33999999999999997	0.1928246325898285	1.069020293282679
0.33999999999999997	0.20282463258982847	1.247149804583788
0.33999999999999997	0.21282463258982848	1.379897392407658
0.33999999999999997	0.2228246325898285	1.4545804490459504
0.33999999999999997	0.23282463258982847	1.4559586766122545
0.33999999999999997	0.24282463258982848	1.3570573686635563

0.35	0.055600950026045315	0.9317705481990837
0.35	0.06560095002604531	0.7578275006388269
0.35	0.07560095002604532	0.6400681217499655
0.35	0.08560095002604531	0.5346324630478572
0.35	0.09560095002604532	0.4360146432514635
0.35	0.10560095002604532	0.342527341694642
0.35	0.11560095002604531	0.2535248054984088
0.35	0.12560095002604532	0.16875538813829472
0.35	0.13560095002604533	0.08815390190299625
0.35	0.1456009500260453	0.02560347562075325
0.35	0.15560095002604532	0.2527779264648106
0.35	0.1656009500260453	0.48735087937286004
0.35	0.1756009500260453	0.727369947828108
0.35	0.18560095002604532	0.9581954741468455
0.35	0.19560095002604533	1.1660222608119606
0.35	0.2056009500260453	1.3379157030045108
0.35	0.21560095002604532	1.4614253746244352
0.35	0.22560095002604533	1.5237334448414235
0.35	0.2356009500260453	1.5093040114113399
0.35	0.24560095002604532	1.3901874038990996

0.36	0.05842207084349274	0.9248940135882646
0.36	0.06842207084349274	0.7376034845289937
0.36	0.07842207084349274	0.6135421131391406
0.36	0.08842207084349274	0.5034565379954682
0.36	0.09842207084349275	0.40094398036176937
0.36	0.10842207084349274	0.3039565819083538
0.36	0.11842207084349274	0.21165633417994067
0.36	0.12842207084349275	0.12366848344033815
0.36	0.13842207084349273	0.03983569072413703
0.36	0.14842207084349274	0.13051074088283135
0.36	0.15842207084349275	0.3502883470771656
0.36	0.16842207084349275	0.5899280366124725
0.36	0.17842207084349274	0.8327040349590393
0.36	0.18842207084349274	1.0633487539719426
0.36	0.19842207084349275	1.2679093851330239
0.36	0.20842207084349273	1.4333787145332495
0.36	0.21842207084349274	1.5472310138126173
0.36	0.22842207084349275	1.596518058259878
0.36	0.23842207084349273	1.5653986285133485
0.36	0.24842207084349274	1.4249161598646485

0.37	0.06128521093652195	0.9175665886523744
0.37	0.07128521093652194	0.7162056132135715
0.37	0.08128521093652195	0.5854914112184193
0.37	0.09128521093652195	0.4704646182328648
0.37	0.10128521093652196	0.36378320120171065
0.37	0.11128521093652195	0.2630216533743902
0.37	0.12128521093652195	0.16713894557503742
0.37	0.13128521093652196	0.07562809625392275
0.37	0.14128521093652197	0.030935046481860136
0.37	0.15128521093652195	0.22204838981176944
0.37	0.16128521093652196	0.4511197966787042
0.37	0.17128521093652194	0.6974085173569957
0.37	0.18128521093652195	0.9435607093042538
0.37	0.19128521093652195	1.1742524978611761
0.37	0.20128521093652196	1.3755056182156307
0.37	0.21128521093652194	1.5342737849971733
0.37	0.22128521093652195	1.637960647799344
0.37	0.23128521093652196	1.6734782549756342
0.37	0.24128521093652194	1.6246589860541454
0.37	0.25128521093652195	1.4614936151363358

0.38	0.0641875447315322	0.9097354636881804
0.38	0.07418754473153219	0.6935171605570276
0.38	0.0841875447315322	0.5557739004606751
0.38	0.0941875447315322	0.4354926828125448
0.38	0.10418754473153219	0.3243455684266703
0.38	0.1141875447315322	0.2195105366316731
0.38	0.12418754473153219	0.11973149289554481
0.38	0.13418754473153222	0.024358769881815102
0.38	0.1441875447315322	0.11074780703325611
0.38	0.15418754473153218	0.3170797021910036
0.38	0.1641875447315322	0.5574561917072154
0.38	0.1741875447315322	0.8111552257995748
0.38	0.1841875447315322	1.0610535066191584
0.38	0.1941875447315322	1.291900742742176
0.38	0.20418754473153222	1.4897232128081108
0.38	0.21418754473153218	1.641437050161282
0.38	0.22418754473153218	1.7343637239568521
0.38	0.2341875447315322	1.7552543819262603
0.38	0.2441875447315322	1.687581884732942
0.38	0.2541875447315322	1.500221569071968

0.39	0.06712620797547086	0.9013391200931387
0.39	0.07712620797547086	0.6694044886332924
0.39	0.08712620797547087	0.5242276903213202
0.39	0.09712620797547086	0.3983543324683452
0.39	0.10712620797547087	0.28241906547838547
0.39	0.11712620797547087	0.17318247009990473
0.39	0.12712620797547086	0.06915982437715563
0.39	0.13712620797547087	0.02759519710681508
0.39	0.14712620797547088	0.19476728162731402
0.39	0.15712620797547086	0.41843969790203184
0.39	0.16712620797547087	0.6708732187409384
0.39	0.17712620797547085	0.9324530378633609
0.39	0.18712620797547086	1.1863482999160844
0.39	0.19712620797547087	1.4173890755182093
0.39	0.20712620797547088	1.6115979983121262
0.39	0.21712620797547086	1.7558372028652425
0.39	0.22712620797547087	1.8373222066016381
0.39	0.23712620797547088	1.8426104581388487
0.39	0.24712620797547086	1.7547679618141014
0.39	0.25712620797547087	1.5414696524390095

0.4	0.07009830056250527	0.8923055825149854
0.4	0.08009830056250526	0.6437142116998313
0.4	0.09009830056250527	0.4906679607482452
0.4	0.10009830056250527	0.3588372714177989
0.4	0.11009830056250527	0.23776240793682096
0.4	0.12009830056250527	0.12376334618923376
0.4	0.13009830056250526	0.0151113709790508
0.4	0.14009830056250527	0.09250422654990716
0.4	0.15009830056250528	0.286587749719401
0.4	0.16009830056250526	0.5278466915788329
0.4	0.17009830056250527	0.7928046528940472
0.4	0.18009830056250525	1.0626333571686637
0.4	0.19009830056250526	1.3207256818859627
0.4	0.20009830056250527	1.5519601414012192
0.4	0.21009830056250528	1.742329729380791
0.4	0.22009830056250526	1.878614288973991
0.4	0.23009830056250527	1.9478885889175186
0.4	0.24009830056250528	1.9364705505383482
0.4	0.25009830056250526	1.826953863539334
0.4	0.26009830056250527	1.585697873948181

0.41000000000000003	0.07310088939607708	0.8825502137763452
0.41000000000000003	0.08310088939607707	0.6162697315810243
0.41000000000000003	0.09310088939607708	0.45488314843991956
0.41000000000000003	0.10310088939607708	0.3166990737388081
0.41000000000000003	0.11310088939607707	0.19010025012241605
0.41000000000000003	0.12310088939607708	0.07094017263567354
0.41000000000000003	0.13310088939607706	0.02140076033784823
0.41000000000000003	0.14310088939607707	0.16904734463192317
0.41000000000000003	0.15310088939607708	0.38775765190546696
0.41000000000000003	0.1631008893960771	0.6468180247742554
0.41000000000000003	0.1731008893960771	0.9247270394221674
0.41000000000000003	0.18310088939607708	1.2031569667039843
0.41000000000000003	0.19310088939607706	1.4656385395834528
0.41000000000000003	0.20310088939607707	1.6970541532814298
0.41000000000000003	0.21310088939607708	1.8833312840715342
0.41000000000000003	0.22310088939607708	2.011129471234117
0.41000000000000003	0.2331008893960771	2.067336290585015
0.41000000000000003	0.2431008893960771	2.037968346769021
0.41000000000000003	0.25310088939607706	1.9050573232048946
0.41000000000000003	0.26310088939607706	1.6334892141255866

0.42000000000000004	0.07613101128351453	0.8719729095169454
0.42000000000000004	0.08613101128351452	0.5868669798457925
0.42000000000000004	0.09613101128351453	0.4166303099251129
0.42000000000000004	0.10613101128351453	0.27166205996142334
0.42000000000000004	0.11613101128351452	0.13911739140167453
0.42000000000000004	0.12613101128351453	0.00297922193153406
0.42000000000000004	0.1361310112835145	0.07438502018866937
0.42000000000000004	0.14613101128351452	0.25704840035131443
0.42000000000000004	0.15613101128351453	0.49970618252878146
0.42000000000000004	0.16613101128351454	0.7769289595001455
0.42000000000000004	0.17613101128351455	1.0682664793428556
0.42000000000000004	0.18613101128351453	1.3556853510029303
0.42000000000000004	0.1961310112835145	1.6227739216001706
0.42000000000000004	0.20613101128351452	1.8543695707934404
0.42000000000000004	0.21613101128351453	2.0362912902498076
0.42000000000000004	0.22613101128351454	2.1550306764729923
0.42000000000000004	0.23613101128351455	2.1972280298070035
0.42000000000000004	0.24613101128351456	2.1485162636048503
0.42000000000000004	0.2561310112835145	1.9902419358557801
0.42000000000000004	0.2661310112835145	1.685598187046072

0.43000000000000005	0.07918567586034575	0.8604544956055762
0.43000000000000005	0.08918567586034575	0.5552691508418128
0.43000000000000005	0.09918567586034575	0.3756294494374771
0.43000000000000005	0.10918567586034575	0.22340705955972448
0.43000000000000005	0.11918567586034576	0.08445173080206395
0.43000000000000005	0.12918567586034574	0.013688848725228566
0.43000000000000005	0.13918567586034575	0.14324343864903152
0.43000000000000005	0.14918567586034576	0.3573718720955629
0.43000000000000005	0.15918567586034577	0.624009352170398
0.43000000000000005	0.16918567586034575	0.9199397320977609
0.43000000000000005	0.17918567586034576	1.225284210256149
0.43000000000000005	0.18918567586034574	1.5221549094556013
0.43000000000000005	0.19918567586034575	1.7941262953961516
0.43000000000000005	0.20918567586034575	2.025939788495901
0.43000000000000005	0.21918567586034576	2.2032563650458887
0.43000000000000005	0.22918567586034574	2.3123412980248874
0.43000000000000005	0.23918567586034575	2.33951070265104
0.43000000000000005	0.24918567586034576	2.269904168744392
0.43000000000000005	0.25918567586034574	2.0840129319002183
0.43000000000000005	0.26918567586034575	1.7430257993452223

0.44000000000000006	0.08226186854142756	0.8478520535519918
0.44000000000000006	0.09226186854142755	0.5212001395347509
0.44000000000000006	0.10226186854142756	0.33155653487090814
0.44000000000000006	0.11226186854142756	0.17156576827128311
0.44000000000000006	0.12226186854142757	0.004094914945578656
0.44000000000000006	0.13226186854142757	0.05550611733228255
0.44000000000000006	0.14226186854142756	0.22668111280836953
0.44000000000000006	0.15226186854142756	0.4713851199801783
0.44000000000000006	0.16226186854142755	0.7625024954711367
0.44000000000000006	0.17226186854142755	1.0778918651622516
0.44000000000000006	0.18226186854142756	1.3979633962444464
0.44000000000000006	0.19226186854142757	1.7048637908838036
0.44000000000000006	0.20226186854142755	1.982089581735595
0.44000000000000006	0.21226186854142756	2.2142334622504842
0.44000000000000006	0.22226186854142757	2.3867418628797443
0.44000000000000006	0.23226186854142755	2.485582801199323
0.44000000000000006	0.24226186854142756	2.496650207006907
0.44000000000000006	0.25226186854142757	2.404444287693456
0.44000000000000006	0.2622618685414275	2.1883635412799824
0.44000000000000006	0.27226186854142753	1.8071402608004383

0.45000000000000007	0.08535655349597693	0.833992784972729
0.45000000000000007	0.09535655349597692	0.4843363012511868
0.45000000000000007	0.10535655349597693	0.2840348372440127
0.45000000000000007	0.11535655349597693	0.11571131910769093
0.45000000000000007	0.12535655349597694	0.005740128677674816
0.45000000000000007	0.13535655349597692	0.1159143326955673
0.45000000000000007	0.14535655349597693	0.3253755083314497
0.45000000000000007	0.15535655349597693	0.6008889903903439
0.45000000000000007	0.16535655349597694	0.917371599776891
0.45000000000000007	0.17535655349597692	1.253205717374592
0.45000000000000007	0.18535655349597693	1.5889101803389045
0.45000000000000007	0.19535655349597691	1.9065806157924674
0.45000000000000007	0.20535655349597692	2.189577257988488
0.45000000000000007	0.21535655349597693	2.4222892764366346
0.45000000000000007	0.22535655349597694	2.5898844636307214
0.45000000000000007	0.23535655349597692	2.677948165719153
0.45000000000000007	0.24535655349597693	2.671828069416301
0.45000000000000007	0.25535655349597697	2.555190603654695
0.45000000000000007	0.2653565534959769	2.3060075697751525
0.45000000000000007	0.27535655349597693	1.8798817058076036

0.45999999999999996	0.08846667664356955	0.8186658557294729
0.45999999999999996	0.09846667664356955	0.44429601503004934
0.45999999999999996	0.10846667664356956	0.23262410849335421
0.45999999999999996	0.11846667664356955	0.011241458165676278
0.45999999999999996	0.12846667664356956	0.035600543772172956
0.45999999999999996	0.13846667664356954	0.1936234832781762
0.45999999999999996	0.14846667664356955	0.440884564430335
0.45999999999999996	0.15846667664356956	0.7481517348219991
0.45999999999999996	0.16846667664356957	1.0912546994951717
0.45999999999999996	0.17846667664356955	1.4487954819775628
0.45999999999999996	0.18846667664356956	1.801280416650983
0.45999999999999996	0.19846667664356954	2.13068629344861
0.45999999999999996	0.20846667664356955	2.4201834759556693
0.45999999999999996	0.21846667664356956	2.6539011991753028
0.45999999999999996	0.22846667664356957	2.8166572489627986
0.45999999999999996	0.23846667664356955	2.8935534494311486
0.45999999999999996	0.24846667664356956	2.8692367330410575
0.45999999999999996	0.2584666766435696	2.7262832884607344
0.45999999999999996	0.26846667664356955	2.440766765529081
0.45999999999999996	0.27846667664356956	1.9641327404021018

0.47	0.09158916866814856	0.8016114010759365
0.47	0.10158916866814856	0.40062634053361407
0.47	0.11158916866814857	0.10434631325205775
0.47	0.12158916866814856	0.000288878182302802
0.47	0.13158916866814857	0.08588203145454651
0.47	0.14158916866814858	0.2895273804775644
0.47	0.15158916866814856	0.5754517190347521
0.47	0.16158916866814857	0.9159947448170728
0.47	0.17158916866814855	1.2873684598185746
0.47	0.18158916866814856	1.6682150598728387
0.47	0.19158916866814857	2.0389454479455074
0.47	0.20158916866814858	2.3813643181421735
0.47	0.21158916866814856	2.6784042713468375
0.47	0.22158916866814857	2.913878909247267
0.47	0.23158916866814858	3.0721802611556264
0.47	0.24158916866814856	3.1378129658759573
0.47	0.25158916866814857	3.094538268247835
0.47	0.2615891686681486	2.9235132253454954
0.47	0.27158916866814853	2.5982545722113692
0.47	0.28158916866814854	2.064448354236368

0.48	0.09472094804706865	0.7825054703900517
0.48	0.10472094804706865	0.35278578303807745
0.48	0.11472094804706866	0.03313107402463661
0.48	0.12472094804706865	0.015719049426956226
0.48	0.13472094804706866	0.1558686928077015
0.48	0.14472094804706864	0.40565638531634024
0.48	0.15472094804706865	0.732024325687174
0.48	0.16472094804706866	1.10792372952687
0.48	0.17472094804706867	1.50967377106671
0.48	0.18472094804706865	1.9158504336741193
0.48	0.19472094804706866	2.3067151069937077
0.48	0.20472094804706864	2.6638620754962705
0.48	0.21472094804706865	2.969948045109501
0.48	0.22472094804706866	3.208422565071643
0.48	0.23472094804706867	3.3631810306650367
0.48	0.24472094804706865	3.4180169152728515
0.48	0.2547209480470687	3.355605900370252
0.48	0.2647209480470687	3.1552970624389807
0.48	0.27472094804706865	2.7871755416717408
0.48	0.28472094804706866	2.188669520306512

0.49	0.09785892409218716	0.7609390498337648
0.49	0.10785892409218716	0.1825431266522907
0.49	0.11785892409218716	0.005096143786717665
0.49	0.12785892409218716	0.05266125017928512
0.49	0.13785892409218717	0.2470314080027382
0.49	0.14785892409218715	0.5449885405175234
0.49	0.15785892409218716	0.9143721133913343
0.49	0.16785892409218717	1.3283133202529154
0.49	0.17785892409218718	1.763097848717551
0.49	0.18785892409218716	2.1971799089986477
0.49	0.19785892409218717	2.610644497618484
0.49	0.20785892409218715	2.9848574891401602
0.49	0.21785892409218716	3.302181370245852
0.49	0.22785892409218717	3.545676086201674
0.49	0.23785892409218717	3.6986984000096186
0.49	0.24785892409218716	3.7442543418217453
0.49	0.25785892409218714	3.66378146322391
0.49	0.26785892409218715	3.4344752305799764
0.49	0.27785892409218715	3.0220479721144535
0.49	0.28785892409218716	2.3521466246181686

0.5	0.101	0.6956823506499152
0.5	0.111	0.10217778918237319
0.5	0.12100000000000001	0.001051822120897054
0.5	0.131	0.11134247472933888
0.5	0.14100000000000001	0.36221781551382876
0.5	0.15100000000000002	0.7115142576670588
0.5	0.161	1.1272872693865577
0.5	0.171	1.5826626666477375
0.5	0.181	2.0538377535192023
0.5	0.191	2.5191335788323603
0.5	0.201	2.9584649668610314
0.5	0.21100000000000002	3.3529849882001654
0.5	0.221	3.684785098453887
0.5	0.231	3.9365678024031974
0.5	0.24100000000000002	4.091196331852642
0.5	0.251	4.130954339651089
0.5	0.261	4.036136838257622
0.5	0.271	3.7819194276784467
0.5	0.281	3.329742089705867
0.5	0.29100000000000004	2.5923655257862173


==> pics/outputodd.txt <==
-0.5	0.101	0.05527777777777787
-0.5	0.111	0.5774999999999992
-0.5	0.12100000000000001	1.0441666666666638
-0.5	0.131	1.4552777777777768
-0.5	0.14100000000000001	1.810833333333328
-0.5	0.15100000000000002	2.11083333333334
-0.5	0.161	2.355277777777776
-0.5	0.171	2.544166666666667
-0.5	0.181	2.6775000000000064
-0.5	0.191	2.7552777777777906
-0.5	0.201	2.7775000000000096
-0.5	0.21100000000000002	2.744166666666667
-0.5	0.221	2.655277777777794
-0.5	0.231	2.510833333333319
-0.5	0.24100000000000002	2.31083333333333
-0.5	0.251	2.055277777777803
-0.5	0.261	1.7441666666666589
-0.5	0.271	1.3775000000000084
-0.5	0.281	0.9552777777777879
-0.5	0.29100000000000004	0.4774999999999958

-0.49	0.09785892409218716	0.
-0.49	0.10785892409218716	0.32785425215720354
-0.49	0.11785892409218716	0.7944102278454832
-0.49	0.12785892409218716	1.2022604169119513
-0.49	0.13785892409218717	1.5569941337183624
-0.49	0.14785892409218715	1.8586311061681777
-0.49	0.15785892409218716	2.1069371123749954
-0.49	0.16785892409218717	2.3017451760106895
-0.49	0.17785892409218718	2.4429699853915525
-0.49	0.18785892409218716	2.5305946298478696
-0.49	0.19785892409218717	2.56466048337757
-0.49	0.20785892409218715	2.545263335586547
-0.49	0.21785892409218716	2.472555753896295
-0.49	0.22785892409218717	2.3467562596731177
-0.49	0.23785892409218717	2.168167462889922
-0.49	0.24785892409218716	1.9372078830855295
-0.49	0.25785892409218714	1.6544664817426376
-0.49	0.26785892409218715	1.3207935167622182
-0.49	0.27785892409218715	0.9374105736326802
-0.49	0.28785892409218716	0.5053101046309875

-0.48	0.09472094804706865	0.
-0.48	0.10472094804706865	0.
-0.48	0.11472094804706866	0.5443246118446534
-0.48	0.12472094804706865	0.9621712560262622
-0.48	0.13472094804706866	1.320542005745637
-0.48	0.14472094804706864	1.625876995556176
-0.48	0.15472094804706865	1.8790857375474455
-0.48	0.16472094804706866	2.080294993230579
-0.48	0.17472094804706867	2.229520605305529
-0.48	0.18472094804706865	2.326807023525876
-0.48	0.19472094804706866	2.372261783624601
-0.48	0.20472094804706864	2.3660672935879252
-0.48	0.21472094804706865	2.308490452707911
-0.48	0.22472094804706866	2.199896789812423
-0.48	0.23472094804706867	2.0407726131523773
-0.48	0.24472094804706865	1.8317577030354637
-0.48	0.2547209480470687	1.5736869013334283
-0.48	0.2647209480470687	1.2676107489727348
-0.48	0.27472094804706865	0.9145705137625708
-0.48	0.28472094804706866	0.5129682584963613

-0.47	0.09158916866814856	0.
-0.47	0.10158916866814856	0.
-0.47	0.11158916866814857	0.24470037461354502
-0.47	0.12158916866814856	0.7239767820794062
-0.47	0.13158916866814857	1.0950275726738834
-0.47	0.14158916866814858	1.4075678356048564
-0.47	0.15158916866814856	1.667360031844276
-0.47	0.16158916866814857	1.8757932298627085
-0.47	0.17158916866814855	2.03333604491806
-0.47	0.18158916866814856	2.140242049891475
-0.47	0.19158916866814857	2.1967466179252084
-0.47	0.20158916866814858	2.2031353238716562
-0.47	0.21158916866814856	2.1597757420719716
-0.47	0.22158916866814857	2.067140052755078
-0.47	0.23158916866814858	1.925827481039775
-0.47	0.24158916866814856	1.7365868581787731
-0.47	0.25158916866814857	1.5003242817306066
-0.47	0.2615891686681486	1.2180198494470422
-0.47	0.27158916866814853	0.8901485631330827
-0.47	0.28158916866814854	0.5124727427837767

-0.46	0.08846667664356958	0.
-0.46	0.09846667664356958	0.
-0.46	0.10846667664356958	0.
-0.46	0.11846667664356958	0.46521646857640586
-0.46	0.1284666766435696	0.8725123084923173
-0.46	0.1384666766435696	1.1986558656170505
-0.46	0.14846667664356958	1.4677527724539663
-0.46	0.1584666766435696	1.684726084562669
-0.46	0.16846667664356957	1.851182736463616
-0.46	0.17846667664356958	1.967851891307053
-0.46	0.1884666766435696	2.0352120668530596
-0.46	0.1984666766435696	2.0536994606311523
-0.46	0.20846667664356958	2.023792476506326
-0.46	0.21846667664356959	1.9460544180487163
-0.46	0.2284666766435696	1.8211595040637354
-0.46	0.23846667664356958	1.649904193501938
-0.46	0.24846667664356958	1.4331782979122296
-0.46	0.2584666766435696	1.171782621934039
-0.46	0.2684666766435696	0.8655564481018334
-0.46	0.2784666766435696	0.508059827062401

-0.45	0.08535655349597691	0.
-0.45	0.09535655349597691	0.
-0.45	0.10535655349597692	0.
-0.45	0.11535655349597691	0.
-0.45	0.1253565534959769	0.6398111713917044
-0.45	0.13535655349597692	0.9932340432170348
-0.45	0.14535655349597693	1.276268132755734
-0.45	0.15535655349597693	1.5038656681259168
-0.45	0.16535655349597692	1.6802245854785636
-0.45	0.1753565534959769	1.8070401829107778
-0.45	0.1853565534959769	1.885235949595954
-0.45	0.19535655349597691	1.9154882113899168
-0.45	0.20535655349597692	1.8984226558079653
-0.45	0.21535655349597693	1.83470018910586
-0.45	0.22535655349597694	1.7250562792150705
-0.45	0.2353565534959769	1.5703057646361696
-0.45	0.2453565534959769	1.371282403929114
-0.45	0.2553565534959769	1.1285728525226324
-0.45	0.2653565534959769	0.8414156259287909
-0.45	0.27535655349597693	0.5016053067507453

-0.44	0.08226186854142753	0.
-0.44	0.09226186854142752	0.
-0.44	0.10226186854142753	0.
-0.44	0.11226186854142753	0.
-0.44	0.12226186854142754	0.35931024138346984
-0.44	0.13226186854142752	0.7826745289498139
-0.44	0.14226186854142753	1.0884114584999656
-0.44	0.15226186854142754	1.3300285321093706
-0.44	0.16226186854142755	1.5178583090570108
-0.44	0.17226186854142753	1.6555228817356242
-0.44	0.18226186854142754	1.7447456959356524
-0.44	0.19226186854142752	1.7865965679763667
-0.44	0.20226186854142753	1.781918255863559
-0.44	0.21226186854142753	1.731498182908802
-0.44	0.22226186854142754	1.636139184889898
-0.44	0.23226186854142752	1.4966672944431907
-0.44	0.24226186854142753	1.3138483461093382
-0.44	0.2522618685414275	1.0880555371047835
-0.44	0.2622618685414275	0.8179939343407072
-0.44	0.27226186854142753	0.4940518898287858

-0.43	0.07918567586034574	0.
-0.43	0.08918567586034573	0.
-0.43	0.09918567586034574	0.
-0.43	0.10918567586034574	0.
-0.43	0.11918567586034573	0.
-0.43	0.12918567586034574	0.5492644708386016
-0.43	0.13918567586034575	0.8981813383391886
-0.43	0.14918567586034576	1.1597456461473143
-0.43	0.15918567586034574	1.3615420028180605
-0.43	0.16918567586034572	1.5112061104542451
-0.43	0.17918567586034573	1.611913700069972
-0.43	0.18918567586034574	1.6653878079387485
-0.43	0.19918567586034575	1.672805659215997
-0.43	0.20918567586034575	1.6351366361860233
-0.43	0.21918567586034576	1.5532759166317605
-0.43	0.22918567586034572	1.4280704905548316
-0.43	0.23918567586034573	1.2602240920396852
-0.43	0.24918567586034573	1.0499150563970423
-0.43	0.25918567586034574	0.7953889901900444
-0.43	0.26918567586034575	0.4859118332936858

-0.42	0.07613101128351452	0.
-0.42	0.08613101128351451	0.
-0.42	0.09613101128351452	0.
-0.42	0.10613101128351451	0.
-0.42	0.11613101128351452	0.
-0.42	0.1261310112835145	0.2138713826322004
-0.42	0.1361310112835145	0.6953651009202556
-0.42	0.14613101128351452	0.9886830802559826
-0.42	0.15613101128351453	1.2085765709164171
-0.42	0.1661310112835145	1.3720634050317493
-0.42	0.17613101128351452	1.4850667555091124
-0.42	0.1861310112835145	1.5504154541423953
-0.42	0.1961310112835145	1.5698134301256228
-0.42	0.20613101128351452	1.5445031669915295
-0.42	0.21613101128351453	1.4755180953551537
-0.42	0.2261310112835145	1.3637510730352793
-0.42	0.23613101128351452	1.2098622641062058
-0.42	0.24613101128351453	1.0138634803666042
-0.42	0.2561310112835145	0.7736126651056422
-0.42	0.2661310112835145	0.47747719950197104

-0.41000000000000003	0.07310088939607708	0.
-0.41000000000000003	0.08310088939607707	0.
-0.41000000000000003	0.09310088939607708	0.
-0.41000000000000003	0.10310088939607708	0.
-0.41000000000000003	0.11310088939607707	0.
-0.41000000000000003	0.12310088939607708	0.
-0.41000000000000003	0.13310088939607706	0.45421391895568813
-0.41000000000000003	0.14310088939607707	0.810334914454666
-0.41000000000000003	0.15310088939607708	1.055758500960345
-0.41000000000000003	0.1631008893960771	1.2359885617737458
-0.41000000000000003	0.1731008893960771	1.3625979147100626
-0.41000000000000003	0.18310088939607708	1.4403566190514336
-0.41000000000000003	0.19310088939607706	1.4718151165953848
-0.41000000000000003	0.20310088939607707	1.4586332741485584
-0.41000000000000003	0.21310088939607708	1.4020553836591851
-0.41000000000000003	0.22310088939607708	1.3030610796564996
-0.41000000000000003	0.2331008893960771	1.1622963289292878
-0.41000000000000003	0.2431008893960771	0.9796409979325778
-0.41000000000000003	0.25310088939607706	0.7526326151357751
-0.41000000000000003	0.26310088939607706	0.4689187081027145

-0.4	0.07009830056250527	0.
-0.4	0.08009830056250526	0.
-0.4	0.09009830056250527	0.
-0.4	0.10009830056250527	0.
-0.4	0.11009830056250527	0.
-0.4	0.12009830056250527	0.
-0.4	0.13009830056250526	0.
-0.4	0.14009830056250527	0.6120349908802903
-0.4	0.15009830056250528	0.8986956337000076
-0.4	0.16009830056250526	1.1005812622495803
-0.4	0.17009830056250527	1.2428664448953952
-0.4	0.18009830056250525	1.333948943623011
-0.4	0.19009830056250526	1.3777809428550998
-0.4	0.20009830056250527	1.3766696256367796
-0.4	0.21009830056250528	1.332180592616943
-0.4	0.22009830056250526	1.2454407395248797
-0.4	0.23009830056250527	1.1171223994710102
-0.4	0.24009830056250528	0.9470133377840915
-0.4	0.25009830056250526	0.7323936379462442
-0.4	0.26009830056250527	0.4603363280775608

-0.39	0.06712620797547086	0.
-0.39	0.07712620797547086	0.
-0.39	0.08712620797547087	0.
-0.39	0.09712620797547086	0.
-0.39	0.10712620797547087	0.
-0.39	0.11712620797547087	0.
-0.39	0.12712620797547086	0.
-0.39	0.13712620797547087	0.353721229684224
-0.39	0.14712620797547088	0.7301091435056556
-0.39	0.15712620797547086	0.9627693287095646
-0.39	0.16712620797547087	1.1240627900661904
-0.39	0.17712620797547085	1.2299223810651823
-0.39	0.18712620797547086	1.2867332017090978
-0.39	0.19712620797547087	1.2978279642174038
-0.39	0.20712620797547088	1.2652620544268836
-0.39	0.21712620797547086	1.1903968213234148
-0.39	0.22712620797547087	1.073985066461753
-0.39	0.23712620797547088	0.9157682018401055
-0.39	0.24712620797547086	0.7128289619968606
-0.39	0.25712620797547087	0.45178688985464205

-0.38	0.0641875447315322	0.
-0.38	0.07418754473153219	0.
-0.38	0.0841875447315322	0.
-0.38	0.0941875447315322	0.
-0.38	0.10418754473153219	0.
-0.38	0.1141875447315322	0.
-0.38	0.12418754473153219	0.
-0.38	0.13418754473153222	0.
-0.38	0.1441875447315322	0.5339987796808409
-0.38	0.15418754473153218	0.8180043825814219
-0.38	0.1641875447315322	1.0039923783016924
-0.38	0.1741875447315322	1.1269131392474132
-0.38	0.1841875447315322	1.1976999707238318
-0.38	0.1941875447315322	1.2213662353919932
-0.38	0.20418754473153222	1.2007205812409816
-0.38	0.21418754473153218	1.1374853366417355
-0.38	0.22418754473153218	1.0325660997791966
-0.38	0.2341875447315322	0.8857115384991019
-0.38	0.2441875447315322	0.6938662637075109
-0.38	0.2541875447315322	0.44329992639513355

-0.37	0.06128521093652195	0.
-0.37	0.07128521093652194	0.
-0.37	0.08128521093652195	0.
-0.37	0.09128521093652195	0.
-0.37	0.10128521093652196	0.
-0.37	0.11128521093652195	0.
-0.37	0.12128521093652195	0.
-0.37	0.13128521093652196	0.
-0.37	0.14128521093652197	0.2424551306018601
-0.37	0.15128521093652195	0.6581122096047014
-0.37	0.16128521093652196	0.8796682361033725
-0.37	0.17128521093652194	1.0233370242147473
-0.37	0.18128521093652195	1.1096601031897997
-0.37	0.19128521093652195	1.1465536565490553
-0.37	0.20128521093652196	1.1380088861107986
-0.37	0.21128521093652194	1.0862970625015804
-0.37	0.22128521093652195	0.9925751575267944
-0.37	0.23128521093652196	0.8566639629262475
-0.37	0.24128521093652194	0.6754308131505277
-0.37	0.25128521093652195	0.43488712283674935

-0.36	0.05842207084349274	0.
-0.36	0.06842207084349274	0.
-0.36	0.07842207084349274	0.
-0.36	0.08842207084349274	0.
-0.36	0.09842207084349275	0.
-0.36	0.10842207084349274	0.
-0.36	0.11842207084349274	0.
-0.36	0.12842207084349275	0.
-0.36	0.13842207084349273	0.
-0.36	0.14842207084349274	0.46300337763635807
-0.36	0.15842207084349275	0.7463967513689032
-0.36	0.16842207084349275	0.9171740226838258
-0.36	0.17842207084349274	1.0214680936781537
-0.36	0.18842207084349274	1.072635805770787
-0.36	0.19842207084349275	1.076591520115285
-0.36	0.20842207084349273	1.0364446740970266
-0.36	0.21842207084349274	0.9537418369202484
-0.36	0.22842207084349275	0.8284573992584098
-0.36	0.23842207084349273	0.6574470004007815
-0.36	0.24842207084349274	0.4265481253290347

-0.35	0.055600950026045315	0.
-0.35	0.06560095002604531	0.
-0.35	0.07560095002604532	0.
-0.35	0.08560095002604531	0.
-0.35	0.09560095002604532	0.
-0.35	0.10560095002604532	0.
-0.35	0.11560095002604531	0.
-0.35	0.12560095002604532	0.
-0.35	0.13560095002604533	0.
-0.35	0.1456009500260453	0.08614501221968113
-0.35	0.15560095002604532	0.5951878072850053
-0.35	0.1656009500260453	0.8055454068425396
-0.35	0.1756009500260453	0.9317371484521693
-0.35	0.18560095002604532	0.9987899880895194
-0.35	0.19560095002604533	1.015923178021845
-0.35	0.2056009500260453	0.9875504129927054
-0.35	0.21560095002604532	0.9158085182986423
-0.35	0.22560095002604533	0.8009319121953398
-0.35	0.2356009500260453	0.6398389153008718
-0.35	0.24560095002604532	0.41827419002320876

-0.33999999999999997	0.052824632589828474	0.
-0.33999999999999997	0.06282463258982847	0.
-0.33999999999999997	0.07282463258982848	0.
-0.33999999999999997	0.08282463258982847	0.
-0.33999999999999997	0.09282463258982848	0.
-0.33999999999999997	0.10282463258982848	0.
-0.33999999999999997	0.11282463258982847	0.
-0.33999999999999997	0.12282463258982848	0.
-0.33999999999999997	0.13282463258982846	0.
-0.33999999999999997	0.14282463258982847	0.
-0.33999999999999997	0.15282463258982848	0.4016437732019543
-0.33999999999999997	0.1628246325898285	0.6837324608100589
-0.33999999999999997	0.17282463258982847	0.8386333402973752
-0.33999999999999997	0.18282463258982848	0.9240610056204392
-0.33999999999999997	0.1928246325898285	0.9554225047128454
-0.33999999999999997	0.20282463258982847	0.9392331705855416
-0.33999999999999997	0.21282463258982848	0.8785235036334746
-0.33999999999999997	0.2228246325898285	0.7739326408900007
-0.33999999999999997	0.23282463258982847	0.6225303474801593
-0.33999999999999997	0.24282463258982848	0.4100505042145161

-0.32999999999999996	0.050095858424962864	0.
-0.32999999999999996	0.060095858424962866	0.
-0.32999999999999996	0.07009585842496287	0.
-0.32999999999999996	0.08009585842496286	0.
-0.32999999999999996	0.09009585842496287	0.
-0.32999999999999996	0.10009585842496287	0.
-0.32999999999999996	0.11009585842496286	0.
-0.32999999999999996	0.12009585842496287	0.
-0.32999999999999996	0.13009585842496285	0.
-0.32999999999999996	0.14009585842496286	0.
-0.32999999999999996	0.15009585842496287	0.
-0.32999999999999996	0.16009585842496288	0.5422820520926384
-0.32999999999999996	0.17009585842496286	0.7394629995078044
-0.32999999999999996	0.18009585842496287	0.8472580825907007
-0.32999999999999996	0.19009585842496288	0.8944369158922024
-0.32999999999999996	0.20009585842496286	0.8910936016275407
-0.32999999999999996	0.21009585842496287	0.8416339344049072
-0.32999999999999996	0.22009585842496288	0.7473067120352411
-0.32999999999999996	0.23009585842496286	0.6054444043938256
-0.32999999999999996	0.24009585842496287	0.4018576635858333

-0.32	0.047417320502100346	0.
-0.32	0.05741732050210035	0.
-0.32	0.06741732050210035	0.
-0.32	0.07741732050210035	0.
-0.32	0.08741732050210035	0.
-0.32	0.09741732050210035	0.
-0.32	0.10741732050210034	0.
-0.32	0.11741732050210035	0.
-0.32	0.12741732050210036	0.
-0.32	0.13741732050210034	0.
-0.32	0.14741732050210035	0.
-0.32	0.15741732050210033	0.3535224369689611
-0.32	0.16741732050210034	0.6297007572203943
-0.32	0.17741732050210035	0.7667708230031433
-0.32	0.18741732050210036	0.8321905086920369
-0.32	0.19741732050210034	0.8426952776477299
-0.32	0.20741732050210035	0.8048778765362078
-0.32	0.21741732050210036	0.7208999727624752
-0.32	0.22741732050210034	0.5885028463496909
-0.32	0.23741732050210035	0.3936725948111484

-0.31	0.04479166221478695	0.
-0.31	0.05479166221478695	0.
-0.31	0.06479166221478695	0.
-0.31	0.07479166221478695	0.
-0.31	0.08479166221478696	0.
-0.31	0.09479166221478695	0.
-0.31	0.10479166221478695	0.
-0.31	0.11479166221478695	0.
-0.31	0.12479166221478695	0.
-0.31	0.13479166221478694	0.
-0.31	0.14479166221478695	0.
-0.31	0.15479166221478696	0.
-0.31	0.16479166221478694	0.5000741435285225
-0.31	0.17479166221478695	0.6801991617510373
-0.31	0.18479166221478696	0.767699571600971
-0.31	0.19479166221478694	0.7935386669947995
-0.31	0.20479166221478695	0.7679747450924248
-0.31	0.21479166221478696	0.6945533336116172
-0.31	0.22479166221478694	0.5716251746816398
-0.31	0.23479166221478695	0.38546909956758235

-0.3	0.04222147477075269	0.
-0.3	0.052221474770752695	0.
-0.3	0.0622214747707527	0.
-0.3	0.07222147477075269	0.
-0.3	0.0822214747707527	0.
-0.3	0.0922214747707527	0.
-0.3	0.10222147477075269	0.
-0.3	0.1122214747707527	0.
-0.3	0.1222214747707527	0.
-0.3	0.1322214747707527	0.
-0.3	0.1422214747707527	0.
-0.3	0.1522214747707527	0.
-0.3	0.1622214747707527	0.3225081380091105
-0.3	0.1722214747707527	0.5834858367989535
-0.3	0.1822214747707527	0.6996221689881542
-0.3	0.1922214747707527	0.7430222511384132
-0.3	0.2022214747707527	0.7306128292322421
-0.3	0.2122214747707527	0.6680984321630957
-0.3	0.22222147477075269	0.5547274633816712
-0.3	0.2322214747707527	0.37721812754849804

-0.29000000000000004	0.03970929463470235	0.
-0.29000000000000004	0.049709294634702354	0.
-0.29000000000000004	0.059709294634702356	0.
-0.29000000000000004	0.06970929463470235	0.
-0.29000000000000004	0.07970929463470236	0.
-0.29000000000000004	0.08970929463470236	0.
-0.29000000000000004	0.09970929463470235	0.
-0.29000000000000004	0.10970929463470236	0.
-0.29000000000000004	0.11970929463470235	0.
-0.29000000000000004	0.12970929463470235	0.
-0.29000000000000004	0.13970929463470236	0.
-0.29000000000000004	0.14970929463470234	0.
-0.29000000000000004	0.15970929463470235	0.
-0.29000000000000004	0.16970929463470236	0.46834891649293064
-0.29000000000000004	0.17970929463470237	0.6259599455800938
-0.29000000000000004	0.18970929463470235	0.6903798199548791
-0.29000000000000004	0.19970929463470236	0.6924319023025007
-0.29000000000000004	0.20970929463470236	0.6413521959870393
-0.29000000000000004	0.21970929463470235	0.5377208835831698
-0.29000000000000004	0.22970929463470235	0.36888784274890146

-0.28	0.03725760102513104	0.
-0.28	0.04725760102513104	0.
-0.28	0.05725760102513104	0.
-0.28	0.06725760102513104	0.
-0.28	0.07725760102513105	0.
-0.28	0.08725760102513104	0.
-0.28	0.09725760102513104	0.
-0.28	0.10725760102513104	0.
-0.28	0.11725760102513104	0.
-0.28	0.12725760102513103	0.
-0.28	0.13725760102513104	0.
-0.28	0.14725760102513102	0.
-0.28	0.15725760102513103	0.
-0.28	0.16725760102513104	0.3103353941880658
-0.28	0.17725760102513105	0.5433773061308739
-0.28	0.18725760102513103	0.6345708758628762
-0.28	0.19725760102513104	0.6529974034469396
-0.28	0.20725760102513105	0.6141096589289009
-0.28	0.21725760102513103	0.520509824689822
-0.28	0.22725760102513104	0.36044351811446224

-0.27	0.03486881346763482	0.
-0.27	0.04486881346763482	0.
-0.27	0.05486881346763482	0.
-0.27	0.06486881346763482	0.
-0.27	0.07486881346763483	0.
-0.27	0.08486881346763482	0.
-0.27	0.09486881346763482	0.
-0.27	0.10486881346763482	0.
-0.27	0.11486881346763482	0.
-0.27	0.12486881346763481	0.
-0.27	0.13486881346763482	0.
-0.27	0.1448688134676348	0.
-0.27	0.1548688134676348	0.
-0.27	0.16486881346763482	0.
-0.27	0.17486881346763483	0.4452797832373564
-0.27	0.1848688134676348	0.5740700349662351
-0.27	0.19486881346763482	0.6117596286090328
-0.27	0.20486881346763483	0.5861339902544728
-0.27	0.2148688134676348	0.5029894552096904
-0.27	0.22486881346763482	0.3518472720544882

-0.26	0.03254528940713114	0.
-0.26	0.04254528940713114	0.
-0.26	0.05254528940713114	0.
-0.26	0.06254528940713114	0.
-0.26	0.07254528940713115	0.
-0.26	0.08254528940713114	0.
-0.26	0.09254528940713114	0.
-0.26	0.10254528940713115	0.
-0.26	0.11254528940713114	0.
-0.26	0.12254528940713114	0.
-0.26	0.13254528940713114	0.
-0.26	0.14254528940713113	0.
-0.26	0.15254528940713113	0.
-0.26	0.16254528940713114	0.
-0.26	0.17254528940713115	0.31379269260000175
-0.26	0.18254528940713113	0.5064089749910302
-0.26	0.19254528940713114	0.567984705047923
-0.26	0.20254528940713115	0.5571419754289275
-0.26	0.21254528940713113	0.4850424755639859
-0.26	0.22254528940713114	0.3430576419858625

-0.25	0.03028932188134524	0.
-0.25	0.04028932188134524	0.
-0.25	0.050289321881345245	0.
-0.25	0.06028932188134524	0.
-0.25	0.07028932188134523	0.
-0.25	0.08028932188134524	0.
-0.25	0.09028932188134524	0.
-0.25	0.10028932188134525	0.
-0.25	0.11028932188134524	0.
-0.25	0.12028932188134524	0.
-0.25	0.13028932188134523	0.
-0.25	0.14028932188134524	0.
-0.25	0.15028932188134525	0.
-0.25	0.16028932188134526	0.
-0.25	0.17028932188134527	0.
-0.25	0.18028932188134522	0.4269829884121561
-0.25	0.19028932188134523	0.5206281126296587
-0.25	0.20028932188134524	0.5267818031134112
-0.25	0.21028932188134525	0.46653466920491427
-0.25	0.22028932188134526	0.3340289715960924

-0.24	0.028103137257858846	0.
-0.24	0.03810313725785885	0.
-0.24	0.04810313725785885	0.
-0.24	0.058103137257858845	0.
-0.24	0.06810313725785885	0.
-0.24	0.07810313725785885	0.
-0.24	0.08810313725785884	0.
-0.24	0.09810313725785885	0.
-0.24	0.10810313725785885	0.
-0.24	0.11810313725785884	0.
-0.24	0.12810313725785885	0.
-0.24	0.13810313725785883	0.
-0.24	0.14810313725785884	0.
-0.24	0.15810313725785885	0.
-0.24	0.16810313725785886	0.
-0.24	0.17810313725785884	0.3248191662984409
-0.24	0.18810313725785885	0.4680778896826844
-0.24	0.19810313725785886	0.49459718413620035
-0.24	0.20810313725785884	0.44730861092729934
-0.24	0.21810313725785885	0.3247105664644146

-0.22999999999999998	0.025988893036954036	0.
-0.22999999999999998	0.03598889303695404	0.
-0.22999999999999998	0.04598889303695404	0.
-0.22999999999999998	0.055988893036954035	0.
-0.22999999999999998	0.06598889303695404	0.
-0.22999999999999998	0.07598889303695404	0.
-0.22999999999999998	0.08598889303695403	0.
-0.22999999999999998	0.09598889303695404	0.
-0.22999999999999998	0.10598889303695404	0.
-0.22999999999999998	0.11598889303695403	0.
-0.22999999999999998	0.12598889303695404	0.
-0.22999999999999998	0.13598889303695405	0.
-0.22999999999999998	0.14598889303695403	0.
-0.22999999999999998	0.15598889303695404	0.
-0.22999999999999998	0.16598889303695405	0.
-0.22999999999999998	0.17598889303695403	0.14908469337521352
-0.22999999999999998	0.18598889303695404	0.407552987246715
-0.22999999999999998	0.19598889303695405	0.45996557926703063
-0.22999999999999998	0.20598889303695403	0.42717445068908405
-0.22999999999999998	0.21598889303695404	0.31504554264473866

-0.21999999999999997	0.02394867572242107	0.
-0.21999999999999997	0.03394867572242107	0.
-0.21999999999999997	0.043948675722421074	0.
-0.21999999999999997	0.05394867572242107	0.
-0.21999999999999997	0.06394867572242108	0.
-0.21999999999999997	0.07394867572242107	0.
-0.21999999999999997	0.08394867572242107	0.
-0.21999999999999997	0.09394867572242108	0.
-0.21999999999999997	0.10394867572242107	0.
-0.21999999999999997	0.11394867572242107	0.
-0.21999999999999997	0.12394867572242108	0.
-0.21999999999999997	0.13394867572242108	0.
-0.21999999999999997	0.14394867572242107	0.
-0.21999999999999997	0.15394867572242107	0.
-0.21999999999999997	0.16394867572242108	0.
-0.21999999999999997	0.17394867572242106	0.
-0.21999999999999997	0.18394867572242107	0.33334061743314425
-0.21999999999999997	0.19394867572242108	0.4219830659301312
-0.21999999999999997	0.20394867572242106	0.40589586494737484
-0.21999999999999997	0.21394867572242107	0.30496924799878616

-0.21000000000000002	0.021984498762430957	0.
-0.21000000000000002	0.03198449876243096	0.
-0.21000000000000002	0.04198449876243096	0.
-0.21000000000000002	0.051984498762430956	0.
-0.21000000000000002	0.06198449876243096	0.
-0.21000000000000002	0.07198449876243096	0.
-0.21000000000000002	0.08198449876243095	0.
-0.21000000000000002	0.09198449876243096	0.
-0.21000000000000002	0.10198449876243096	0.
-0.21000000000000002	0.11198449876243095	0.
-0.21000000000000002	0.12198449876243096	0.
-0.21000000000000002	0.13198449876243096	0.
-0.21000000000000002	0.14198449876243097	0.
-0.21000000000000002	0.15198449876243098	0.
-0.21000000000000002	0.16198449876243098	0.
-0.21000000000000002	0.17198449876243094	0.
-0.21000000000000002	0.18198449876243095	0.22884332409494945
-0.21000000000000002	0.19198449876243096	0.37922593589337017
-0.21000000000000002	0.20198449876243096	0.38316762161044393
-0.21000000000000002	0.21198449876243097	0.294407064826907

-0.2	0.02009830056250525	0.
-0.2	0.030098300562505252	0.
-0.2	0.040098300562505254	0.
-0.2	0.05009830056250525	0.
-0.2	0.06009830056250525	0.
-0.2	0.07009830056250525	0.
-0.2	0.08009830056250525	0.
-0.2	0.09009830056250526	0.
-0.2	0.10009830056250525	0.
-0.2	0.11009830056250525	0.
-0.2	0.12009830056250526	0.
-0.2	0.13009830056250526	0.
-0.2	0.14009830056250525	0.
-0.2	0.15009830056250525	0.
-0.2	0.16009830056250526	0.
-0.2	0.17009830056250524	0.
-0.2	0.18009830056250525	0.
-0.2	0.19009830056250526	0.32917697323073974
-0.2	0.20009830056250524	0.35857767881352126
-0.2	0.21009830056250525	0.28327128328685347

-0.19	0.018291942572543823	0.
-0.19	0.028291942572543825	0.
-0.19	0.03829194257254383	0.
-0.19	0.04829194257254382	0.
-0.19	0.058291942572543824	0.
-0.19	0.06829194257254383	0.
-0.19	0.07829194257254382	0.
-0.19	0.08829194257254383	0.
-0.19	0.09829194257254383	0.
-0.19	0.10829194257254382	0.
-0.19	0.11829194257254383	0.
-0.19	0.12829194257254384	0.
-0.19	0.13829194257254382	0.
-0.19	0.14829194257254383	0.
-0.19	0.15829194257254384	0.
-0.19	0.16829194257254382	0.
-0.19	0.17829194257254383	0.
-0.19	0.18829194257254384	0.2664694253731216
-0.19	0.19829194257254382	0.3315384645198358
-0.19	0.20829194257254383	0.2714565266178331

-0.18	0.01656720744979849	0.
-0.18	0.026567207449798493	0.
-0.18	0.036567207449798494	0.
-0.18	0.04656720744979849	0.
-0.18	0.05656720744979849	0.
-0.18	0.0665672074497985	0.
-0.18	0.07656720744979849	0.
-0.18	0.0865672074497985	0.
-0.18	0.09656720744979849	0.
-0.18	0.10656720744979849	0.
-0.18	0.1165672074497985	0.
-0.18	0.1265672074497985	0.
-0.18	0.1365672074497985	0.
-0.18	0.1465672074497985	0.
-0.18	0.15656720744979852	0.
-0.18	0.16656720744979847	0.
-0.18	0.17656720744979848	0.
-0.18	0.1865672074497985	0.1741145617571758
-0.18	0.1965672074497985	0.3011501332299423
-0.18	0.2065672074497985	0.2588328256766438

-0.16999999999999998	0.014925797299605637	0.
-0.16999999999999998	0.02492579729960564	0.
-0.16999999999999998	0.03492579729960564	0.
-0.16999999999999998	0.044925797299605635	0.
-0.16999999999999998	0.05492579729960564	0.
-0.16999999999999998	0.06492579729960564	0.
-0.16999999999999998	0.07492579729960563	0.
-0.16999999999999998	0.08492579729960564	0.
-0.16999999999999998	0.09492579729960564	0.
-0.16999999999999998	0.10492579729960563	0.
-0.16999999999999998	0.11492579729960564	0.
-0.16999999999999998	0.12492579729960564	0.
-0.16999999999999998	0.13492579729960563	0.
-0.16999999999999998	0.14492579729960564	0.
-0.16999999999999998	0.15492579729960565	0.
-0.16999999999999998	0.16492579729960563	0.
-0.16999999999999998	0.17492579729960564	0.
-0.16999999999999998	0.18492579729960565	0.
-0.16999999999999998	0.19492579729960563	0.2658907388638887
-0.16999999999999998	0.20492579729960564	0.24523469392760827

-0.15999999999999998	0.013369331995613645	0.
-0.15999999999999998	0.023369331995613647	0.
-0.15999999999999998	0.03336933199561365	0.
-0.15999999999999998	0.043369331995613644	0.
-0.15999999999999998	0.053369331995613646	0.
-0.15999999999999998	0.06336933199561365	0.
-0.15999999999999998	0.07336933199561364	0.
-0.15999999999999998	0.08336933199561365	0.
-0.15999999999999998	0.09336933199561365	0.
-0.15999999999999998	0.10336933199561364	0.
-0.15999999999999998	0.11336933199561365	0.
-0.15999999999999998	0.12336933199561365	0.
-0.15999999999999998	0.13336933199561363	0.
-0.15999999999999998	0.14336933199561364	0.
-0.15999999999999998	0.15336933199561364	0.
-0.15999999999999998	0.16336933199561365	0.
-0.15999999999999998	0.17336933199561366	0.
-0.15999999999999998	0.18336933199561367	0.
-0.15999999999999998	0.19336933199561362	0.2227601784472018
-0.15999999999999998	0.20336933199561363	0.23044300062108752

-0.14999999999999997	0.011899347581163205	0.
-0.14999999999999997	0.021899347581163207	0.
-0.14999999999999997	0.03189934758116321	0.
-0.14999999999999997	0.041899347581163204	0.
-0.14999999999999997	0.051899347581163206	0.
-0.14999999999999997	0.06189934758116321	0.
-0.14999999999999997	0.0718993475811632	0.
-0.14999999999999997	0.08189934758116321	0.
-0.14999999999999997	0.09189934758116321	0.
-0.14999999999999997	0.1018993475811632	0.
-0.14999999999999997	0.11189934758116321	0.
-0.14999999999999997	0.1218993475811632	0.
-0.14999999999999997	0.1318993475811632	0.
-0.14999999999999997	0.1418993475811632	0.
-0.14999999999999997	0.15189934758116322	0.
-0.14999999999999997	0.1618993475811632	0.
-0.14999999999999997	0.1718993475811632	0.
-0.14999999999999997	0.18189934758116322	0.
-0.14999999999999997	0.1918993475811632	0.16389163901577042
-0.14999999999999997	0.2018993475811632	0.2141529274552004

-0.14	0.010517294753398049	0.
-0.14	0.02051729475339805	0.
-0.14	0.03051729475339805	0.
-0.14	0.04051729475339805	0.
-0.14	0.05051729475339805	0.
-0.14	0.06051729475339805	0.
-0.14	0.07051729475339805	0.
-0.14	0.08051729475339806	0.
-0.14	0.09051729475339805	0.
-0.14	0.10051729475339805	0.
-0.14	0.11051729475339805	0.
-0.14	0.12051729475339805	0.
-0.14	0.13051729475339804	0.
-0.14	0.14051729475339805	0.
-0.14	0.15051729475339806	0.
-0.14	0.16051729475339804	0.
-0.14	0.17051729475339805	0.
-0.14	0.18051729475339806	0.
-0.14	0.19051729475339804	0.020467769996505743
-0.14	0.20051729475339805	0.1959124644616195

-0.13	0.009224537431601884	0.
-0.13	0.019224537431601886	0.
-0.13	0.029224537431601885	0.
-0.13	0.03922453743160188	0.
-0.13	0.049224537431601885	0.
-0.13	0.05922453743160189	0.
-0.13	0.06922453743160188	0.
-0.13	0.07922453743160189	0.
-0.13	0.08922453743160189	0.
-0.13	0.09922453743160188	0.
-0.13	0.10922453743160189	0.
-0.13	0.11922453743160188	0.
-0.13	0.1292245374316019	0.
-0.13	0.1392245374316019	0.
-0.13	0.1492245374316019	0.
-0.13	0.15922453743160186	0.
-0.13	0.16922453743160187	0.
-0.13	0.17922453743160188	0.
-0.13	0.1892245374316019	0.
-0.13	0.1992245374316019	0.1749903271365303

-0.12	0.008022351411174855	0.
-0.12	0.018022351411174857	0.
-0.12	0.028022351411174855	0.
-0.12	0.038022351411174854	0.
-0.12	0.048022351411174856	0.
-0.12	0.05802235141117486	0.
-0.12	0.06802235141117485	0.
-0.12	0.07802235141117486	0.
-0.12	0.08802235141117486	0.
-0.12	0.09802235141117485	0.
-0.12	0.10802235141117486	0.
-0.12	0.11802235141117486	0.
-0.12	0.12802235141117485	0.
-0.12	0.13802235141117486	0.
-0.12	0.14802235141117487	0.
-0.12	0.15802235141117485	0.
-0.12	0.16802235141117486	0.
-0.12	0.17802235141117487	0.
-0.12	0.18802235141117485	0.
-0.12	0.19802235141117486	0.1500414668956999

-0.10999999999999999	0.006911923104577457	0.
-0.10999999999999999	0.016911923104577457	0.
-0.10999999999999999	0.02691192310457746	0.
-0.10999999999999999	0.03691192310457746	0.
-0.10999999999999999	0.04691192310457746	0.
-0.10999999999999999	0.05691192310457746	0.
-0.10999999999999999	0.06691192310457746	0.
-0.10999999999999999	0.07691192310457746	0.
-0.10999999999999999	0.08691192310457746	0.
-0.10999999999999999	0.09691192310457745	0.
-0.10999999999999999	0.10691192310457746	0.
-0.10999999999999999	0.11691192310457746	0.
-0.10999999999999999	0.12691192310457744	0.
-0.10999999999999999	0.13691192310457745	0.
-0.10999999999999999	0.14691192310457746	0.
-0.10999999999999999	0.15691192310457744	0.
-0.10999999999999999	0.16691192310457745	0.
-0.10999999999999999	0.17691192310457746	0.
-0.10999999999999999	0.18691192310457744	0.
-0.10999999999999999	0.19691192310457745	0.11799236798738529

-0.09999999999999998	0.005894348370484636	0.
-0.09999999999999998	0.015894348370484635	0.
-0.09999999999999998	0.025894348370484637	0.
-0.09999999999999998	0.035894348370484636	0.
-0.09999999999999998	0.04589434837048464	0.
-0.09999999999999998	0.05589434837048464	0.
-0.09999999999999998	0.06589434837048463	0.
-0.09999999999999998	0.07589434837048464	0.
-0.09999999999999998	0.08589434837048464	0.
-0.09999999999999998	0.09589434837048463	0.
-0.09999999999999998	0.10589434837048464	0.
-0.09999999999999998	0.11589434837048464	0.
-0.09999999999999998	0.12589434837048463	0.
-0.09999999999999998	0.13589434837048464	0.
-0.09999999999999998	0.14589434837048465	0.
-0.09999999999999998	0.15589434837048463	0.
-0.09999999999999998	0.16589434837048464	0.
-0.09999999999999998	0.17589434837048465	0.
-0.09999999999999998	0.18589434837048463	0.
-0.09999999999999998	0.19589434837048464	0.06708261684233056

-0.08999999999999997	0.0049706314323056935	0.
-0.08999999999999997	0.014970631432305693	0.
-0.08999999999999997	0.024970631432305695	0.
-0.08999999999999997	0.03497063143230569	0.
-0.08999999999999997	0.044970631432305695	0.
-0.08999999999999997	0.0549706314323057	0.
-0.08999999999999997	0.06497063143230569	0.
-0.08999999999999997	0.0749706314323057	0.
-0.08999999999999997	0.0849706314323057	0.
-0.08999999999999997	0.09497063143230569	0.
-0.08999999999999997	0.1049706314323057	0.
-0.08999999999999997	0.1149706314323057	0.
-0.08999999999999997	0.12497063143230569	0.
-0.08999999999999997	0.1349706314323057	0.
-0.08999999999999997	0.1449706314323057	0.
-0.08999999999999997	0.1549706314323057	0.
-0.08999999999999997	0.1649706314323057	0.
-0.08999999999999997	0.1749706314323057	0.
-0.08999999999999997	0.1849706314323057	0.
-0.08999999999999997	0.1949706314323057	0.

-0.08000000000000002	0.004141683887136898	0.
-0.08000000000000002	0.014141683887136897	0.
-0.08000000000000002	0.0241416838871369	0.
-0.08000000000000002	0.0341416838871369	0.
-0.08000000000000002	0.0441416838871369	0.
-0.08000000000000002	0.0541416838871369	0.
-0.08000000000000002	0.0641416838871369	0.
-0.08000000000000002	0.0741416838871369	0.
-0.08000000000000002	0.0841416838871369	0.
-0.08000000000000002	0.0941416838871369	0.
-0.08000000000000002	0.1041416838871369	0.
-0.08000000000000002	0.1141416838871369	0.
-0.08000000000000002	0.1241416838871369	0.
-0.08000000000000002	0.1341416838871369	0.
-0.08000000000000002	0.1441416838871369	0.
-0.08000000000000002	0.1541416838871369	0.
-0.08000000000000002	0.1641416838871369	0.
-0.08000000000000002	0.1741416838871369	0.
-0.08000000000000002	0.1841416838871369	0.
-0.08000000000000002	0.1941416838871369	0.

-0.07	0.003408323806125254	0.
-0.07	0.013408323806125253	0.
-0.07	0.023408323806125255	0.
-0.07	0.033408323806125254	0.
-0.07	0.043408323806125255	0.
-0.07	0.05340832380612526	0.
-0.07	0.06340832380612525	0.
-0.07	0.07340832380612526	0.
-0.07	0.08340832380612526	0.
-0.07	0.09340832380612525	0.
-0.07	0.10340832380612526	0.
-0.07	0.11340832380612526	0.
-0.07	0.12340832380612525	0.
-0.07	0.13340832380612525	0.
-0.07	0.14340832380612525	0.
-0.07	0.15340832380612524	0.
-0.07	0.16340832380612524	0.
-0.07	0.17340832380612525	0.
-0.07	0.18340832380612523	0.
-0.07	0.19340832380612524	0.

-0.06	0.002771274927131125	0.
-0.06	0.012771274927131124	0.
-0.06	0.022771274927131126	0.
-0.06	0.032771274927131125	0.
-0.06	0.04277127492713113	0.
-0.06	0.05277127492713113	0.
-0.06	0.06277127492713112	0.
-0.06	0.07277127492713113	0.
-0.06	0.08277127492713113	0.
-0.06	0.09277127492713112	0.
-0.06	0.10277127492713113	0.
-0.06	0.11277127492713113	0.
-0.06	0.12277127492713112	0.
-0.06	0.13277127492713112	0.
-0.06	0.14277127492713113	0.
-0.06	0.1527712749271311	0.
-0.06	0.16277127492713112	0.
-0.06	0.17277127492713112	0.
-0.06	0.1827712749271311	0.
-0.06	0.19277127492713111	0.

-0.04999999999999999	0.002231165940486223	0.
-0.04999999999999999	0.012231165940486222	0.
-0.04999999999999999	0.022231165940486224	0.
-0.04999999999999999	0.03223116594048622	0.
-0.04999999999999999	0.042231165940486225	0.
-0.04999999999999999	0.05223116594048623	0.
-0.04999999999999999	0.06223116594048622	0.
-0.04999999999999999	0.07223116594048623	0.
-0.04999999999999999	0.08223116594048623	0.
-0.04999999999999999	0.09223116594048622	0.
-0.04999999999999999	0.10223116594048623	0.
-0.04999999999999999	0.11223116594048622	0.
-0.04999999999999999	0.12223116594048622	0.
-0.04999999999999999	0.13223116594048623	0.
-0.04999999999999999	0.14223116594048624	0.
-0.04999999999999999	0.15223116594048622	0.
-0.04999999999999999	0.16223116594048623	0.
-0.04999999999999999	0.17223116594048624	0.
-0.04999999999999999	0.18223116594048622	0.
-0.04999999999999999	0.19223116594048623	0.

-0.03999999999999998	0.0017885298685522124	0.
-0.03999999999999998	0.011788529868552212	0.
-0.03999999999999998	0.021788529868552214	0.
-0.03999999999999998	0.03178852986855221	0.
-0.03999999999999998	0.041788529868552214	0.
-0.03999999999999998	0.051788529868552216	0.
-0.03999999999999998	0.06178852986855221	0.
-0.03999999999999998	0.07178852986855222	0.
-0.03999999999999998	0.08178852986855221	0.
-0.03999999999999998	0.09178852986855221	0.
-0.03999999999999998	0.10178852986855222	0.
-0.03999999999999998	0.11178852986855221	0.
-0.03999999999999998	0.12178852986855221	0.
-0.03999999999999998	0.13178852986855222	0.
-0.03999999999999998	0.14178852986855223	0.
-0.03999999999999998	0.1517885298685522	0.
-0.03999999999999998	0.16178852986855222	0.
-0.03999999999999998	0.17178852986855223	0.
-0.03999999999999998	0.1817885298685522	0.
-0.03999999999999998	0.19178852986855222	0.

-0.02999999999999997	0.001443803539692006	0.
-0.02999999999999997	0.011443803539692005	0.
-0.02999999999999997	0.021443803539692007	0.
-0.02999999999999997	0.031443803539692006	0.
-0.02999999999999997	0.04144380353969201	0.
-0.02999999999999997	0.05144380353969201	0.
-0.02999999999999997	0.061443803539692005	0.
-0.02999999999999997	0.07144380353969201	0.
-0.02999999999999997	0.08144380353969201	0.
-0.02999999999999997	0.091443803539692	0.
-0.02999999999999997	0.10144380353969201	0.
-0.02999999999999997	0.11144380353969201	0.
-0.02999999999999997	0.121443803539692	0.
-0.02999999999999997	0.131443803539692	0.
-0.02999999999999997	0.14144380353969202	0.
-0.02999999999999997	0.151443803539692	0.
-0.02999999999999997	0.161443803539692	0.
-0.02999999999999997	0.17144380353969202	0.
-0.02999999999999997	0.181443803539692	0.
-0.02999999999999997	0.191443803539692	0.

-0.020000000000000018	0.0011973271571728413	0.
-0.020000000000000018	0.01119732715717284	0.
-0.020000000000000018	0.021197327157172843	0.
-0.020000000000000018	0.03119732715717284	0.
-0.020000000000000018	0.04119732715717284	0.
-0.020000000000000018	0.051197327157172845	0.
-0.020000000000000018	0.06119732715717284	0.
-0.020000000000000018	0.07119732715717285	0.
-0.020000000000000018	0.08119732715717284	0.
-0.020000000000000018	0.09119732715717284	0.
-0.020000000000000018	0.10119732715717285	0.
-0.020000000000000018	0.11119732715717284	0.
-0.020000000000000018	0.12119732715717284	0.
-0.020000000000000018	0.13119732715717283	0.
-0.020000000000000018	0.14119732715717284	0.
-0.020000000000000018	0.15119732715717282	0.
-0.020000000000000018	0.16119732715717283	0.
-0.020000000000000018	0.17119732715717284	0.
-0.020000000000000018	0.18119732715717282	0.
-0.020000000000000018	0.19119732715717283	0.

-0.010000000000000009	0.0010493439634268456	0.
-0.010000000000000009	0.011049343963426845	0.
-0.010000000000000009	0.021049343963426847	0.
-0.010000000000000009	0.031049343963426845	0.
-0.010000000000000009	0.04104934396342685	0.
-0.010000000000000009	0.05104934396342685	0.
-0.010000000000000009	0.061049343963426844	0.
-0.010000000000000009	0.07104934396342685	0.
-0.010000000000000009	0.08104934396342685	0.
-0.010000000000000009	0.09104934396342684	0.
-0.010000000000000009	0.10104934396342685	0.
-0.010000000000000009	0.11104934396342685	0.
-0.010000000000000009	0.12104934396342684	0.
-0.010000000000000009	0.13104934396342685	0.
-0.010000000000000009	0.14104934396342686	0.
-0.010000000000000009	0.15104934396342684	0.
-0.010000000000000009	0.16104934396342685	0.
-0.010000000000000009	0.17104934396342686	0.
-0.010000000000000009	0.18104934396342684	0.
-0.010000000000000009	0.19104934396342685	0.

0.	0.001	0.
0.	0.011	0.
0.	0.021	0.
0.	0.031	0.
0.	0.041	0.
0.	0.051000000000000004	0.
0.	0.061	0.
0.	0.07100000000000001	0.
0.	0.081	0.
0.	0.091	0.
0.	0.101	0.
0.	0.111	0.
0.	0.121	0.
0.	0.131	0.
0.	0.14100000000000001	0.
0.	0.151	0.
0.	0.161	0.
0.	0.171	0.
0.	0.181	0.
0.	0.191	0.

0.010000000000000009	0.0010493439634268456	0.
0.010000000000000009	0.011049343963426845	0.
0.010000000000000009	0.021049343963426847	0.
0.010000000000000009	0.031049343963426845	0.
0.010000000000000009	0.04104934396342685	0.
0.010000000000000009	0.05104934396342685	0.
0.010000000000000009	0.061049343963426844	0.
0.010000000000000009	0.07104934396342685	0.
0.010000000000000009	0.08104934396342685	0.
0.010000000000000009	0.09104934396342684	0.
0.010000000000000009	0.10104934396342685	0.
0.010000000000000009	0.11104934396342685	0.
0.010000000000000009	0.12104934396342684	0.
0.010000000000000009	0.13104934396342685	0.
0.010000000000000009	0.14104934396342686	0.
0.010000000000000009	0.15104934396342684	0.
0.010000000000000009	0.16104934396342685	0.
0.010000000000000009	0.17104934396342686	0.
0.010000000000000009	0.18104934396342684	0.
0.010000000000000009	0.19104934396342685	0.

0.020000000000000018	0.0011973271571728413	0.
0.020000000000000018	0.01119732715717284	0.
0.020000000000000018	0.021197327157172843	0.
0.020000000000000018	0.03119732715717284	0.
0.020000000000000018	0.04119732715717284	0.
0.020000000000000018	0.051197327157172845	0.
0.020000000000000018	0.06119732715717284	0.
0.020000000000000018	0.07119732715717285	0.
0.020000000000000018	0.08119732715717284	0.
0.020000000000000018	0.09119732715717284	0.
0.020000000000000018	0.10119732715717285	0.
0.020000000000000018	0.11119732715717284	0.
0.020000000000000018	0.12119732715717284	0.
0.020000000000000018	0.13119732715717283	0.
0.020000000000000018	0.14119732715717284	0.
0.020000000000000018	0.15119732715717282	0.
0.020000000000000018	0.16119732715717283	0.
0.020000000000000018	0.17119732715717284	0.
0.020000000000000018	0.18119732715717282	0.
0.020000000000000018	0.19119732715717283	0.

0.030000000000000027	0.001443803539692006	0.
0.030000000000000027	0.011443803539692005	0.
0.030000000000000027	0.021443803539692007	0.
0.030000000000000027	0.031443803539692006	0.
0.030000000000000027	0.04144380353969201	0.
0.030000000000000027	0.05144380353969201	0.
0.030000000000000027	0.061443803539692005	0.
0.030000000000000027	0.07144380353969201	0.
0.030000000000000027	0.08144380353969201	0.
0.030000000000000027	0.091443803539692	0.
0.030000000000000027	0.10144380353969201	0.
0.030000000000000027	0.11144380353969201	0.
0.030000000000000027	0.121443803539692	0.
0.030000000000000027	0.131443803539692	0.
0.030000000000000027	0.14144380353969202	0.
0.030000000000000027	0.151443803539692	0.
0.030000000000000027	0.161443803539692	0.
0.030000000000000027	0.17144380353969202	0.
0.030000000000000027	0.181443803539692	0.
0.030000000000000027	0.191443803539692	0.

0.040000000000000036	0.0017885298685522263	0.
0.040000000000000036	0.011788529868552226	0.
0.040000000000000036	0.021788529868552228	0.
0.040000000000000036	0.031788529868552226	0.
0.040000000000000036	0.04178852986855223	0.
0.040000000000000036	0.05178852986855223	0.
0.040000000000000036	0.061788529868552225	0.
0.040000000000000036	0.07178852986855223	0.
0.040000000000000036	0.08178852986855223	0.
0.040000000000000036	0.09178852986855222	0.
0.040000000000000036	0.10178852986855223	0.
0.040000000000000036	0.11178852986855223	0.
0.040000000000000036	0.12178852986855222	0.
0.040000000000000036	0.13178852986855222	0.
0.040000000000000036	0.14178852986855223	0.
0.040000000000000036	0.1517885298685522	0.
0.040000000000000036	0.16178852986855222	0.
0.040000000000000036	0.17178852986855223	0.
0.040000000000000036	0.1817885298685522	0.
0.040000000000000036	0.19178852986855222	0.

0.050000000000000044	0.002231165940486237	0.
0.050000000000000044	0.012231165940486236	0.
0.050000000000000044	0.022231165940486238	0.
0.050000000000000044	0.03223116594048624	0.
0.050000000000000044	0.04223116594048624	0.
0.050000000000000044	0.05223116594048624	0.
0.050000000000000044	0.062231165940486236	0.
0.050000000000000044	0.07223116594048624	0.
0.050000000000000044	0.08223116594048624	0.
0.050000000000000044	0.09223116594048623	0.
0.050000000000000044	0.10223116594048624	0.
0.050000000000000044	0.11223116594048624	0.
0.050000000000000044	0.12223116594048623	0.
0.050000000000000044	0.13223116594048623	0.
0.050000000000000044	0.14223116594048624	0.
0.050000000000000044	0.15223116594048622	0.
0.050000000000000044	0.16223116594048623	0.
0.050000000000000044	0.17223116594048624	0.
0.050000000000000044	0.18223116594048622	0.
0.050000000000000044	0.19223116594048623	0.

0.06000000000000005	0.002771274927131139	0.
0.06000000000000005	0.012771274927131138	0.
0.06000000000000005	0.02277127492713114	0.
0.06000000000000005	0.03277127492713114	0.
0.06000000000000005	0.04277127492713114	0.
0.06000000000000005	0.05277127492713114	0.
0.06000000000000005	0.06277127492713114	0.
0.06000000000000005	0.07277127492713115	0.
0.06000000000000005	0.08277127492713114	0.
0.06000000000000005	0.09277127492713114	0.
0.06000000000000005	0.10277127492713115	0.
0.06000000000000005	0.11277127492713114	0.
0.06000000000000005	0.12277127492713114	0.
0.06000000000000005	0.13277127492713114	0.
0.06000000000000005	0.14277127492713115	0.
0.06000000000000005	0.15277127492713113	0.
0.06000000000000005	0.16277127492713114	0.
0.06000000000000005	0.17277127492713115	0.
0.06000000000000005	0.18277127492713113	0.
0.06000000000000005	0.19277127492713114	0.

0.07000000000000006	0.0034083238061252677	0.
0.07000000000000006	0.013408323806125267	0.
0.07000000000000006	0.02340832380612527	0.
0.07000000000000006	0.03340832380612527	0.
0.07000000000000006	0.04340832380612527	0.
0.07000000000000006	0.05340832380612527	0.
0.07000000000000006	0.06340832380612527	0.
0.07000000000000006	0.07340832380612528	0.
0.07000000000000006	0.08340832380612527	0.
0.07000000000000006	0.09340832380612527	0.
0.07000000000000006	0.10340832380612527	0.
0.07000000000000006	0.11340832380612527	0.
0.07000000000000006	0.12340832380612526	0.
0.07000000000000006	0.13340832380612527	0.
0.07000000000000006	0.14340832380612528	0.
0.07000000000000006	0.15340832380612526	0.
0.07000000000000006	0.16340832380612527	0.
0.07000000000000006	0.17340832380612528	0.
0.07000000000000006	0.18340832380612526	0.
0.07000000000000006	0.19340832380612527	0.

0.07999999999999996	0.004141683887136884	0.
0.07999999999999996	0.014141683887136883	0.
0.07999999999999996	0.024141683887136885	0.
0.07999999999999996	0.034141683887136884	0.
0.07999999999999996	0.044141683887136886	0.
0.07999999999999996	0.05414168388713689	0.
0.07999999999999996	0.06414168388713688	0.
0.07999999999999996	0.07414168388713689	0.
0.07999999999999996	0.08414168388713689	0.
0.07999999999999996	0.09414168388713688	0.
0.07999999999999996	0.10414168388713689	0.
0.07999999999999996	0.11414168388713689	0.
0.07999999999999996	0.12414168388713688	0.
0.07999999999999996	0.13414168388713688	0.
0.07999999999999996	0.14414168388713688	0.
0.07999999999999996	0.15414168388713687	0.
0.07999999999999996	0.16414168388713687	0.
0.07999999999999996	0.17414168388713688	0.
0.07999999999999996	0.18414168388713686	0.
0.07999999999999996	0.19414168388713687	0.

0.08999999999999997	0.0049706314323056935	0.
0.08999999999999997	0.014970631432305693	0.
0.08999999999999997	0.024970631432305695	0.
0.08999999999999997	0.03497063143230569	0.
0.08999999999999997	0.044970631432305695	0.
0.08999999999999997	0.0549706314323057	0.
0.08999999999999997	0.06497063143230569	0.
0.08999999999999997	0.0749706314323057	0.
0.08999999999999997	0.0849706314323057	0.
0.08999999999999997	0.09497063143230569	0.
0.08999999999999997	0.1049706314323057	0.
0.08999999999999997	0.1149706314323057	0.
0.08999999999999997	0.12497063143230569	0.
0.08999999999999997	0.1349706314323057	0.
0.08999999999999997	0.1449706314323057	0.
0.08999999999999997	0.1549706314323057	0.
0.08999999999999997	0.1649706314323057	0.
0.08999999999999997	0.1749706314323057	0.
0.08999999999999997	0.1849706314323057	0.
0.08999999999999997	0.1949706314323057	0.

0.09999999999999998	0.005894348370484636	0.
0.09999999999999998	0.015894348370484635	0.
0.09999999999999998	0.025894348370484637	0.
0.09999999999999998	0.035894348370484636	0.
0.09999999999999998	0.04589434837048464	0.
0.09999999999999998	0.05589434837048464	0.
0.09999999999999998	0.06589434837048463	0.
0.09999999999999998	0.07589434837048464	0.
0.09999999999999998	0.08589434837048464	0.
0.09999999999999998	0.09589434837048463	0.
0.09999999999999998	0.10589434837048464	0.
0.09999999999999998	0.11589434837048464	0.
0.09999999999999998	0.12589434837048463	0.
0.09999999999999998	0.13589434837048464	0.
0.09999999999999998	0.14589434837048465	0.
0.09999999999999998	0.15589434837048463	0.
0.09999999999999998	0.16589434837048464	0.
0.09999999999999998	0.17589434837048465	0.
0.09999999999999998	0.18589434837048463	0.
0.09999999999999998	0.19589434837048464	0.06708261684233056

0.10999999999999999	0.006911923104577457	0.
0.10999999999999999	0.016911923104577457	0.
0.10999999999999999	0.02691192310457746	0.
0.10999999999999999	0.03691192310457746	0.
0.10999999999999999	0.04691192310457746	0.
0.10999999999999999	0.05691192310457746	0.
0.10999999999999999	0.06691192310457746	0.
0.10999999999999999	0.07691192310457746	0.
0.10999999999999999	0.08691192310457746	0.
0.10999999999999999	0.09691192310457745	0.
0.10999999999999999	0.10691192310457746	0.
0.10999999999999999	0.11691192310457746	0.
0.10999999999999999	0.12691192310457744	0.
0.10999999999999999	0.13691192310457745	0.
0.10999999999999999	0.14691192310457746	0.
0.10999999999999999	0.15691192310457744	0.
0.10999999999999999	0.16691192310457745	0.
0.10999999999999999	0.17691192310457746	0.
0.10999999999999999	0.18691192310457744	0.
0.10999999999999999	0.19691192310457745	0.11799236798738529

0.12	0.008022351411174855	0.
0.12	0.018022351411174857	0.
0.12	0.028022351411174855	0.
0.12	0.038022351411174854	0.
0.12	0.048022351411174856	0.
0.12	0.05802235141117486	0.
0.12	0.06802235141117485	0.
0.12	0.07802235141117486	0.
0.12	0.08802235141117486	0.
0.12	0.09802235141117485	0.
0.12	0.10802235141117486	0.
0.12	0.11802235141117486	0.
0.12	0.12802235141117485	0.
0.12	0.13802235141117486	0.
0.12	0.14802235141117487	0.
0.12	0.15802235141117485	0.
0.12	0.16802235141117486	0.
0.12	0.17802235141117487	0.
0.12	0.18802235141117485	0.
0.12	0.19802235141117486	0.1500414668956999

0.13	0.009224537431601884	0.
0.13	0.019224537431601886	0.
0.13	0.029224537431601885	0.
0.13	0.03922453743160188	0.
0.13	0.049224537431601885	0.
0.13	0.05922453743160189	0.
0.13	0.06922453743160188	0.
0.13	0.07922453743160189	0.
0.13	0.08922453743160189	0.
0.13	0.09922453743160188	0.
0.13	0.10922453743160189	0.
0.13	0.11922453743160188	0.
0.13	0.1292245374316019	0.
0.13	0.1392245374316019	0.
0.13	0.1492245374316019	0.
0.13	0.15922453743160186	0.
0.13	0.16922453743160187	0.
0.13	0.17922453743160188	0.
0.13	0.1892245374316019	0.
0.13	0.1992245374316019	0.1749903271365303

0.14	0.010517294753398049	0.
0.14	0.02051729475339805	0.
0.14	0.03051729475339805	0.
0.14	0.04051729475339805	0.
0.14	0.05051729475339805	0.
0.14	0.06051729475339805	0.
0.14	0.07051729475339805	0.
0.14	0.08051729475339806	0.
0.14	0.09051729475339805	0.
0.14	0.10051729475339805	0.
0.14	0.11051729475339805	0.
0.14	0.12051729475339805	0.
0.14	0.13051729475339804	0.
0.14	0.14051729475339805	0.
0.14	0.15051729475339806	0.
0.14	0.16051729475339804	0.
0.14	0.17051729475339805	0.
0.14	0.18051729475339806	0.
0.14	0.19051729475339804	0.020467769996505743
0.14	0.20051729475339805	0.1959124644616195

0.15000000000000002	0.011899347581163205	0.
0.15000000000000002	0.021899347581163207	0.
0.15000000000000002	0.03189934758116321	0.
0.15000000000000002	0.041899347581163204	0.
0.15000000000000002	0.051899347581163206	0.
0.15000000000000002	0.06189934758116321	0.
0.15000000000000002	0.0718993475811632	0.
0.15000000000000002	0.08189934758116321	0.
0.15000000000000002	0.09189934758116321	0.
0.15000000000000002	0.1018993475811632	0.
0.15000000000000002	0.11189934758116321	0.
0.15000000000000002	0.1218993475811632	0.
0.15000000000000002	0.1318993475811632	0.
0.15000000000000002	0.1418993475811632	0.
0.15000000000000002	0.15189934758116322	0.
0.15000000000000002	0.1618993475811632	0.
0.15000000000000002	0.1718993475811632	0.
0.15000000000000002	0.18189934758116322	0.
0.15000000000000002	0.1918993475811632	0.16389163901577042
0.15000000000000002	0.2018993475811632	0.2141529274552004

0.16000000000000003	0.013369331995613645	0.
0.16000000000000003	0.023369331995613647	0.
0.16000000000000003	0.03336933199561365	0.
0.16000000000000003	0.043369331995613644	0.
0.16000000000000003	0.053369331995613646	0.
0.16000000000000003	0.06336933199561365	0.
0.16000000000000003	0.07336933199561364	0.
0.16000000000000003	0.08336933199561365	0.
0.16000000000000003	0.09336933199561365	0.
0.16000000000000003	0.10336933199561364	0.
0.16000000000000003	0.11336933199561365	0.
0.16000000000000003	0.12336933199561365	0.
0.16000000000000003	0.13336933199561363	0.
0.16000000000000003	0.14336933199561364	0.
0.16000000000000003	0.15336933199561364	0.
0.16000000000000003	0.16336933199561365	0.
0.16000000000000003	0.17336933199561366	0.
0.16000000000000003	0.18336933199561367	0.
0.16000000000000003	0.19336933199561362	0.2227601784472018
0.16000000000000003	0.20336933199561363	0.23044300062108752

0.17000000000000004	0.014925797299605637	0.
0.17000000000000004	0.02492579729960564	0.
0.17000000000000004	0.03492579729960564	0.
0.17000000000000004	0.044925797299605635	0.
0.17000000000000004	0.05492579729960564	0.
0.17000000000000004	0.06492579729960564	0.
0.17000000000000004	0.07492579729960563	0.
0.17000000000000004	0.08492579729960564	0.
0.17000000000000004	0.09492579729960564	0.
0.17000000000000004	0.10492579729960563	0.
0.17000000000000004	0.11492579729960564	0.
0.17000000000000004	0.12492579729960564	0.
0.17000000000000004	0.13492579729960563	0.
0.17000000000000004	0.14492579729960564	0.
0.17000000000000004	0.15492579729960565	0.
0.17000000000000004	0.16492579729960563	0.
0.17000000000000004	0.17492579729960564	0.
0.17000000000000004	0.18492579729960565	0.
0.17000000000000004	0.19492579729960563	0.2658907388638887
0.17000000000000004	0.20492579729960564	0.24523469392760827

0.18000000000000005	0.016567207449798504	0.
0.18000000000000005	0.026567207449798506	0.
0.18000000000000005	0.03656720744979851	0.
0.18000000000000005	0.0465672074497985	0.
0.18000000000000005	0.056567207449798505	0.
0.18000000000000005	0.06656720744979851	0.
0.18000000000000005	0.0765672074497985	0.
0.18000000000000005	0.08656720744979851	0.
0.18000000000000005	0.0965672074497985	0.
0.18000000000000005	0.1065672074497985	0.
0.18000000000000005	0.11656720744979851	0.
0.18000000000000005	0.1265672074497985	0.
0.18000000000000005	0.1365672074497985	0.
0.18000000000000005	0.1465672074497985	0.
0.18000000000000005	0.15656720744979852	0.
0.18000000000000005	0.1665672074497985	0.
0.18000000000000005	0.1765672074497985	0.
0.18000000000000005	0.18656720744979852	0.17411456175717865
0.18000000000000005	0.1965672074497985	0.3011501332299445
0.18000000000000005	0.2065672074497985	0.25883282567664373

0.19000000000000006	0.018291942572543823	0.
0.19000000000000006	0.028291942572543825	0.
0.19000000000000006	0.03829194257254383	0.
0.19000000000000006	0.04829194257254382	0.
0.19000000000000006	0.058291942572543824	0.
0.19000000000000006	0.06829194257254383	0.
0.19000000000000006	0.07829194257254382	0.
0.19000000000000006	0.08829194257254383	0.
0.19000000000000006	0.09829194257254383	0.
0.19000000000000006	0.10829194257254382	0.
0.19000000000000006	0.11829194257254383	0.
0.19000000000000006	0.12829194257254384	0.
0.19000000000000006	0.13829194257254382	0.
0.19000000000000006	0.14829194257254383	0.
0.19000000000000006	0.15829194257254384	0.
0.19000000000000006	0.16829194257254382	0.
0.19000000000000006	0.17829194257254383	0.
0.19000000000000006	0.18829194257254384	0.2664694253731216
0.19000000000000006	0.19829194257254382	0.3315384645198358
0.19000000000000006	0.20829194257254383	0.2714565266178331

0.20000000000000007	0.020098300562505264	0.
0.20000000000000007	0.030098300562505266	0.
0.20000000000000007	0.04009830056250527	0.
0.20000000000000007	0.05009830056250526	0.
0.20000000000000007	0.060098300562505265	0.
0.20000000000000007	0.07009830056250527	0.
0.20000000000000007	0.08009830056250526	0.
0.20000000000000007	0.09009830056250527	0.
0.20000000000000007	0.10009830056250527	0.
0.20000000000000007	0.11009830056250526	0.
0.20000000000000007	0.12009830056250527	0.
0.20000000000000007	0.13009830056250526	0.
0.20000000000000007	0.14009830056250527	0.
0.20000000000000007	0.15009830056250528	0.
0.20000000000000007	0.1600983005625053	0.
0.20000000000000007	0.17009830056250524	0.
0.20000000000000007	0.18009830056250525	0.
0.20000000000000007	0.19009830056250526	0.3291769732307402
0.20000000000000007	0.20009830056250527	0.3585776788135209
0.20000000000000007	0.21009830056250528	0.28327128328685347

0.20999999999999996	0.021984498762430957	0.
0.20999999999999996	0.03198449876243096	0.
0.20999999999999996	0.04198449876243096	0.
0.20999999999999996	0.051984498762430956	0.
0.20999999999999996	0.06198449876243096	0.
0.20999999999999996	0.07198449876243096	0.
0.20999999999999996	0.08198449876243095	0.
0.20999999999999996	0.09198449876243096	0.
0.20999999999999996	0.10198449876243096	0.
0.20999999999999996	0.11198449876243095	0.
0.20999999999999996	0.12198449876243096	0.
0.20999999999999996	0.13198449876243096	0.
0.20999999999999996	0.14198449876243097	0.
0.20999999999999996	0.15198449876243098	0.
0.20999999999999996	0.16198449876243098	0.
0.20999999999999996	0.17198449876243094	0.
0.20999999999999996	0.18198449876243095	0.22884332409494945
0.20999999999999996	0.19198449876243096	0.37922593589337017
0.20999999999999996	0.20198449876243096	0.38316762161044393
0.20999999999999996	0.21198449876243097	0.294407064826907

0.21999999999999997	0.02394867572242107	0.
0.21999999999999997	0.03394867572242107	0.
0.21999999999999997	0.043948675722421074	0.
0.21999999999999997	0.05394867572242107	0.
0.21999999999999997	0.06394867572242108	0.
0.21999999999999997	0.07394867572242107	0.
0.21999999999999997	0.08394867572242107	0.
0.21999999999999997	0.09394867572242108	0.
0.21999999999999997	0.10394867572242107	0.
0.21999999999999997	0.11394867572242107	0.
0.21999999999999997	0.12394867572242108	0.
0.21999999999999997	0.13394867572242108	0.
0.21999999999999997	0.14394867572242107	0.
0.21999999999999997	0.15394867572242107	0.
0.21999999999999997	0.16394867572242108	0.
0.21999999999999997	0.17394867572242106	0.
0.21999999999999997	0.18394867572242107	0.33334061743314425
0.21999999999999997	0.19394867572242108	0.4219830659301312
0.21999999999999997	0.20394867572242106	0.40589586494737484
0.21999999999999997	0.21394867572242107	0.30496924799878616

0.22999999999999998	0.025988893036954036	0.
0.22999999999999998	0.03598889303695404	0.
0.22999999999999998	0.04598889303695404	0.
0.22999999999999998	0.055988893036954035	0.
0.22999999999999998	0.06598889303695404	0.
0.22999999999999998	0.07598889303695404	0.
0.22999999999999998	0.08598889303695403	0.
0.22999999999999998	0.09598889303695404	0.
0.22999999999999998	0.10598889303695404	0.
0.22999999999999998	0.11598889303695403	0.
0.22999999999999998	0.12598889303695404	0.
0.22999999999999998	0.13598889303695405	0.
0.22999999999999998	0.14598889303695403	0.
0.22999999999999998	0.15598889303695404	0.
0.22999999999999998	0.16598889303695405	0.
0.22999999999999998	0.17598889303695403	0.14908469337521352
0.22999999999999998	0.18598889303695404	0.407552987246715
0.22999999999999998	0.19598889303695405	0.45996557926703063
0.22999999999999998	0.20598889303695403	0.42717445068908405
0.22999999999999998	0.21598889303695404	0.31504554264473866

0.24	0.028103137257858846	0.
0.24	0.03810313725785885	0.
0.24	0.04810313725785885	0.
0.24	0.058103137257858845	0.
0.24	0.06810313725785885	0.
0.24	0.07810313725785885	0.
0.24	0.08810313725785884	0.
0.24	0.09810313725785885	0.
0.24	0.10810313725785885	0.
0.24	0.11810313725785884	0.
0.24	0.12810313725785885	0.
0.24	0.13810313725785883	0.
0.24	0.14810313725785884	0.
0.24	0.15810313725785885	0.
0.24	0.16810313725785886	0.
0.24	0.17810313725785884	0.3248191662984409
0.24	0.18810313725785885	0.4680778896826844
0.24	0.19810313725785886	0.49459718413620035
0.24	0.20810313725785884	0.44730861092729934
0.24	0.21810313725785885	0.3247105664644146

0.25	0.03028932188134524	0.
0.25	0.04028932188134524	0.
0.25	0.050289321881345245	0.
0.25	0.06028932188134524	0.
0.25	0.07028932188134523	0.
0.25	0.08028932188134524	0.
0.25	0.09028932188134524	0.
0.25	0.10028932188134525	0.
0.25	0.11028932188134524	0.
0.25	0.12028932188134524	0.
0.25	0.13028932188134523	0.
0.25	0.14028932188134524	0.
0.25	0.15028932188134525	0.
0.25	0.16028932188134526	0.
0.25	0.17028932188134527	0.
0.25	0.18028932188134522	0.4269829884121561
0.25	0.19028932188134523	0.5206281126296587
0.25	0.20028932188134524	0.5267818031134112
0.25	0.21028932188134525	0.46653466920491427
0.25	0.22028932188134526	0.3340289715960924

0.26	0.03254528940713114	0.
0.26	0.04254528940713114	0.
0.26	0.05254528940713114	0.
0.26	0.06254528940713114	0.
0.26	0.07254528940713115	0.
0.26	0.08254528940713114	0.
0.26	0.09254528940713114	0.
0.26	0.10254528940713115	0.
0.26	0.11254528940713114	0.
0.26	0.12254528940713114	0.
0.26	0.13254528940713114	0.
0.26	0.14254528940713113	0.
0.26	0.15254528940713113	0.
0.26	0.16254528940713114	0.
0.26	0.17254528940713115	0.31379269260000175
0.26	0.18254528940713113	0.5064089749910302
0.26	0.19254528940713114	0.567984705047923
0.26	0.20254528940713115	0.5571419754289275
0.26	0.21254528940713113	0.4850424755639859
0.26	0.22254528940713114	0.3430576419858625

0.27	0.03486881346763482	0.
0.27	0.04486881346763482	0.
0.27	0.05486881346763482	0.
0.27	0.06486881346763482	0.
0.27	0.07486881346763483	0.
0.27	0.08486881346763482	0.
0.27	0.09486881346763482	0.
0.27	0.10486881346763482	0.
0.27	0.11486881346763482	0.
0.27	0.12486881346763481	0.
0.27	0.13486881346763482	0.
0.27	0.1448688134676348	0.
0.27	0.1548688134676348	0.
0.27	0.16486881346763482	0.
0.27	0.17486881346763483	0.4452797832373564
0.27	0.1848688134676348	0.5740700349662351
0.27	0.19486881346763482	0.6117596286090328
0.27	0.20486881346763483	0.5861339902544728
0.27	0.2148688134676348	0.5029894552096904
0.27	0.22486881346763482	0.3518472720544882

0.28	0.03725760102513104	0.
0.28	0.04725760102513104	0.
0.28	0.05725760102513104	0.
0.28	0.06725760102513104	0.
0.28	0.07725760102513105	0.
0.28	0.08725760102513104	0.
0.28	0.09725760102513104	0.
0.28	0.10725760102513104	0.
0.28	0.11725760102513104	0.
0.28	0.12725760102513103	0.
0.28	0.13725760102513104	0.
0.28	0.14725760102513102	0.
0.28	0.15725760102513103	0.
0.28	0.16725760102513104	0.3103353941880658
0.28	0.17725760102513105	0.5433773061308739
0.28	0.18725760102513103	0.6345708758628762
0.28	0.19725760102513104	0.6529974034469396
0.28	0.20725760102513105	0.6141096589289009
0.28	0.21725760102513103	0.520509824689822
0.28	0.22725760102513104	0.36044351811446224

0.29000000000000004	0.03970929463470235	0.
0.29000000000000004	0.049709294634702354	0.
0.29000000000000004	0.059709294634702356	0.
0.29000000000000004	0.06970929463470235	0.
0.29000000000000004	0.07970929463470236	0.
0.29000000000000004	0.08970929463470236	0.
0.29000000000000004	0.09970929463470235	0.
0.29000000000000004	0.10970929463470236	0.
0.29000000000000004	0.11970929463470235	0.
0.29000000000000004	0.12970929463470235	0.
0.29000000000000004	0.13970929463470236	0.
0.29000000000000004	0.14970929463470234	0.
0.29000000000000004	0.15970929463470235	0.
0.29000000000000004	0.16970929463470236	0.46834891649293064
0.29000000000000004	0.17970929463470237	0.6259599455800938
0.29000000000000004	0.18970929463470235	0.6903798199548791
0.29000000000000004	0.19970929463470236	0.6924319023025007
0.29000000000000004	0.20970929463470236	0.6413521959870393
0.29000000000000004	0.21970929463470235	0.5377208835831698
0.29000000000000004	0.22970929463470235	0.36888784274890146

0.30000000000000004	0.0422214747707527	0.
0.30000000000000004	0.0522214747707527	0.
0.30000000000000004	0.0622214747707527	0.
0.30000000000000004	0.07222147477075269	0.
0.30000000000000004	0.0822214747707527	0.
0.30000000000000004	0.09222147477075271	0.
0.30000000000000004	0.10222147477075269	0.
0.30000000000000004	0.1122214747707527	0.
0.30000000000000004	0.12222147477075271	0.
0.30000000000000004	0.1322214747707527	0.
0.30000000000000004	0.1422214747707527	0.
0.30000000000000004	0.1522214747707527	0.
0.30000000000000004	0.1622214747707527	0.3225081380091101
0.30000000000000004	0.1722214747707527	0.583485836798951
0.30000000000000004	0.1822214747707527	0.6996221689881542
0.30000000000000004	0.1922214747707527	0.7430222511384135
0.30000000000000004	0.2022214747707527	0.7306128292322414
0.30000000000000004	0.2122214747707527	0.668098432163095
0.30000000000000004	0.22222147477075269	0.5547274633816708
0.30000000000000004	0.2322214747707527	0.3772181275484992

0.31000000000000005	0.044791662214786955	0.
0.31000000000000005	0.05479166221478696	0.
0.31000000000000005	0.06479166221478695	0.
0.31000000000000005	0.07479166221478695	0.
0.31000000000000005	0.08479166221478696	0.
0.31000000000000005	0.09479166221478696	0.
0.31000000000000005	0.10479166221478695	0.
0.31000000000000005	0.11479166221478695	0.
0.31000000000000005	0.12479166221478696	0.
0.31000000000000005	0.13479166221478694	0.
0.31000000000000005	0.14479166221478695	0.
0.31000000000000005	0.15479166221478696	0.
0.31000000000000005	0.16479166221478694	0.5000741435285229
0.31000000000000005	0.17479166221478695	0.6801991617510368
0.31000000000000005	0.18479166221478696	0.7676995716009707
0.31000000000000005	0.19479166221478694	0.7935386669948039
0.31000000000000005	0.20479166221478695	0.7679747450924219
0.31000000000000005	0.21479166221478696	0.6945533336116169
0.31000000000000005	0.22479166221478694	0.5716251746816386
0.31000000000000005	0.23479166221478695	0.3854690995675815

0.32000000000000006	0.047417320502100346	0.
0.32000000000000006	0.05741732050210035	0.
0.32000000000000006	0.06741732050210035	0.
0.32000000000000006	0.07741732050210035	0.
0.32000000000000006	0.08741732050210035	0.
0.32000000000000006	0.09741732050210035	0.
0.32000000000000006	0.10741732050210034	0.
0.32000000000000006	0.11741732050210035	0.
0.32000000000000006	0.12741732050210036	0.
0.32000000000000006	0.13741732050210034	0.
0.32000000000000006	0.14741732050210035	0.
0.32000000000000006	0.15741732050210033	0.3535224369689611
0.32000000000000006	0.16741732050210034	0.6297007572203943
0.32000000000000006	0.17741732050210035	0.7667708230031433
0.32000000000000006	0.18741732050210036	0.8321905086920369
0.32000000000000006	0.19741732050210034	0.8426952776477299
0.32000000000000006	0.20741732050210035	0.8048778765362078
0.32000000000000006	0.21741732050210036	0.7208999727624752
0.32000000000000006	0.22741732050210034	0.5885028463496909
0.32000000000000006	0.23741732050210035	0.3936725948111484

0.33000000000000007	0.050095858424962884	0.
0.33000000000000007	0.060095858424962886	0.
0.33000000000000007	0.07009585842496288	0.
0.33000000000000007	0.08009585842496289	0.
0.33000000000000007	0.09009585842496289	0.
0.33000000000000007	0.10009585842496288	0.
0.33000000000000007	0.11009585842496289	0.
0.33000000000000007	0.1200958584249629	0.
0.33000000000000007	0.13009585842496288	0.
0.33000000000000007	0.1400958584249629	0.
0.33000000000000007	0.1500958584249629	0.
0.33000000000000007	0.16009585842496288	0.5422820520926379
0.33000000000000007	0.1700958584249629	0.739462999507806
0.33000000000000007	0.1800958584249629	0.8472580825907046
0.33000000000000007	0.1900958584249629	0.894436915892199
0.33000000000000007	0.20009585842496289	0.8910936016275415
0.33000000000000007	0.2100958584249629	0.8416339344049061
0.33000000000000007	0.2200958584249629	0.7473067120352407
0.33000000000000007	0.23009585842496288	0.6054444043938263
0.33000000000000007	0.2400958584249629	0.4018576635858304

0.33999999999999997	0.052824632589828474	0.
0.33999999999999997	0.06282463258982847	0.
0.33999999999999997	0.07282463258982848	0.
0.33999999999999997	0.08282463258982847	0.
0.33999999999999997	0.09282463258982848	0.
0.33999999999999997	0.10282463258982848	0.
0.33999999999999997	0.11282463258982847	0.
0.33999999999999997	0.12282463258982848	0.
0.33999999999999997	0.13282463258982846	0.
0.33999999999999997	0.14282463258982847	0.
0.33999999999999997	0.15282463258982848	0.4016437732019543
0.33999999999999997	0.1628246325898285	0.6837324608100589
0.33999999999999997	0.17282463258982847	0.8386333402973752
0.33999999999999997	0.18282463258982848	0.9240610056204392
0.33999999999999997	0.1928246325898285	0.9554225047128454
0.33999999999999997	0.20282463258982847	0.9392331705855416
0.33999999999999997	0.21282463258982848	0.8785235036334746
0.33999999999999997	0.2228246325898285	0.7739326408900007
0.33999999999999997	0.23282463258982847	0.6225303474801593
0.33999999999999997	0.24282463258982848	0.4100505042145161

0.35	0.055600950026045315	0.
0.35	0.06560095002604531	0.
0.35	0.07560095002604532	0.
0.35	0.08560095002604531	0.
0.35	0.09560095002604532	0.
0.35	0.10560095002604532	0.
0.35	0.11560095002604531	0.
0.35	0.12560095002604532	0.
0.35	0.13560095002604533	0.
0.35	0.1456009500260453	0.08614501221968113
0.35	0.15560095002604532	0.5951878072850053
0.35	0.1656009500260453	0.8055454068425396
0.35	0.1756009500260453	0.9317371484521693
0.35	0.18560095002604532	0.9987899880895194
0.35	0.19560095002604533	1.015923178021845
0.35	0.2056009500260453	0.9875504129927054
0.35	0.21560095002604532	0.9158085182986423
0.35	0.22560095002604533	0.8009319121953398
0.35	0.2356009500260453	0.6398389153008718
0.35	0.24560095002604532	0.41827419002320876

0.36	0.05842207084349274	0.
0.36	0.06842207084349274	0.
0.36	0.07842207084349274	0.
0.36	0.08842207084349274	0.
0.36	0.09842207084349275	0.
0.36	0.10842207084349274	0.
0.36	0.11842207084349274	0.
0.36	0.12842207084349275	0.
0.36	0.13842207084349273	0.
0.36	0.14842207084349274	0.46300337763635807
0.36	0.15842207084349275	0.7463967513689032
0.36	0.16842207084349275	0.9171740226838258
0.36	0.17842207084349274	1.0214680936781537
0.36	0.18842207084349274	1.072635805770787
0.36	0.19842207084349275	1.076591520115285
0.36	0.20842207084349273	1.0364446740970266
0.36	0.21842207084349274	0.9537418369202484
0.36	0.22842207084349275	0.8284573992584098
0.36	0.23842207084349273	0.6574470004007815
0.36	0.24842207084349274	0.4265481253290347

0.37	0.06128521093652195	0.
0.37	0.07128521093652194	0.
0.37	0.08128521093652195	0.
0.37	0.09128521093652195	0.
0.37	0.10128521093652196	0.
0.37	0.11128521093652195	0.
0.37	0.12128521093652195	0.
0.37	0.13128521093652196	0.
0.37	0.14128521093652197	0.2424551306018601
0.37	0.15128521093652195	0.6581122096047014
0.37	0.16128521093652196	0.8796682361033725
0.37	0.17128521093652194	1.0233370242147473
0.37	0.18128521093652195	1.1096601031897997
0.37	0.19128521093652195	1.1465536565490553
0.37	0.20128521093652196	1.1380088861107986
0.37	0.21128521093652194	1.0862970625015804
0.37	0.22128521093652195	0.9925751575267944
0.37	0.23128521093652196	0.8566639629262475
0.37	0.24128521093652194	0.6754308131505277
0.37	0.25128521093652195	0.43488712283674935

0.38	0.0641875447315322	0.
0.38	0.07418754473153219	0.
0.38	0.0841875447315322	0.
0.38	0.0941875447315322	0.
0.38	0.10418754473153219	0.
0.38	0.1141875447315322	0.
0.38	0.12418754473153219	0.
0.38	0.13418754473153222	0.
0.38	0.1441875447315322	0.5339987796808409
0.38	0.15418754473153218	0.8180043825814219
0.38	0.1641875447315322	1.0039923783016924
0.38	0.1741875447315322	1.1269131392474132
0.38	0.1841875447315322	1.1976999707238318
0.38	0.1941875447315322	1.2213662353919932
0.38	0.20418754473153222	1.2007205812409816
0.38	0.21418754473153218	1.1374853366417355
0.38	0.22418754473153218	1.0325660997791966
0.38	0.2341875447315322	0.8857115384991019
0.38	0.2441875447315322	0.6938662637075109
0.38	0.2541875447315322	0.44329992639513355

0.39	0.06712620797547086	0.
0.39	0.07712620797547086	0.
0.39	0.08712620797547087	0.
0.39	0.09712620797547086	0.
0.39	0.10712620797547087	0.
0.39	0.11712620797547087	0.
0.39	0.12712620797547086	0.
0.39	0.13712620797547087	0.353721229684224
0.39	0.14712620797547088	0.7301091435056556
0.39	0.15712620797547086	0.9627693287095646
0.39	0.16712620797547087	1.1240627900661904
0.39	0.17712620797547085	1.2299223810651823
0.39	0.18712620797547086	1.2867332017090978
0.39	0.19712620797547087	1.2978279642174038
0.39	0.20712620797547088	1.2652620544268836
0.39	0.21712620797547086	1.1903968213234148
0.39	0.22712620797547087	1.073985066461753
0.39	0.23712620797547088	0.9157682018401055
0.39	0.24712620797547086	0.7128289619968606
0.39	0.25712620797547087	0.45178688985464205

0.4	0.07009830056250527	0.
0.4	0.08009830056250526	0.
0.4	0.09009830056250527	0.
0.4	0.10009830056250527	0.
0.4	0.11009830056250527	0.
0.4	0.12009830056250527	0.
0.4	0.13009830056250526	0.
0.4	0.14009830056250527	0.6120349908802903
0.4	0.15009830056250528	0.8986956337000076
0.4	0.16009830056250526	1.1005812622495803
0.4	0.17009830056250527	1.2428664448953952
0.4	0.18009830056250525	1.333948943623011
0.4	0.19009830056250526	1.3777809428550998
0.4	0.20009830056250527	1.3766696256367796
0.4	0.21009830056250528	1.332180592616943
0.4	0.22009830056250526	1.2454407395248797
0.4	0.23009830056250527	1.1171223994710102
0.4	0.24009830056250528	0.9470133377840915
0.4	0.25009830056250526	0.7323936379462442
0.4	0.26009830056250527	0.4603363280775608

0.41000000000000003	0.07310088939607708	0.
0.41000000000000003	0.08310088939607707	0.
0.41000000000000003	0.09310088939607708	0.
0.41000000000000003	0.10310088939607708	0.
0.41000000000000003	0.11310088939607707	0.
0.41000000000000003	0.12310088939607708	0.
0.41000000000000003	0.13310088939607706	0.45421391895568813
0.41000000000000003	0.14310088939607707	0.810334914454666
0.41000000000000003	0.15310088939607708	1.055758500960345
0.41000000000000003	0.1631008893960771	1.2359885617737458
0.41000000000000003	0.1731008893960771	1.3625979147100626
0.41000000000000003	0.18310088939607708	1.4403566190514336
0.41000000000000003	0.19310088939607706	1.4718151165953848
0.41000000000000003	0.20310088939607707	1.4586332741485584
0.41000000000000003	0.21310088939607708	1.4020553836591851
0.41000000000000003	0.22310088939607708	1.3030610796564996
0.41000000000000003	0.2331008893960771	1.1622963289292878
0.41000000000000003	0.2431008893960771	0.9796409979325778
0.41000000000000003	0.25310088939607706	0.7526326151357751
0.41000000000000003	0.26310088939607706	0.4689187081027145

0.42000000000000004	0.07613101128351453	0.
0.42000000000000004	0.08613101128351452	0.
0.42000000000000004	0.09613101128351453	0.
0.42000000000000004	0.10613101128351453	0.
0.42000000000000004	0.11613101128351452	0.
0.42000000000000004	0.12613101128351453	0.21387138263220493
0.42000000000000004	0.1361310112835145	0.6953651009202553
0.42000000000000004	0.14613101128351452	0.9886830802559871
0.42000000000000004	0.15613101128351453	1.2085765709164247
0.42000000000000004	0.16613101128351454	1.37206340503175
0.42000000000000004	0.17613101128351455	1.4850667555091093
0.42000000000000004	0.18613101128351453	1.5504154541424031
0.42000000000000004	0.1961310112835145	1.569813430125622
0.42000000000000004	0.20613101128351452	1.5445031669915283
0.42000000000000004	0.21613101128351453	1.475518095355151
0.42000000000000004	0.22613101128351454	1.363751073035277
0.42000000000000004	0.23613101128351455	1.209862264106205
0.42000000000000004	0.24613101128351456	1.0138634803665953
0.42000000000000004	0.2561310112835145	0.773612665105649
0.42000000000000004	0.2661310112835145	0.4774771995019713

0.43000000000000005	0.07918567586034575	0.
0.43000000000000005	0.08918567586034575	0.
0.43000000000000005	0.09918567586034575	0.
0.43000000000000005	0.10918567586034575	0.
0.43000000000000005	0.11918567586034576	0.
0.43000000000000005	0.12918567586034574	0.5492644708386017
0.43000000000000005	0.13918567586034575	0.8981813383391896
0.43000000000000005	0.14918567586034576	1.1597456461473123
0.43000000000000005	0.15918567586034577	1.361542002818059
0.43000000000000005	0.16918567586034575	1.5112061104542462
0.43000000000000005	0.17918567586034576	1.6119137000699755
0.43000000000000005	0.18918567586034574	1.6653878079387598
0.43000000000000005	0.19918567586034575	1.6728056592160099
0.43000000000000005	0.20918567586034575	1.6351366361860211
0.43000000000000005	0.21918567586034576	1.5532759166317527
0.43000000000000005	0.22918567586034574	1.4280704905548265
0.43000000000000005	0.23918567586034575	1.2602240920396828
0.43000000000000005	0.24918567586034576	1.0499150563970403
0.43000000000000005	0.25918567586034574	0.7953889901900435
0.43000000000000005	0.26918567586034575	0.4859118332936874

0.44000000000000006	0.08226186854142756	0.
0.44000000000000006	0.09226186854142755	0.
0.44000000000000006	0.10226186854142756	0.
0.44000000000000006	0.11226186854142756	0.
0.44000000000000006	0.12226186854142757	0.3593102413834735
0.44000000000000006	0.13226186854142757	0.7826745289498188
0.44000000000000006	0.14226186854142756	1.0884114584999673
0.44000000000000006	0.15226186854142756	1.330028532109375
0.44000000000000006	0.16226186854142755	1.5178583090570132
0.44000000000000006	0.17226186854142755	1.6555228817356342
0.44000000000000006	0.18226186854142756	1.7447456959356533
0.44000000000000006	0.19226186854142757	1.7865965679763782
0.44000000000000006	0.20226186854142755	1.7819182558635531
0.44000000000000006	0.21226186854142756	1.7314981829087954
0.44000000000000006	0.22226186854142757	1.6361391848899083
0.44000000000000006	0.23226186854142755	1.4966672944432005
0.44000000000000006	0.24226186854142756	1.3138483461093347
0.44000000000000006	0.25226186854142757	1.0880555371047897
0.44000000000000006	0.2622618685414275	0.8179939343407068
0.44000000000000006	0.27226186854142753	0.4940518898287868

0.45000000000000007	0.08535655349597693	0.
0.45000000000000007	0.09535655349597692	0.
0.45000000000000007	0.10535655349597693	0.
0.45000000000000007	0.11535655349597693	0.
0.45000000000000007	0.12535655349597694	0.6398111713917058
0.45000000000000007	0.13535655349597692	0.9932340432170389
0.45000000000000007	0.14535655349597693	1.2762681327557328
0.45000000000000007	0.15535655349597693	1.5038656681259173
0.45000000000000007	0.16535655349597694	1.6802245854785571
0.45000000000000007	0.17535655349597692	1.8070401829107738
0.45000000000000007	0.18535655349597693	1.885235949595973
0.45000000000000007	0.19535655349597691	1.9154882113899163
0.45000000000000007	0.20535655349597692	1.8984226558079615
0.45000000000000007	0.21535655349597693	1.8347001891058579
0.45000000000000007	0.22535655349597694	1.7250562792150825
0.45000000000000007	0.23535655349597692	1.5703057646361853
0.45000000000000007	0.24535655349597693	1.371282403929121
0.45000000000000007	0.25535655349597697	1.1285728525226495
0.45000000000000007	0.2653565534959769	0.841415625928791
0.45000000000000007	0.27535655349597693	0.5016053067507503

0.45999999999999996	0.08846667664356955	0.
0.45999999999999996	0.09846667664356955	0.
0.45999999999999996	0.10846667664356956	0.
0.45999999999999996	0.11846667664356955	0.4652164685764041
0.45999999999999996	0.12846667664356956	0.8725123084923131
0.45999999999999996	0.13846667664356954	1.1986558656170518
0.45999999999999996	0.14846667664356955	1.4677527724539552
0.45999999999999996	0.15846667664356956	1.684726084562678
0.45999999999999996	0.16846667664356957	1.8511827364636195
0.45999999999999996	0.17846667664356955	1.9678518913070442
0.45999999999999996	0.18846667664356956	2.035212066853061
0.45999999999999996	0.19846667664356954	2.0536994606311314
0.45999999999999996	0.20846667664356955	2.0237924765063617
0.45999999999999996	0.21846667664356956	1.9460544180487218
0.45999999999999996	0.22846667664356957	1.8211595040637407
0.45999999999999996	0.23846667664356955	1.6499041935019225
0.45999999999999996	0.24846667664356956	1.4331782979122196
0.45999999999999996	0.2584666766435696	1.1717826219340395
0.45999999999999996	0.26846667664356955	0.8655564481018372
0.45999999999999996	0.27846667664356956	0.5080598270624017

0.47	0.09158916866814856	0.
0.47	0.10158916866814856	0.
0.47	0.11158916866814857	0.24470037461354502
0.47	0.12158916866814856	0.7239767820794062
0.47	0.13158916866814857	1.0950275726738834
0.47	0.14158916866814858	1.4075678356048564
0.47	0.15158916866814856	1.667360031844276
0.47	0.16158916866814857	1.8757932298627085
0.47	0.17158916866814855	2.03333604491806
0.47	0.18158916866814856	2.140242049891475
0.47	0.19158916866814857	2.1967466179252084
0.47	0.20158916866814858	2.2031353238716562
0.47	0.21158916866814856	2.1597757420719716
0.47	0.22158916866814857	2.067140052755078
0.47	0.23158916866814858	1.925827481039775
0.47	0.24158916866814856	1.7365868581787731
0.47	0.25158916866814857	1.5003242817306066
0.47	0.2615891686681486	1.2180198494470422
0.47	0.27158916866814853	0.8901485631330827
0.47	0.28158916866814854	0.5124727427837767

0.48	0.09472094804706865	0.
0.48	0.10472094804706865	0.
0.48	0.11472094804706866	0.5443246118446534
0.48	0.12472094804706865	0.9621712560262622
0.48	0.13472094804706866	1.320542005745637
0.48	0.14472094804706864	1.625876995556176
0.48	0.15472094804706865	1.8790857375474455
0.48	0.16472094804706866	2.080294993230579
0.48	0.17472094804706867	2.229520605305529
0.48	0.18472094804706865	2.326807023525876
0.48	0.19472094804706866	2.372261783624601
0.48	0.20472094804706864	2.3660672935879252
0.48	0.21472094804706865	2.308490452707911
0.48	0.22472094804706866	2.199896789812423
0.48	0.23472094804706867	2.0407726131523773
0.48	0.24472094804706865	1.8317577030354637
0.48	0.2547209480470687	1.5736869013334283
0.48	0.2647209480470687	1.2676107489727348
0.48	0.27472094804706865	0.9145705137625708
0.48	0.28472094804706866	0.5129682584963613

0.49	0.09785892409218716	0.
0.49	0.10785892409218716	0.32785425215720354
0.49	0.11785892409218716	0.7944102278454832
0.49	0.12785892409218716	1.2022604169119513
0.49	0.13785892409218717	1.5569941337183624
0.49	0.14785892409218715	1.8586311061681777
0.49	0.15785892409218716	2.1069371123749954
0.49	0.16785892409218717	2.3017451760106895
0.49	0.17785892409218718	2.4429699853915525
0.49	0.18785892409218716	2.5305946298478696
0.49	0.19785892409218717	2.56466048337757
0.49	0.20785892409218715	2.545263335586547
0.49	0.21785892409218716	2.472555753896295
0.49	0.22785892409218717	2.3467562596731177
0.49	0.23785892409218717	2.168167462889922
0.49	0.24785892409218716	1.9372078830855295
0.49	0.25785892409218714	1.6544664817426376
0.49	0.26785892409218715	1.3207935167622182
0.49	0.27785892409218715	0.9374105736326802
0.49	0.28785892409218716	0.5053101046309875

0.5	0.101	0.05527777777777787
0.5	0.111	0.5774999999999992
0.5	0.12100000000000001	1.0441666666666638
0.5	0.131	1.4552777777777768
0.5	0.14100000000000001	1.810833333333328
0.5	0.15100000000000002	2.11083333333334
0.5	0.161	2.355277777777776
0.5	0.171	2.544166666666667
0.5	0.181	2.6775000000000064
0.5	0.191	2.7552777777777906
0.5	0.201	2.7775000000000096
0.5	0.21100000000000002	2.744166666666667
0.5	0.221	2.655277777777794
0.5	0.231	2.510833333333319
0.5	0.24100000000000002	2.31083333333333
0.5	0.251	2.055277777777803
0.5	0.261	1.7441666666666589
0.5	0.271	1.3775000000000084
0.5	0.281	0.9552777777777879
0.5	0.29100000000000004	0.4774999999999958


==> pics/ref.txt <==
0.9422214747707527	0.9235579909951092
0.9423214747707527	0.9200260604579545
0.9424214747707527	0.9166701393770286
0.9425214747707527	0.9134687932146195
0.9426214747707526	0.9104046360147702
0.9427214747707526	0.9074633336543184
0.9428214747707527	0.9046329021166513
0.9429214747707527	0.9019032005865262
0.9430214747707527	0.8992655570638746
0.9431214747707527	0.8967124864570579
0.9432214747707527	0.8942374746743919
0.9433214747707527	0.8918348107542152
0.9434214747707527	0.8894994545794491
0.9435214747707527	0.8872269313679184
0.9436214747707526	0.8850132465965701
0.9437214747707526	0.8828548167202387
0.9438214747707527	0.8807484122414305
0.9439214747707527	0.8786911105413802
0.9440214747707527	0.8766802565009234
0.9441214747707527	0.874713429393842
0.9442214747707527	0.8727884148727465
0.9443214747707527	0.8709031811212865
0.9444214747707527	0.8690558584392724
0.9445214747707527	0.8672447216751498
0.9446214747707526	0.8654681750348292
0.9447214747707526	0.8637247388852549
0.9448214747707527	0.8620130382415191
0.9449214747707527	0.8603317926821182
0.9450214747707527	0.8586798074815278
0.9451214747707527	0.8570559657851078
0.9452214747707527	0.8554592216803251
0.9453214747707527	0.8538885940418702
0.9454214747707527	0.8523431610475124
0.9455214747707527	0.8508220552774285
0.9456214747707526	0.8493244593228448
0.9457214747707526	0.8478496018407338
0.9458214747707527	0.8463967540003537
0.9459214747707527	0.8449652262751074
0.9460214747707527	0.8435543655395042
0.9461214747707527	0.8421635524365203
0.9462214747707527	0.8407921989851375
0.9463214747707527	0.8394397464018439
0.9464214747707527	0.8381056631131008
0.9465214747707527	0.8367894429387399
0.9466214747707526	0.8354906034286215
0.9467214747707526	0.8342086843370423
0.9468214747707527	0.8329432462211918
0.9469214747707527	0.831693869151546
0.9470214747707527	0.8304601515234469
0.9471214747707527	0.829241708960324
0.9472214747707527	0.8280381733000798
0.9473214747707527	0.8268491916570246
0.9474214747707527	0.8256744255526142
0.9475214747707527	0.8245135501089013
0.9476214747707526	0.8233662532992587
0.9477214747707526	0.8222322352514813
0.9478214747707527	0.8211112075988536
0.9479214747707527	0.8200028928752069
0.9480214747707527	0.8189070239503756
0.9481214747707527	0.817823343502794
0.9482214747707527	0.8167516035263026
0.9483214747707527	0.8156915648684754
0.9484214747707527	0.8146429967980431
0.9485214747707527	0.8136056765992035
0.9486214747707526	0.8125793891908011
0.9487214747707526	0.8115639267685383
0.9488214747707527	0.8105590884685289
0.9489214747707527	0.8095646800506773
0.9490214747707527	0.8085805136004457
0.9491214747707527	0.8076064072477462
0.9492214747707527	0.8066421849017511
0.9493214747707527	0.8056876760005498
0.9494214747707527	0.8047427152746298
0.9495214747707527	0.8038071425232768
0.9496214747707526	0.8028808024030295
0.9497214747707526	0.8019635442274136
0.9498214747707527	0.8010552217772168
0.9499214747707527	0.8001556931206505
0.9500214747707527	0.799264820442748
0.9501214747707527	0.7983824698834703
0.9502214747707527	0.7975085113839302
0.9503214747707527	0.7966428185402841
0.9504214747707527	0.7957852684648048
0.9505214747707527	0.794935741653724
0.9506214747707527	0.7940941218614309
0.9507214747707526	0.793260295980675
0.9508214747707527	0.7924341539284026
0.9509214747707527	0.791615588536938
0.9510214747707527	0.7908044954501741
0.9511214747707527	0.7900007730245171
0.9512214747707527	0.7892043222343121
0.9513214747707527	0.7884150465815047
0.9514214747707527	0.7876328520093132
0.9515214747707527	0.7868576468196907
0.9516214747707527	0.7860893415943797
0.9517214747707526	0.7853278491193689
0.9518214747707527	0.7845730843125739
0.9519214747707527	0.783824964154582
0.9520214747707527	0.7830834076222845
0.9521214747707527	0.7823483356252849
0.9522214747707527	0.7816196709449036
0.9523214747707527	0.7808973381756807
0.9524214747707527	0.7801812636692453
0.9525214747707527	0.7794713754804173
0.9526214747707527	0.7787676033154659
0.9527214747707526	0.7780698784823996
0.9528214747707527	0.77737813384319
0.9529214747707527	0.7766923037678518
0.9530214747707527	0.7760123240902786
0.9531214747707527	0.7753381320657675
0.9532214747707527	0.7746696663301362
0.9533214747707527	0.7740068668603781
0.9534214747707527	0.7733496749367732
0.9535214747707527	0.772698033106403
0.9536214747707527	0.7720518851479814
0.9537214747707526	0.7714111760379824
0.9538214747707527	0.7707758519179648
0.9539214747707527	0.770145860063087
0.9540214747707527	0.7695211488517067
0.9541214747707527	0.7689016677360806
0.9542214747707527	0.7682873672140599
0.9543214747707527	0.7676781988017877
0.9544214747707527	0.7670741150073198
0.9545214747707527	0.76647506930515
0.9546214747707527	0.7658810161116035
0.9547214747707526	0.7652919107610506
0.9548214747707526	0.76470770948292
0.9549214747707527	0.7641283693794698
0.9550214747707527	0.7635538484043004
0.9551214747707527	0.7629841053415547
0.9552214747707527	0.7624190997858092
0.9553214747707527	0.7618587921226044
0.9554214747707527	0.7613031435096062
0.9555214747707527	0.7607521158583568
0.9556214747707527	0.7602056718166168
0.9557214747707526	0.7596637747512531
0.9558214747707527	0.7591263887316599
0.9559214747707527	0.7585934785137047
0.9560214747707527	0.7580650095241561
0.9561214747707527	0.7575409478455977
0.9562214747707527	0.7570212602017977
0.9563214747707527	0.7565059139435281
0.9564214747707527	0.7559948770348003
0.9565214747707527	0.7554881180395187
0.9566214747707527	0.7549856061085304
0.9567214747707526	0.7544873109670619
0.9568214747707526	0.7539932029025157
0.9569214747707527	0.7535032527526327
0.9570214747707527	0.7530174318939942
0.9571214747707527	0.7525357122308598
0.9572214747707527	0.7520580661843195
0.9573214747707527	0.7515844666817674
0.9574214747707527	0.7511148871466627
0.9575214747707527	0.7506493014885891
0.9576214747707527	0.7501876840935925
0.9577214747707526	0.7497300098147858
0.9578214747707526	0.749276253963221
0.9579214747707527	0.7488263922990079
0.9580214747707527	0.7483804010226895
0.9581214747707527	0.7479382567668391
0.9582214747707527	0.7474999365879001
0.9583214747707527	0.7470654179582424
0.9584214747707527	0.7466346787584339
0.9585214747707527	0.7462076972697238
0.9586214747707527	0.7457844521667247
0.9587214747707526	0.7453649225102904
0.9588214747707526	0.7449490877405903
0.9589214747707527	0.7445369276703541
0.9590214747707527	0.7441284224783125
0.9591214747707527	0.7437235527027959
0.9592214747707527	0.7433222992355051
0.9593214747707527	0.7429246433154549
0.9594214747707527	0.7425305665230565
0.9595214747707527	0.7421400507743742
0.9596214747707527	0.7417530783155142
0.9597214747707526	0.7413696317171683
0.9598214747707526	0.7409896938692905
0.9599214747707527	0.7406132479759193
0.9600214747707527	0.7402402775501243
0.9601214747707527	0.7398707664090839
0.9602214747707527	0.7395046986692881
0.9603214747707527	0.7391420587418674
0.9604214747707527	0.7387828313280307
0.9605214747707527	0.7384270014146282
0.9606214747707527	0.7380745542698197
0.9607214747707526	0.7377254754388543
0.9608214747707526	0.7373797507399551
0.9609214747707527	0.7370373662603049
0.9610214747707527	0.7366983083521396
0.9611214747707527	0.7363625636289334
0.9612214747707527	0.7360301189616735
0.9613214747707527	0.7357009614752423
0.9614214747707527	0.7353750785448794
0.9615214747707527	0.7350524577927304
0.9616214747707527	0.7347330870844884
0.9617214747707526	0.7344169545261131
0.9618214747707526	0.7341040484606374
0.9619214747707527	0.7337943574650428
0.9620214747707527	0.7334878703472291
0.9621214747707527	0.7331845761430383
0.9622214747707527	0.732884464113374
0.9623214747707527	0.7325875237413761
0.9624214747707527	0.7322937447296732
0.9625214747707527	0.732003116997703
0.9626214747707527	0.7317156306791014
0.9627214747707526	0.7314312761191498
0.9628214747707526	0.7311500438722939
0.9629214747707527	0.7308719246997223
0.9630214747707527	0.7305969095670066
0.9631214747707527	0.7303249896417968
0.9632214747707527	0.7300561562915818
0.9633214747707527	0.7297904010815027
0.9634214747707527	0.7295277157722239
0.9635214747707527	0.729268092317855
0.9636214747707527	0.7290115228639303
0.9637214747707527	0.7287579997454406
0.9638214747707526	0.7285075154849108
0.9639214747707527	0.7282600627905356
0.9640214747707527	0.728015634554354
0.9641214747707527	0.727774223850484
0.9642214747707527	0.7275358239333927
0.9643214747707527	0.7273004282362239
0.9644214747707527	0.7270680303691563
0.9645214747707527	0.7268386241178233
0.9646214747707527	0.7266122034417621
0.9647214747707527	0.7263887624729133
0.9648214747707526	0.7261682955141582
0.9649214747707527	0.7259507970379022
0.9650214747707527	0.7257362616846909
0.9651214747707527	0.7255246842618737
0.9652214747707527	0.7253160597423003
0.9653214747707527	0.7251103832630623
0.9654214747707527	0.7249076501242624
0.9655214747707527	0.7247078557878287
0.9656214747707527	0.7245109958763627
0.9657214747707527	0.7243170661720245
0.9658214747707526	0.7241260626154503
0.9659214747707527	0.7239379813047043
0.9660214747707527	0.7237528184942688
0.9661214747707527	0.7235705705940648
0.9662214747707527	0.7233912341685043
0.9663214747707527	0.7232148059355787
0.9664214747707527	0.723041282765977
0.9665214747707527	0.7228706616822366
0.9666214747707527	0.7227029398579226
0.9667214747707527	0.7225381146168428
0.9668214747707526	0.7223761834322894
0.9669214747707526	0.7222171439263096
0.9670214747707527	0.7220609938690111
0.9671214747707527	0.7219077311778895
0.9672214747707527	0.7217573539171925
0.9673214747707527	0.7216098602973058
0.9674214747707527	0.7214652486741715
0.9675214747707527	0.7213235175487316
0.9676214747707527	0.7211846655664017
0.9677214747707527	0.7210486915165695
0.9678214747707526	0.7209155943321263
0.9679214747707527	0.720785373089011
0.9680214747707527	0.7206580270058015
0.9681214747707527	0.7205335554433123
0.9682214747707527	0.7204119579042345
0.9683214747707527	0.7202932340327879
0.9684214747707527	0.7201773836144084
0.9685214747707527	0.7200644065754584
0.9686214747707527	0.7199543029829591
0.9687214747707527	0.7198470730443557
0.9688214747707526	0.7197427171072959
0.9689214747707526	0.7196412356594447
0.9690214747707527	0.7195426293283175
0.9691214747707527	0.7194468988811404
0.9692214747707527	0.7193540452247331
0.9693214747707527	0.7192640694054158
0.9694214747707527	0.7191769726089444
0.9695214747707527	0.7190927561604663
0.9696214747707527	0.7190114215244984
0.9697214747707527	0.7189329703049361
0.9698214747707526	0.7188574042450777
0.9699214747707527	0.7187847252276801
0.9700214747707527	0.7187149352750336
0.9701214747707527	0.7186480365490643
0.9702214747707527	0.7185840313514544
0.9703214747707527	0.7185229221237931
0.9704214747707527	0.7184647114477475
0.9705214747707527	0.7184094020452603
0.9706214747707527	0.7183569967787621
0.9707214747707527	0.7183074986514247
0.9708214747707526	0.7182609108074196
0.9709214747707526	0.7182172365322141
0.9710214747707527	0.7181764792528842
0.9711214747707527	0.7181386425384524
0.9712214747707527	0.7181037301002549
0.9713214747707527	0.7180717457923241
0.9714214747707527	0.7180426936118035
0.9715214747707527	0.7180165776993815
0.9716214747707527	0.7179934023397538
0.9717214747707527	0.7179731719621063
0.9718214747707526	0.7179558911406253
0.9719214747707526	0.7179415645950337
0.9720214747707527	0.7179301971911474
0.9721214747707527	0.7179217939414629
0.9722214747707527	0.717916360005765
0.9723214747707527	0.7179139006917623
0.9724214747707527	0.7179144214557504
0.9725214747707527	0.7179179279032967
0.9726214747707527	0.7179244257899529
0.9727214747707527	0.7179339210219956
0.9728214747707526	0.7179464196571906
0.9729214747707526	0.7179619279055869
0.9730214747707527	0.7179804521303357
0.9731214747707527	0.7180019988485324
0.9732214747707527	0.7180265747320981
0.9733214747707527	0.7180541866086756
0.9734214747707527	0.7180848414625585
0.9735214747707527	0.718118546435657
0.9736214747707527	0.7181553088284733
0.9737214747707527	0.7181951361011276
0.9738214747707526	0.7182380358743939
0.9739214747707526	0.7182840159307826
0.9740214747707527	0.7183330842156384
0.9741214747707527	0.7183852488382801
0.9742214747707527	0.7184405180731612
0.9743214747707527	0.7184989003610726
0.9744214747707527	0.7185604043103648
0.9745214747707527	0.7186250386982136
0.9746214747707527	0.7186928124719076
0.9747214747707527	0.7187637347501766
0.9748214747707526	0.7188378148245503
0.9749214747707526	0.7189150621607486
0.9750214747707527	0.7189954864001141
0.9751214747707527	0.7190790973610652
0.9752214747707527	0.7191659050405974
0.9753214747707527	0.7192559196158194
0.9754214747707527	0.719349151445516
0.9755214747707527	0.7194456110717576
0.9756214747707527	0.7195453092215437
0.9757214747707527	0.7196482568084841
0.9758214747707527	0.7197544649345206
0.9759214747707526	0.7198639448916853
0.9760214747707527	0.7199767081639015
0.9761214747707527	0.7200927664288279
0.9762214747707527	0.7202121315597338
0.9763214747707527	0.7203348156274314
0.9764214747707527	0.7204608309022393
0.9765214747707527	0.7205901898559963
0.9766214747707527	0.7207229051641136
0.9767214747707527	0.7208589897076815
0.9768214747707527	0.7209984565756108
0.9769214747707526	0.721141319066832
0.9770214747707527	0.7212875906925341
0.9771214747707527	0.7214372851784602
0.9772214747707527	0.721590416467241
0.9773214747707527	0.7217469987207952
0.9774214747707527	0.7219070463227656
0.9775214747707527	0.7220705738810181
0.9776214747707527	0.7222375962301913
0.9777214747707527	0.7224081284342999
0.9778214747707527	0.7225821857893964
0.9779214747707526	0.7227597838262845
0.9780214747707527	0.7229409383133023
0.9781214747707527	0.7231256652591479
0.9782214747707527	0.7233139809157826
0.9783214747707527	0.7235059017813854
0.9784214747707527	0.7237014446033726
0.9785214747707527	0.7239006263814829
0.9786214747707527	0.7241034643709335
0.9787214747707527	0.724309976085633
0.9788214747707527	0.7245201793014688
0.9789214747707526	0.7247340920596722
0.9790214747707526	0.7249517326702358
0.9791214747707527	0.725173119715429
0.9792214747707527	0.725398272053368
0.9793214747707527	0.725627208821673
0.9794214747707527	0.725859949441202
0.9795214747707527	0.7260965136198663
0.9796214747707527	0.7263369213565235
0.9797214747707527	0.7265811929449579
0.9798214747707527	0.7268293489779499
0.9799214747707526	0.7270814103514259
0.9800214747707527	0.7273373982687064
0.9801214747707527	0.727597334244837
0.9802214747707527	0.727861240111025
0.9803214747707527	0.7281291380191647
0.9804214747707527	0.7284010504464634
0.9805214747707527	0.7286770002001698
0.9806214747707527	0.7289570104224062
0.9807214747707527	0.7292411045951057
0.9808214747707527	0.7295293065450612
0.9809214747707526	0.7298216404490844
0.9810214747707526	0.7301181308392782
0.9811214747707527	0.7304188026084292
0.9812214747707527	0.7307236810155191
0.9813214747707527	0.7310327916913586
0.9814214747707527	0.7313461606443525
0.9815214747707527	0.7316638142663878
0.9816214747707527	0.7319857793388582
0.9817214747707527	0.732312083038833
0.9818214747707527	0.732642752945349
0.9819214747707526	0.7329778170458641
0.9820214747707527	0.7333173037428488
0.9821214747707527	0.7336612418605301
0.9822214747707527	0.7340096606517948
0.9823214747707527	0.7343625898052542
0.9824214747707527	0.7347200594524644
0.9825214747707527	0.7350821001753225
0.9826214747707527	0.7354487430136399
0.9827214747707527	0.7358200194728819
0.9828214747707527	0.736195961532102
0.9829214747707526	0.7365766016520601
0.9830214747707526	0.7369619727835297
0.9831214747707527	0.737352108375817
0.9832214747707527	0.7377470423854678
0.9833214747707527	0.7381468092851992
0.9834214747707527	0.7385514440730417
0.9835214747707527	0.738960982281703
0.9836214747707527	0.7393754599881657
0.9837214747707527	0.7397949138235148
0.9838214747707527	0.7402193809830186
0.9839214747707526	0.7406488992364427
0.9840214747707527	0.7410835069386449
0.9841214747707527	0.7415232430404096
0.9842214747707527	0.7419681470995787
0.9843214747707527	0.7424182592924491
0.9844214747707527	0.7428736204254667
0.9845214747707527	0.7433342719472159
0.9846214747707527	0.7438002559607211
0.9847214747707527	0.744271615236066
0.9848214747707527	0.7447483932233379
0.9849214747707526	0.7452306340659088
0.9850214747707526	0.7457183826140721
0.9851214747707527	0.7462116844390312
0.9852214747707527	0.7467105858472651
0.9853214747707527	0.7472151338952766
0.9854214747707527	0.7477253764047295
0.9855214747707527	0.7482413619780064
0.9856214747707527	0.7487631400141759
0.9857214747707527	0.7492907607254059
0.9858214747707527	0.7498242751538216
0.9859214747707526	0.7503637351888279
0.9860214747707526	0.7509091935849191
0.9861214747707527	0.7514607039799817
0.9862214747707527	0.752018320914105
0.9863214747707527	0.7525820998489409
0.9864214747707527	0.7531520971875966
0.9865214747707527	0.753728370295107
0.9866214747707527	0.7543109775194884
0.9867214747707527	0.7548999782134136
0.9868214747707527	0.7554954327565072
0.9869214747707526	0.7560974025783004
0.9870214747707526	0.7567059501818645
0.9871214747707527	0.7573211391681456
0.9872214747707527	0.7579430342610205
0.9873214747707527	0.7585717013331228
0.9874214747707527	0.759207207432436
0.9875214747707527	0.759849620809702
0.9876214747707527	0.7604990109466777
0.9877214747707527	0.7611554485852592
0.9878214747707527	0.761819005757511
0.9879214747707527	0.7624897558166428
0.9880214747707526	0.7631677734689636
0.9881214747707527	0.7638531348068417
0.9882214747707527	0.7645459173427335
0.9883214747707527	0.7652462000442993
0.9884214747707527	0.7659540633706685
0.9885214747707527	0.7666695893098792
0.9886214747707527	0.7673928614175611
0.9887214747707527	0.7681239648569055
0.9888214747707527	0.7688629864399552
0.9889214747707527	0.7696100146703061
0.9890214747707526	0.7703651397872456
0.9891214747707527	0.7711284538114065
0.9892214747707527	0.7719000505919885
0.9893214747707527	0.7726800258556357
0.9894214747707527	0.7734684772570033
0.9895214747707527	0.7742655044311344
0.9896214747707527	0.7750712090476753
0.9897214747707527	0.7758856948670607
0.9898214747707527	0.7767090677987075
0.9899214747707527	0.7775414359613487
0.9900214747707526	0.7783829097455743
0.9901214747707527	0.7792336018787015
0.9902214747707527	0.7800936274920512
0.9903214747707527	0.7809631041907891
0.9904214747707527	0.7818421521263993
0.9905214747707527	0.7827308940719537
0.9906214747707527	0.7836294555002825
0.9907214747707527	0.7845379646652115
0.9908214747707527	0.785456552685987
0.9909214747707527	0.7863853536350655
0.9910214747707526	0.7873245046294264
0.9911214747707526	0.7882741459255748
0.9912214747707527	0.7892344210184364
0.9913214747707527	0.7902054767443257
0.9914214747707527	0.7911874633882077
0.9915214747707527	0.7921805347954702
0.9916214747707527	0.7931848484884407
0.9917214747707527	0.7942005657878987
0.9918214747707527	0.7952278519398547
0.9919214747707527	0.7962668762478687
0.9920214747707526	0.7973178122112241
0.9921214747707527	0.7983808376692659
0.9922214747707527	0.7994561349522382
0.9923214747707527	0.8005438910390236
0.9924214747707527	0.8016442977221196
0.9925214747707527	0.8027575517803135
0.9926214747707527	0.8038838551594796
0.9927214747707527	0.8050234151619734
0.9928214747707527	0.8061764446451478
0.9929214747707527	0.8073431622295165
0.9930214747707526	0.8085237925171629
0.9931214747707526	0.8097185663210249
0.9932214747707527	0.8109277209057139
0.9933214747707527	0.8121515002406061
0.9934214747707527	0.813390155265984
0.9935214747707527	0.8146439441730629
0.9936214747707527	0.8159131326987945
0.9937214747707527	0.817197994436454
0.9938214747707527	0.8184988111630204
0.9939214747707527	0.8198158731845222
0.9940214747707526	0.821149479700556
0.9941214747707527	0.8224999391893119
0.9942214747707527	0.8238675698145452
0.9943214747707527	0.8252526998560767
0.9944214747707527	0.8266556681654768
0.9945214747707527	0.8280768246488239
0.9946214747707527	0.8295165307785176
0.9947214747707527	0.8309751601363339
0.9948214747707527	0.8324530989901324
0.9949214747707527	0.8339507469067883
0.9950214747707526	0.8354685174042313
0.9951214747707526	0.837006838645684
0.9952214747707527	0.8385661541795515
0.9953214747707527	0.8401469237286837
0.9954214747707527	0.8417496240331831
0.9955214747707527	0.8433747497512736
0.9956214747707527	0.8450228144232591
0.9957214747707527	0.8466943515041144
0.9958214747707527	0.8483899154708399
0.9959214747707527	0.8501100830113668
0.9960214747707526	0.8518554543025539
0.9961214747707527	0.8536266543856688
0.9962214747707527	0.8554243346486708
0.9963214747707527	0.8572491744257633
0.9964214747707527	0.85910188272582
0.9965214747707527	0.8609832001027916
0.9966214747707527	0.8628939006827454
0.9967214747707527	0.8648347943640528
0.9968214747707527	0.8668067292093499
0.9969214747707527	0.8688105940503233
0.9970214747707526	0.8708473213292014
0.9971214747707526	0.8729178902040597
0.9972214747707527	0.875023329948852
0.9973214747707527	0.8771647236834563
0.9974214747707527	0.8793432124742305
0.9975214747707527	0.881559999851521
0.9976214747707527	0.8838163567977719
0.9977214747707527	0.8861136272682345
0.9978214747707527	0.8884532343162573
0.9979214747707527	0.8908366869070214
0.9980214747707526	0.8932655875177968
0.9981214747707527	0.8957416406398624
0.9982214747707527	0.8982666623178697
0.9983214747707527	0.9008425908874856
0.9984214747707527	0.9034714991026253
0.9985214747707527	0.906155607881142
0.9986214747707527	0.9088973019440539
0.9987214747707527	0.9116991476808354
0.9988214747707527	0.9145639136451499
0.9989214747707527	0.9174945941758315
0.9990214747707526	0.920494436752677
0.9991214747707526	0.9235669738433687
0.9992214747707527	0.9267160601871474
0.9993214747707527	0.9299459167073233
0.9994214747707527	0.9332611825688962
0.9995214747707527	0.9366669773281378
0.9996214747707527	0.9401689757003558
0.9997214747707527	0.9437734982604958
0.9998214747707527	0.9474876224797688
0.9999214747707527	0.9513193200264849
1.0000214747707528	0.9794174482740957
1.0001214747707527	0.9525707018071338
1.0002214747707527	0.937627808161646
1.0003214747707527	0.9267283441550597
1.0004214747707527	0.9181773175439644
1.0005214747707527	0.9112623289902834
1.0006214747707527	0.9056089264908337
1.0007214747707527	0.9009980890089008
1.0008214747707527	0.8972965873214812
1.0009214747707527	0.8944263243359445
1.0010214747707527	0.8923508460068409
1.0011214747707526	0.8910718887493935
1.0012214747707526	0.8906350274966913
1.0013214747707526	0.8911492593555975
1.0014214747707526	0.8928388043744213
1.0015214747707526	0.8961994603813279
1.0016214747707526	0.9027130720184035
1.0017214747707528	0.9058255278251879
1.0018214747707528	0.8872346110984588
1.0019214747707528	0.8751775961826586
1.0020214747707528	0.8654225893854477
1.0021214747707528	0.8570035640612832
1.0022214747707527	0.849503012143708
1.0023214747707527	0.8426930193820079
1.0024214747707527	0.836431859799309
1.0025214747707527	0.8306236453805087
1.0026214747707527	0.825199533632232
1.0027214747707527	0.8201078723415757
1.0028214747707527	0.8153085668583552
1.0029214747707527	0.8107696425151187
1.0030214747707527	0.8064650351473582
1.0031214747707526	0.8023731099840125
1.0032214747707526	0.7984756335956348
1.0033214747707526	0.7947570390534924
1.0034214747707526	0.7912038873300168
1.0035214747707526	0.7878044638805439
1.0036214747707526	0.7845484707036642
1.0037214747707528	0.7814267873329283
1.0038214747707528	0.7784312825676273
1.0039214747707528	0.7755546642013018
1.0040214747707528	0.7727903576495334
1.0041214747707528	0.7701324068651632
1.0042214747707527	0.7675753926600146
1.0043214747707527	0.7651143647779338
1.0044214747707527	0.762744784945949
1.0045214747707527	0.7604624787742397
1.0046214747707527	0.7582635948519478
1.0047214747707527	0.7561445697425672
1.0048214747707527	0.7541020978528689
1.0049214747707527	0.7521331053560556
1.0050214747707527	0.7502347275096855
1.0051214747707526	0.7484042888335033
1.0052214747707526	0.7466392857103546
1.0053214747707526	0.7449373710510238
1.0054214747707526	0.7432963407259127
1.0055214747707526	0.7417141215163549
1.0056214747707526	0.7401887603787513
1.0057214747707528	0.7387184148476139
1.0058214747707528	0.737301344430562
1.0059214747707528	0.73593590287046
1.0060214747707528	0.7346205311683801
1.0061214747707528	0.733353751276242
1.0062214747707527	0.7321341603808688
1.0063214747707527	0.7309604257118958
1.0064214747707527	0.7298312798150328
1.0065214747707527	0.7287455162398823
1.0066214747707527	0.7277019855979927
1.0067214747707527	0.7266995919524385
1.0068214747707527	0.725737289504958
1.0069214747707527	0.7248140795507791
1.0070214747707527	0.7239290076748071
1.0071214747707526	0.7230811611658884
1.0072214747707526	0.7222696666285107
1.0073214747707526	0.7214936877736218
1.0074214747707526	0.7207524233722297
1.0075214747707526	0.7200451053572267
1.0076214747707526	0.7193709970604103
1.0077214747707526	0.7187293915730267
1.0078214747707528	0.7181196102193521
1.0079214747707528	0.7175410011338934
1.0080214747707528	0.7169929379336976
1.0081214747707528	0.71647481847811
1.0082214747707527	0.7159860637090442
1.0083214747707527	0.7155261165654682
1.0084214747707527	0.7150944409664229
1.0085214747707527	0.7146905208573746
1.0086214747707527	0.7143138593152054
1.0087214747707527	0.7139639777075373
1.0088214747707527	0.7136404149024684
1.0089214747707527	0.7133427265251497
1.0090214747707527	0.7130704842579182
1.0091214747707526	0.7128232751809911
1.0092214747707526	0.7126007011509609
1.0093214747707526	0.7124023782145822
1.0094214747707526	0.7122279360555062
1.0095214747707526	0.7120770174718427
1.0096214747707526	0.7119492778825768
1.0097214747707528	0.7118443848610245
1.0098214747707528	0.71176201769366
1.0099214747707528	0.7117018669627584
1.0100214747707528	0.7116636341514355
1.0101214747707528	0.7116470312697586
1.0102214747707527	0.7116517805007055
1.0103214747707527	0.7116776138648366
1.0104214747707527	0.7117242729026353
1.0105214747707527	0.7117915083735342
1.0106214747707527	0.711879079970733
1.0107214747707527	0.7119867560509605
1.0108214747707527	0.7121143133784051
1.0109214747707527	0.7122615368820923
1.0110214747707527	0.7124282194260272
1.0111214747707526	0.7126141615914942
1.0112214747707526	0.7128191714709079
1.0113214747707526	0.7130430644727007
1.0114214747707526	0.713285663136728
1.0115214747707526	0.7135467969597321
1.0116214747707526	0.7138263022304319
1.0117214747707526	0.7141240218738297
1.0118214747707528	0.7144398053043773
1.0119214747707528	0.7147735082876392
1.0120214747707528	0.7151249928101493
1.0121214747707528	0.7154941269571524
1.0122214747707527	0.7158807847979759
1.0123214747707527	0.7162848462787621
1.0124214747707527	0.7167061971223482
1.0125214747707527	0.7171447287350821
1.0126214747707527	0.7176003381203719
1.0127214747707527	0.7180729277988169
1.0128214747707527	0.7185624057347488
1.0129214747707527	0.719068685269054
1.0130214747707527	0.7195916850581541
1.0131214747707527	0.7201313290190365
1.0132214747707526	0.72068754628025
1.0133214747707526	0.721260271138788
1.0134214747707526	0.7218494430227994
1.0135214747707526	0.7224550064600758
1.0136214747707526	0.7230769110523069
1.0137214747707528	0.7237151114550573
1.0138214747707526	0.7243695673634837
1.0139214747707528	0.7250402435038156
1.0140214747707528	0.7257271096305862
1.0141214747707528	0.7264301405297187
1.0142214747707528	0.7271493160274741
1.0143214747707527	0.727884621005363
1.0144214747707527	0.7286360454211127
1.0145214747707527	0.7294035843357842
1.0146214747707527	0.7301872379471853
1.0147214747707527	0.7309870116297099
1.0148214747707527	0.7318029159807736
1.0149214747707527	0.732634966874031
1.0150214747707527	0.7334831855195761
1.0151214747707527	0.7343475985313644
1.0152214747707526	0.7352282380020924
1.0153214747707526	0.7361251415858292
1.0154214747707526	0.7370383525886912
1.0155214747707526	0.7379679200679026
1.0156214747707526	0.7389138989396004
1.0157214747707526	0.739876350095783
1.0158214747707528	0.7408553405308299
1.0159214747707528	0.7418509434780707
1.0160214747707528	0.7428632385569189
1.0161214747707528	0.7438923119311075
1.0162214747707528	0.7449382564786527
1.0163214747707527	0.74600117197419
1.0164214747707527	0.7470811652844045
1.0165214747707527	0.7481783505773223
1.0166214747707527	0.7492928495463163
1.0167214747707527	0.7504247916497354
1.0168214747707527	0.7515743143671538
1.0169214747707527	0.7527415634733317
1.0170214747707527	0.7539266933310634
1.0171214747707527	0.7551298672041977
1.0172214747707526	0.7563512575922399
1.0173214747707526	0.7575910465880582
1.0174214747707526	0.7588494262603751
1.0175214747707526	0.7601265990628598
1.0176214747707526	0.7614227782718296
1.0177214747707526	0.7627381884547466
1.0178214747707526	0.7640730659719087
1.0179214747707528	0.7654276595139708
1.0180214747707528	0.7668022306781795
1.0181214747707528	0.7681970545865439
1.0182214747707528	0.7696124205494005
1.0183214747707527	0.7710486327782727
1.0184214747707527	0.77250601115231
1.0185214747707527	0.7739848920430141
1.0186214747707527	0.7754856292025107
1.0187214747707527	0.7770085947211778
1.0188214747707527	0.7785541800611044
1.0189214747707527	0.7801227971725747
1.0190214747707527	0.781714879701601
1.0191214747707527	0.783330884297505
1.0192214747707526	0.7849712920305566
1.0193214747707526	0.7866366099309776
1.0194214747707526	0.7883273726619453
1.0195214747707526	0.790044144340887
1.0196214747707526	0.7917875205251484
1.0197214747707526	0.7935581303802808
1.0198214747707528	0.7953566390515949
1.0199214747707528	0.7971837502624642
1.0200214747707528	0.7990402091662118
1.0201214747707528	0.8009268054820977
1.0202214747707528	0.802844376950566
1.0203214747707527	0.8047938131480001
1.0204214747707527	0.8067760597075156
1.0205214747707527	0.8087921229995116
1.0206214747707527	0.8108430753343702
1.0207214747707527	0.8129300607599533
1.0208214747707527	0.8150543015387696
1.0209214747707527	0.8172171054044249
1.0210214747707527	0.8194198737146778
1.0211214747707527	0.8216641106398644
1.0212214747707526	0.8239514335516226
1.0213214747707526	0.8262835848087612
1.0214214747707526	0.8286624451764947
1.0215214747707526	0.83109004916391
1.0216214747707526	0.8335686026251921
1.0217214747707526	0.8361005030461611
1.0218214747707526	0.8386883630336976
1.0219214747707528	0.8413350376477576
1.0220214747707528	0.84404365637238
1.0221214747707528	0.8468176607248451
1.0222214747707528	0.8496608487665912
1.0223214747707527	0.8525774281286628
1.0224214747707527	0.8555720796293889
1.0225214747707527	0.8586500341890633
1.0226214747707527	0.8618171666023969
1.0227214747707527	0.8650801109141538
1.0228214747707527	0.8684464038074431
1.0229214747707527	0.8719246647900069
1.0230214747707527	0.8755248254178005
1.0231214747707527	0.8792584249172994
1.0232214747707526	0.8831389973350836
1.0233214747707526	0.8871825874183671
1.0234214747707526	0.891408451739951
1.0235214747707526	0.89584003346879
1.0236214747707526	0.9005063538324818
1.0237214747707526	0.9054440610887043
1.0238214747707528	0.9107005618981755
1.0239214747707528	0.9163390284361237
1.0240214747707528	0.922446869615133
1.0241214747707528	0.9291511409906733
1.0242214747707528	0.9366494350002582
1.0243214747707527	0.9452809611350824
1.0244214747707527	0.9557294905514327
1.0245214747707527	0.9698972096437133
1.0246214747707527	0.9999999999999999
1.0247214747707527	0.9999999999999998
1.0248214747707527	0.9999999999999997
1.0249214747707527	0.9999999999999998
1.0250214747707527	1.
1.0251214747707527	0.9999999999999998
1.0252214747707526	0.9999999999999998
1.0253214747707526	0.9999999999999999
1.0254214747707526	0.9999999999999999
1.0255214747707526	0.9999999999999996
1.0256214747707526	0.9999999999999999
1.0257214747707526	1.
1.0258214747707526	0.9999999999999998
1.0259214747707528	1.
1.0260214747707528	1.
1.0261214747707528	1.
1.0262214747707528	0.9999999999999997
1.0263214747707528	0.9999999999999998
1.0264214747707527	0.9999999999999999
1.0265214747707527	0.9999999999999997
1.0266214747707527	1.
1.0267214747707527	0.9999999999999997
1.0268214747707527	1.
1.0269214747707527	0.9999999999999999
1.0270214747707527	1.
1.0271214747707527	1.
1.0272214747707527	0.9999999999999994
1.0273214747707526	1.
1.0274214747707526	0.9999999999999997
1.0275214747707526	0.9999999999999994
1.0276214747707526	0.9999999999999998
1.0277214747707526	1.
1.0278214747707528	0.9999999999999994
1.0279214747707526	0.9999999999999997
1.0280214747707528	0.9999999999999997
1.0281214747707528	0.9999999999999999
1.0282214747707528	1.
1.0283214747707528	0.9999999999999999
1.0284214747707527	0.9999999999999999
1.0285214747707527	0.9999999999999994
1.0286214747707527	1.
1.0287214747707527	0.9999999999999994
1.0288214747707527	1.
1.0289214747707527	1.
1.0290214747707527	0.9999999999999999
1.0291214747707527	1.
1.0292214747707527	1.
1.0293214747707526	1.
1.0294214747707526	1.
1.0295214747707526	1.
1.0296214747707526	1.
1.0297214747707526	0.9999999999999998
1.0298214747707526	1.
1.0299214747707528	0.9999999999999998
1.0300214747707528	1.
1.0301214747707528	0.9999999999999999
1.0302214747707528	0.9999999999999998
1.0303214747707528	1.
1.0304214747707527	0.9999999999999999
1.0305214747707527	1.
1.0306214747707527	1.
1.0307214747707527	1.
1.0308214747707527	1.
1.0309214747707527	1.
1.0310214747707527	0.9999999999999997
1.0311214747707527	1.
1.0312214747707527	1.
1.0313214747707526	1.
1.0314214747707526	1.
1.0315214747707526	1.
1.0316214747707526	0.9999999999999997
1.0317214747707526	1.
1.0318214747707526	0.9999999999999994
1.0319214747707526	1.
1.0320214747707528	0.9999999999999999
1.0321214747707528	0.9999999999999997
1.0322214747707528	0.9999999999999998
1.0323214747707528	1.
1.0324214747707527	0.9999999999999996
1.0325214747707527	1.
1.0326214747707527	1.
1.0327214747707527	0.9999999999999996
1.0328214747707527	1.
1.0329214747707527	0.9999999999999999
1.0330214747707527	1.
1.0331214747707527	1.
1.0332214747707527	0.9999999999999994
1.0333214747707526	1.
1.0334214747707526	0.9999999999999998
1.0335214747707526	0.9999999999999999
1.0336214747707526	0.9999999999999997
1.0337214747707526	0.9999999999999999
1.0338214747707526	1.
1.0339214747707528	1.
1.0340214747707528	0.9999999999999999
1.0341214747707528	0.9999999999999998
1.0342214747707528	0.9999999999999997
1.0343214747707528	0.9999999999999999
1.0344214747707527	1.
1.0345214747707527	1.
1.0346214747707527	0.9999999999999999
1.0347214747707527	1.0000000000000004
1.0348214747707527	1.
1.0349214747707527	1.
1.0350214747707527	0.9999999999999998
1.0351214747707527	0.9999999999999999
1.0352214747707527	0.9999999999999999
1.0353214747707526	1.
1.0354214747707526	1.
1.0355214747707526	1.
1.0356214747707526	1.0000000000000004
1.0357214747707526	1.
1.0358214747707526	1.
1.0359214747707526	1.0000000000000004
1.0360214747707528	0.9999999999999999
1.0361214747707528	1.
1.0362214747707528	0.9999999999999999
1.0363214747707528	1.
1.0364214747707527	1.
1.0365214747707527	0.9999999999999999
1.0366214747707527	0.9999999999999998
1.0367214747707527	0.9999999999999996
1.0368214747707527	1.
1.0369214747707527	1.
1.0370214747707527	1.
1.0371214747707527	1.
1.0372214747707527	0.9999999999999999
1.0373214747707526	0.9999999999999999
1.0374214747707526	0.9999999999999998
1.0375214747707526	1.
1.0376214747707526	1.
1.0377214747707526	1.
1.0378214747707526	1.
1.0379214747707528	1.
1.0380214747707528	1.
1.0381214747707528	1.
1.0382214747707528	0.9999999999999998
1.0383214747707528	1.
1.0384214747707528	1.
1.0385214747707527	1.
1.0386214747707527	1.
1.0387214747707527	0.9999999999999998
1.0388214747707527	0.9999999999999998
1.0389214747707527	1.
1.0390214747707527	0.9999999999999997
1.0391214747707527	0.9999999999999993
1.0392214747707527	1.
1.0393214747707527	1.
1.0394214747707526	1.
1.0395214747707526	0.9999999999999999
1.0396214747707526	0.9999999999999997
1.0397214747707526	0.9999999999999999
1.0398214747707526	0.9999999999999994
1.0399214747707526	1.0000000000000004
1.0400214747707528	0.9999999999999997
1.0401214747707528	1.0000000000000004
1.0402214747707528	1.0000000000000004
1.0403214747707528	0.9999999999999998
1.0404214747707528	1.
1.0405214747707527	1.
1.0406214747707527	1.
1.0407214747707527	1.
1.0408214747707527	0.9999999999999997
1.0409214747707527	0.9999999999999996
1.0410214747707527	0.9999999999999999
1.0411214747707527	0.9999999999999999
1.0412214747707527	0.9999999999999998
1.0413214747707527	0.9999999999999999
1.0414214747707526	0.9999999999999997
1.0415214747707526	1.
1.0416214747707526	1.0000000000000004
1.0417214747707526	1.
1.0418214747707526	1.
1.0419214747707528	0.9999999999999997
1.0420214747707526	1.
1.0421214747707528	1.0000000000000004
1.0422214747707528	0.9999999999999999
1.0423214747707528	0.9999999999999997
1.0424214747707528	0.9999999999999999
1.0425214747707527	1.0000000000000004
1.0426214747707527	0.9999999999999992
1.0427214747707527	0.9999999999999999
1.0428214747707527	0.9999999999999994
1.0429214747707527	0.9999999999999997
1.0430214747707527	1.
1.0431214747707527	1.
1.0432214747707527	1.
1.0433214747707527	0.9999999999999996
1.0434214747707526	0.9999999999999999
1.0435214747707526	0.9999999999999999
1.0436214747707526	0.9999999999999998
1.0437214747707526	1.
1.0438214747707526	0.9999999999999999
1.0439214747707526	1.
1.0440214747707528	1.
1.0441214747707528	0.9999999999999997
1.0442214747707528	1.
1.0443214747707528	1.
1.0444214747707528	1.
1.0445214747707527	0.9999999999999999
1.0446214747707527	0.9999999999999999
1.0447214747707527	1.
1.0448214747707527	1.
1.0449214747707527	1.
1.0450214747707527	1.
1.0451214747707527	0.9999999999999992
1.0452214747707527	0.9999999999999997
1.0453214747707527	1.
1.0454214747707526	0.9999999999999999
1.0455214747707526	1.
1.0456214747707526	1.
1.0457214747707526	1.
1.0458214747707526	0.9999999999999998
1.0459214747707526	0.9999999999999997
1.0460214747707526	0.9999999999999998
1.0461214747707528	1.
1.0462214747707528	0.9999999999999998
1.0463214747707528	0.9999999999999996
1.0464214747707528	0.9999999999999999
1.0465214747707527	0.9999999999999998
1.0466214747707527	0.9999999999999998
1.0467214747707527	1.
1.0468214747707527	1.
1.0469214747707527	0.9999999999999998
1.0470214747707527	0.9999999999999998
1.0471214747707527	1.
1.0472214747707527	1.
1.0473214747707527	1.
1.0474214747707526	0.9999999999999998
1.0475214747707526	1.
1.0476214747707526	1.
1.0477214747707526	1.0000000000000004
1.0478214747707526	0.9999999999999999
1.0479214747707526	0.9999999999999999
1.0480214747707528	0.9999999999999999
1.0481214747707528	0.9999999999999998
1.0482214747707528	1.
1.0483214747707528	0.9999999999999999
1.0484214747707528	1.
1.0485214747707527	1.
1.0486214747707527	1.
1.0487214747707527	0.9999999999999997
1.0488214747707527	0.9999999999999997
1.0489214747707527	0.9999999999999997
1.0490214747707527	1.
1.0491214747707527	1.
1.0492214747707527	0.9999999999999994
1.0493214747707527	1.
1.0494214747707526	0.9999999999999992
1.0495214747707526	0.9999999999999999
1.0496214747707526	1.
1.0497214747707526	1.
1.0498214747707526	0.9999999999999996
1.0499214747707526	0.9999999999999991
1.0500214747707526	0.9999999999999998
1.0501214747707528	0.9999999999999997
1.0502214747707528	1.
1.0503214747707528	1.
1.0504214747707528	1.0000000000000004
1.0505214747707528	1.
1.0506214747707527	1.
1.0507214747707527	1.
1.0508214747707527	1.0000000000000004
1.0509214747707527	0.9999999999999998
1.0510214747707527	1.0000000000000004
1.0511214747707527	1.
1.0512214747707527	1.
1.0513214747707527	0.9999999999999998
1.0514214747707527	0.9999999999999997
1.0515214747707526	1.
1.0516214747707526	0.9999999999999999
1.0517214747707526	1.
1.0518214747707526	0.9999999999999998
1.0519214747707526	0.9999999999999993
1.0520214747707528	0.9999999999999999
1.0521214747707528	0.9999999999999998
1.0522214747707528	0.9999999999999996
1.0523214747707528	1.
1.0524214747707528	0.9999999999999999
1.0525214747707528	1.
1.0526214747707527	1.
1.0527214747707527	1.
1.0528214747707527	1.
1.0529214747707527	1.
1.0530214747707527	0.9999999999999997
1.0531214747707527	0.9999999999999998
1.0532214747707527	0.9999999999999996
1.0533214747707527	1.
1.0534214747707527	0.9999999999999999
1.0535214747707526	1.
1.0536214747707526	0.9999999999999999
1.0537214747707526	0.9999999999999999
1.0538214747707526	0.9999999999999998
1.0539214747707526	1.0000000000000004
1.0540214747707526	0.9999999999999994
1.0541214747707528	0.9999999999999999
1.0542214747707528	0.9999999999999999
1.0543214747707528	0.9999999999999994
1.0544214747707528	0.9999999999999997
1.0545214747707528	0.9999999999999999
1.0546214747707527	1.0000000000000004
1.0547214747707527	1.
1.0548214747707527	0.9999999999999998
1.0549214747707527	0.9999999999999997
1.0550214747707527	0.9999999999999999
1.0551214747707527	0.9999999999999993
1.0552214747707527	0.9999999999999997
1.0553214747707527	0.9999999999999996
1.0554214747707527	0.9999999999999998
1.0555214747707526	1.0000000000000004
1.0556214747707526	0.9999999999999998
1.0557214747707526	0.9999999999999999
1.0558214747707526	1.
1.0559214747707526	0.9999999999999992
1.0560214747707528	0.9999999999999996
1.0561214747707526	1.
1.0562214747707528	1.
1.0563214747707528	0.9999999999999994
1.0564214747707528	1.
1.0565214747707528	0.9999999999999998
1.0566214747707527	1.
1.0567214747707527	1.0000000000000004
1.0568214747707527	0.9999999999999999
1.0569214747707527	0.9999999999999993
1.0570214747707527	0.9999999999999997
1.0571214747707527	0.9999999999999997
1.0572214747707527	0.9999999999999998
1.0573214747707527	0.9999999999999996
1.0574214747707527	0.9999999999999998
1.0575214747707526	0.9999999999999998
1.0576214747707526	0.9999999999999999
1.0577214747707526	0.9999999999999993
1.0578214747707526	0.9999999999999997
1.0579214747707526	1.
1.0580214747707526	1.
1.0581214747707528	1.
1.0582214747707528	0.9999999999999999
1.0583214747707528	0.9999999999999996
1.0584214747707528	1.
1.0585214747707528	0.9999999999999997
1.0586214747707527	1.
1.0587214747707527	0.9999999999999997
1.0588214747707527	0.9999999999999994
1.0589214747707527	1.0000000000000004
1.0590214747707527	0.9999999999999996
1.0591214747707527	1.
1.0592214747707527	1.0000000000000002
1.0593214747707527	0.9999999999999999
1.0594214747707527	0.9999999999999998
1.0595214747707526	0.9999999999999997
1.0596214747707526	1.
1.0597214747707526	0.9999999999999999
1.0598214747707526	0.9999999999999999
1.0599214747707526	1.
1.0600214747707526	1.
1.0601214747707526	1.0000000000000002
1.0602214747707528	0.9999999999999999
1.0603214747707528	1.0000000000000002
1.0604214747707528	0.9999999999999998
1.0605214747707528	1.0000000000000002
1.0606214747707527	1.0000000000000002
1.0607214747707527	0.9999999999999999
1.0608214747707527	1.
1.0609214747707527	1.0000000000000002
1.0610214747707527	1.0000000000000002
1.0611214747707527	1.0000000000000004
1.0612214747707527	0.9999999999999997
1.0613214747707527	0.9999999999999993
1.0614214747707527	1.0000000000000004
1.0615214747707526	0.9999999999999997
1.0616214747707526	1.
1.0617214747707526	0.9999999999999998
1.0618214747707526	0.9999999999999999
1.0619214747707526	1.
1.0620214747707526	1.0000000000000004
1.0621214747707528	1.0000000000000002
1.0622214747707528	0.9999999999999997
1.0623214747707528	1.
1.0624214747707528	1.0000000000000002
1.0625214747707528	0.9999999999999999
1.0626214747707527	1.0000000000000002
1.0627214747707527	0.9999999999999997
1.0628214747707527	1.
1.0629214747707527	0.9999999999999998
1.0630214747707527	1.
1.0631214747707527	0.9999999999999993
1.0632214747707527	0.9999999999999996
1.0633214747707527	0.9999999999999999
1.0634214747707527	0.9999999999999998
1.0635214747707527	1.0000000000000002
1.0636214747707526	1.0000000000000002
1.0637214747707526	1.
1.0638214747707526	0.9999999999999997
1.0639214747707526	0.9999999999999999
1.0640214747707526	0.9999999999999998
1.0641214747707526	1.
1.0642214747707528	1.
1.0643214747707528	1.
1.0644214747707528	0.9999999999999999
1.0645214747707528	1.0000000000000002
1.0646214747707528	0.9999999999999999
1.0647214747707527	0.9999999999999998
1.0648214747707527	1.0000000000000007
1.0649214747707527	1.0000000000000002
1.0650214747707527	0.9999999999999998
1.0651214747707527	0.9999999999999998
1.0652214747707527	1.0000000000000007
1.0653214747707527	1.0000000000000002
1.0654214747707527	0.9999999999999998
1.0655214747707527	1.0000000000000002
1.0656214747707526	1.
1.0657214747707526	1.0000000000000004
1.0658214747707526	0.9999999999999999
1.0659214747707526	1.
1.0660214747707526	1.0000000000000002
1.0661214747707528	0.9999999999999999
1.0662214747707526	0.9999999999999997
1.0663214747707528	1.0000000000000004
1.0664214747707528	0.9999999999999992
1.0665214747707528	1.
1.0666214747707528	0.9999999999999998
1.0667214747707527	1.0000000000000004
1.0668214747707527	0.9999999999999997
1.0669214747707527	1.0000000000000002
1.0670214747707527	1.
1.0671214747707527	0.9999999999999997
1.0672214747707527	0.9999999999999997
1.0673214747707527	1.0000000000000002
1.0674214747707527	1.0000000000000002
1.0675214747707527	0.9999999999999999
1.0676214747707526	0.9999999999999996
1.0677214747707526	0.9999999999999994
1.0678214747707526	0.9999999999999999
1.0679214747707526	1.
1.0680214747707526	1.
1.0681214747707526	0.9999999999999993
1.0682214747707528	1.
1.0683214747707528	0.9999999999999998
1.0684214747707528	1.0000000000000002
1.0685214747707528	1.0000000000000002
1.0686214747707528	1.
1.0687214747707527	1.
1.0688214747707527	0.9999999999999999
1.0689214747707527	1.0000000000000002
1.0690214747707527	1.0000000000000007
1.0691214747707527	0.9999999999999993
1.0692214747707527	1.0000000000000002
1.0693214747707527	0.9999999999999999
1.0694214747707527	0.9999999999999998
1.0695214747707527	0.9999999999999999
1.0696214747707526	0.9999999999999997
1.0697214747707526	1.0000000000000004
1.0698214747707526	0.9999999999999999
1.0699214747707526	1.
1.0700214747707526	0.9999999999999994
1.0701214747707528	0.9999999999999997
1.0702214747707526	1.0000000000000002
1.0703214747707528	0.9999999999999997
1.0704214747707528	0.9999999999999994
1.0705214747707528	0.9999999999999999
1.0706214747707528	0.9999999999999996
1.0707214747707527	0.9999999999999993
1.0708214747707527	1.0000000000000004
1.0709214747707527	1.0000000000000002
1.0710214747707527	1.
1.0711214747707527	1.
1.0712214747707527	1.0000000000000002
1.0713214747707527	0.9999999999999997
1.0714214747707527	0.9999999999999997
1.0715214747707527	0.9999999999999998
1.0716214747707526	0.9999999999999996
1.0717214747707526	1.0000000000000002
1.0718214747707526	1.0000000000000002
1.0719214747707526	0.9999999999999999
1.0720214747707526	0.9999999999999997
1.0721214747707526	0.9999999999999993
1.0722214747707528	1.0000000000000007
1.0723214747707526	0.9999999999999997
1.0724214747707528	0.9999999999999997
1.0725214747707528	1.
1.0726214747707528	1.0000000000000002
1.0727214747707527	0.9999999999999998
1.0728214747707527	1.0000000000000002
1.0729214747707527	0.9999999999999998
1.0730214747707527	1.0000000000000004
1.0731214747707527	1.0000000000000004
1.0732214747707527	0.9999999999999997
1.0733214747707527	1.
1.0734214747707527	1.0000000000000002
1.0735214747707527	1.
1.0736214747707526	1.0000000000000002
1.0737214747707526	1.0000000000000002
1.0738214747707526	1.
1.0739214747707526	1.0000000000000002
1.0740214747707526	0.9999999999999994
1.0741214747707528	0.9999999999999996
1.0742214747707526	1.0000000000000002
1.0743214747707528	0.9999999999999994
1.0744214747707528	0.9999999999999998
1.0745214747707528	1.0000000000000007
1.0746214747707528	1.
1.0747214747707527	0.9999999999999998
1.0748214747707527	0.9999999999999999
1.0749214747707527	1.
1.0750214747707527	1.0000000000000007
1.0751214747707527	1.0000000000000002
1.0752214747707527	1.0000000000000002
1.0753214747707527	1.
1.0754214747707527	1.
1.0755214747707527	0.9999999999999994
1.0756214747707527	1.0000000000000007
1.0757214747707526	0.9999999999999996
1.0758214747707526	0.9999999999999997
1.0759214747707526	1.0000000000000007
1.0760214747707526	0.9999999999999999
1.0761214747707526	0.9999999999999998
1.0762214747707528	0.9999999999999998
1.0763214747707526	1.
1.0764214747707528	1.0000000000000007
1.0765214747707528	1.0000000000000002
1.0766214747707528	1.0000000000000004
1.0767214747707528	0.9999999999999998
1.0768214747707527	1.0000000000000002
1.0769214747707527	0.9999999999999997
1.0770214747707527	0.9999999999999997
1.0771214747707527	0.9999999999999997
1.0772214747707527	1.0000000000000009
1.0773214747707527	0.9999999999999994
1.0774214747707527	0.9999999999999996
1.0775214747707527	0.9999999999999993
1.0776214747707527	0.9999999999999996
1.0777214747707526	0.9999999999999998
1.0778214747707526	0.9999999999999991
1.0779214747707526	0.9999999999999998
1.0780214747707526	1.0000000000000004
1.0781214747707526	0.9999999999999997
1.0782214747707526	1.0000000000000002
1.0783214747707528	1.0000000000000002
1.0784214747707528	0.9999999999999996
1.0785214747707528	1.0000000000000007
1.0786214747707528	0.9999999999999999
1.0787214747707528	0.9999999999999998
1.0788214747707527	1.
1.0789214747707527	0.9999999999999998
1.0790214747707527	0.9999999999999993
1.0791214747707527	0.9999999999999998
1.0792214747707527	1.
1.0793214747707527	1.0000000000000002
1.0794214747707527	1.0000000000000007
1.0795214747707527	1.0000000000000002
1.0796214747707527	0.9999999999999996
1.0797214747707526	1.0000000000000004
1.0798214747707526	0.9999999999999998
1.0799214747707526	1.0000000000000007
1.0800214747707526	0.9999999999999997
1.0801214747707526	1.0000000000000002
1.0802214747707528	1.
1.0803214747707526	0.9999999999999997
1.0804214747707528	1.0000000000000002
1.0805214747707528	1.0000000000000002
1.0806214747707528	0.9999999999999996
1.0807214747707528	1.
1.0808214747707527	1.
1.0809214747707527	0.9999999999999999
1.0810214747707527	1.0000000000000002
1.0811214747707527	1.0000000000000002
1.0812214747707527	0.9999999999999997
1.0813214747707527	0.9999999999999996
1.0814214747707527	0.9999999999999996
1.0815214747707527	1.
1.0816214747707527	0.9999999999999999
1.0817214747707526	0.9999999999999996
1.0818214747707526	0.9999999999999997
1.0819214747707526	1.0000000000000002
1.0820214747707526	0.9999999999999999
1.0821214747707526	0.9999999999999998
1.0822214747707526	1.
1.0823214747707528	1.
1.0824214747707528	1.
1.0825214747707528	0.9999999999999999
1.0826214747707528	0.9999999999999997
1.0827214747707528	1.0000000000000002
1.0828214747707527	1.0000000000000004
1.0829214747707527	1.
1.0830214747707527	1.0000000000000007
1.0831214747707527	0.9999999999999993
1.0832214747707527	0.9999999999999999
1.0833214747707527	0.9999999999999999
1.0834214747707527	0.9999999999999999
1.0835214747707527	0.9999999999999997
1.0836214747707527	0.9999999999999997
1.0837214747707526	0.9999999999999996
1.0838214747707526	1.
1.0839214747707526	1.0000000000000002
1.0840214747707526	1.0000000000000004
1.0841214747707526	0.9999999999999997
1.0842214747707528	0.9999999999999998
1.0843214747707526	0.9999999999999989
1.0844214747707528	0.9999999999999998
1.0845214747707528	0.9999999999999997
1.0846214747707528	0.9999999999999998
1.0847214747707528	0.9999999999999994
1.0848214747707527	0.9999999999999997
1.0849214747707527	1.0000000000000002
1.0850214747707527	1.
1.0851214747707527	0.9999999999999999
1.0852214747707527	1.0000000000000002
1.0853214747707527	0.9999999999999992
1.0854214747707527	1.0000000000000009
1.0855214747707527	0.9999999999999998
1.0856214747707527	0.9999999999999994
1.0857214747707526	1.0000000000000007
1.0858214747707526	0.9999999999999998
1.0859214747707526	0.9999999999999997
1.0860214747707526	1.0000000000000002
1.0861214747707526	1.
1.0862214747707526	0.9999999999999998
1.0863214747707528	1.0000000000000002
1.0864214747707526	1.
1.0865214747707528	0.9999999999999993
1.0866214747707528	1.0000000000000002
1.0867214747707528	0.9999999999999999
1.0868214747707527	0.9999999999999996
1.0869214747707527	1.0000000000000002
1.0870214747707527	0.9999999999999999
1.0871214747707527	0.9999999999999994
1.0872214747707527	0.9999999999999994
1.0873214747707527	0.9999999999999994
1.0874214747707527	0.9999999999999993
1.0875214747707527	0.9999999999999996
1.0876214747707527	1.
1.0877214747707526	1.
1.0878214747707526	1.
1.0879214747707526	0.9999999999999998
1.0880214747707526	0.9999999999999996
1.0881214747707526	1.0000000000000004
1.0882214747707528	1.
1.0883214747707526	0.9999999999999994
1.0884214747707528	1.
1.0885214747707528	0.9999999999999999
1.0886214747707528	1.0000000000000002
1.0887214747707528	1.0000000000000004
1.0888214747707528	1.0000000000000009
1.0889214747707527	1.0000000000000004
1.0890214747707527	1.
1.0891214747707527	1.
1.0892214747707527	1.0000000000000002
1.0893214747707527	1.0000000000000002
1.0894214747707527	0.9999999999999991
1.0895214747707527	0.9999999999999996
1.0896214747707527	0.9999999999999997
1.0897214747707527	1.0000000000000002
1.0898214747707526	1.0000000000000009
1.0899214747707526	0.9999999999999993
1.0900214747707526	0.9999999999999998
1.0901214747707526	1.0000000000000007
1.0902214747707526	0.9999999999999994
1.0903214747707528	0.9999999999999998
1.0904214747707526	1.0000000000000004
1.0905214747707528	0.9999999999999998
1.0906214747707528	1.0000000000000004
1.0907214747707528	1.0000000000000004
1.0908214747707528	0.9999999999999996
1.0909214747707527	1.0000000000000002
1.0910214747707527	0.9999999999999993
1.0911214747707527	0.9999999999999997
1.0912214747707527	0.9999999999999999
1.0913214747707527	0.9999999999999994
1.0914214747707527	0.9999999999999999
1.0915214747707527	0.9999999999999997
1.0916214747707527	0.9999999999999998
1.0917214747707527	1.
1.0918214747707526	1.0000000000000002
1.0919214747707526	0.9999999999999999
1.0920214747707526	1.0000000000000002
1.0921214747707526	0.9999999999999996
1.0922214747707526	1.0000000000000002
1.0923214747707526	0.9999999999999994
1.0924214747707528	0.9999999999999998
1.0925214747707528	0.9999999999999998
1.0926214747707528	1.0000000000000004
1.0927214747707528	0.9999999999999999
1.0928214747707528	1.0000000000000002
1.0929214747707527	0.9999999999999993
1.0930214747707527	1.
1.0931214747707527	0.9999999999999989
1.0932214747707527	1.
1.0933214747707527	1.
1.0934214747707527	1.0000000000000002
1.0935214747707527	1.
1.0936214747707527	1.0000000000000002
1.0937214747707527	1.0000000000000002
1.0938214747707526	0.9999999999999999
1.0939214747707526	0.9999999999999996
1.0940214747707526	1.0000000000000002
1.0941214747707526	1.
1.0942214747707526	0.9999999999999996
1.0943214747707528	1.0000000000000002
1.0944214747707526	1.0000000000000004
1.0945214747707528	0.9999999999999996
1.0946214747707528	0.9999999999999994
1.0947214747707528	1.0000000000000002
1.0948214747707528	1.0000000000000009
1.0949214747707527	0.9999999999999994
1.0950214747707527	1.
1.0951214747707527	1.
1.0952214747707527	0.9999999999999999
1.0953214747707527	0.9999999999999994
1.0954214747707527	0.9999999999999996
1.0955214747707527	0.9999999999999996
1.0956214747707527	0.9999999999999999
1.0957214747707527	1.
1.0958214747707526	1.0000000000000004
1.0959214747707526	0.9999999999999998
1.0960214747707526	1.0000000000000002
1.0961214747707526	0.9999999999999996
1.0962214747707526	0.9999999999999997
1.0963214747707526	0.9999999999999999
1.0964214747707528	0.9999999999999997
1.0965214747707528	0.9999999999999996
1.0966214747707528	0.9999999999999996
1.0967214747707528	1.0000000000000002
1.0968214747707528	1.0000000000000009
1.0969214747707527	1.
1.0970214747707527	1.0000000000000002
1.0971214747707527	1.0000000000000002
1.0972214747707527	1.0000000000000002
1.0973214747707527	1.0000000000000002
1.0974214747707527	0.9999999999999998
1.0975214747707527	0.9999999999999997
1.0976214747707527	0.9999999999999999
1.0977214747707527	0.9999999999999996
1.0978214747707526	0.9999999999999999
1.0979214747707526	1.
1.0980214747707526	0.9999999999999991
1.0981214747707526	0.9999999999999999
1.0982214747707526	0.9999999999999993
1.0983214747707528	0.9999999999999997
1.0984214747707526	0.9999999999999994
1.0985214747707528	1.0000000000000007
1.0986214747707528	1.0000000000000007
1.0987214747707528	0.9999999999999997
1.0988214747707528	0.9999999999999993
1.0989214747707527	1.0000000000000004
1.0990214747707527	1.
1.0991214747707527	1.0000000000000002
1.0992214747707527	1.
1.0993214747707527	0.9999999999999997
1.0994214747707527	0.9999999999999996
1.0995214747707527	1.
1.0996214747707527	1.0000000000000009
1.0997214747707527	0.9999999999999997
1.0998214747707526	0.9999999999999996
1.0999214747707526	0.9999999999999997
1.1000214747707526	1.
1.1001214747707526	1.0000000000000007
1.1002214747707526	0.9999999999999997
1.1003214747707526	1.
1.1004214747707528	0.9999999999999996
1.1005214747707526	0.9999999999999992
1.1006214747707528	1.0000000000000007
1.1007214747707528	0.9999999999999997
1.1008214747707528	1.
1.1009214747707528	1.
1.1010214747707527	0.9999999999999999
1.1011214747707527	0.9999999999999996
1.1012214747707527	1.
1.1013214747707527	0.9999999999999997
1.1014214747707527	0.9999999999999996
1.1015214747707527	0.9999999999999993
1.1016214747707527	1.
1.1017214747707527	1.
1.1018214747707527	0.9999999999999991
1.1019214747707526	0.9999999999999997
1.1020214747707526	0.9999999999999999
1.1021214747707526	0.9999999999999992
1.1022214747707526	1.0000000000000002
1.1023214747707528	0.9999999999999999
1.1024214747707526	1.0000000000000004
1.1025214747707528	0.9999999999999997
1.1026214747707528	0.9999999999999991
1.1027214747707528	0.9999999999999999
1.1028214747707528	1.
1.1029214747707528	0.9999999999999994
1.1030214747707527	0.9999999999999997
1.1031214747707527	0.9999999999999999
1.1032214747707527	1.
1.1033214747707527	1.
1.1034214747707527	0.9999999999999996
1.1035214747707527	0.9999999999999993
1.1036214747707527	0.9999999999999997
1.1037214747707527	1.0000000000000002
1.1038214747707527	0.9999999999999996
1.1039214747707526	0.9999999999999999
1.1040214747707526	1.0000000000000002
1.1041214747707526	0.9999999999999996
1.1042214747707526	1.0000000000000004
1.1043214747707526	1.
1.1044214747707528	0.9999999999999997
1.1045214747707526	1.0000000000000004
1.1046214747707528	1.
1.1047214747707528	1.0000000000000007
1.1048214747707528	0.9999999999999996
1.1049214747707528	1.0000000000000004
1.1050214747707527	1.0000000000000004
1.1051214747707527	1.0000000000000007
1.1052214747707527	1.0000000000000002
1.1053214747707527	0.9999999999999993
1.1054214747707527	1.0000000000000002
1.1055214747707527	1.
1.1056214747707527	0.9999999999999993
1.1057214747707527	1.0000000000000004
1.1058214747707527	0.9999999999999994
1.1059214747707526	1.0000000000000002
1.1060214747707526	0.9999999999999998
1.1061214747707526	0.9999999999999998
1.1062214747707526	1.0000000000000002
1.1063214747707526	0.9999999999999998
1.1064214747707526	1.0000000000000002
1.1065214747707528	1.0000000000000002
1.1066214747707528	1.0000000000000007
1.1067214747707528	1.0000000000000007
1.1068214747707528	0.9999999999999999
1.1069214747707528	0.9999999999999999
1.1070214747707527	0.9999999999999999
1.1071214747707527	1.
1.1072214747707527	1.0000000000000004
1.1073214747707527	1.0000000000000007
1.1074214747707527	0.9999999999999997
1.1075214747707527	1.0000000000000002
1.1076214747707527	0.9999999999999998
1.1077214747707527	0.9999999999999991
1.1078214747707527	0.9999999999999996
1.1079214747707526	1.0000000000000002
1.1080214747707526	0.9999999999999998
1.1081214747707526	0.9999999999999997
1.1082214747707526	0.9999999999999998
1.1083214747707526	1.0000000000000004
1.1084214747707528	0.9999999999999993
1.1085214747707526	0.9999999999999994
1.1086214747707528	0.9999999999999996
1.1087214747707528	1.0000000000000002
1.1088214747707528	0.9999999999999996
1.1089214747707528	0.9999999999999998
1.1090214747707527	1.0000000000000002
1.1091214747707527	1.
1.1092214747707527	0.9999999999999992
1.1093214747707527	1.0000000000000007
1.1094214747707527	0.9999999999999994
1.1095214747707527	0.9999999999999998
1.1096214747707527	1.
1.1097214747707527	0.9999999999999999
1.1098214747707527	1.
1.1099214747707526	0.9999999999999996
1.1100214747707526	0.9999999999999994
1.1101214747707526	0.9999999999999998
1.1102214747707526	1.0000000000000002
1.1103214747707526	0.9999999999999996
1.1104214747707526	1.0000000000000002
1.1105214747707528	1.0000000000000002
1.1106214747707528	0.9999999999999999
1.1107214747707528	1.
1.1108214747707528	1.
1.1109214747707528	1.
1.1110214747707527	0.9999999999999994
1.1111214747707527	0.999999999999999
1.1112214747707527	1.
1.1113214747707527	0.9999999999999993
1.1114214747707527	0.9999999999999997
1.1115214747707527	0.9999999999999997
1.1116214747707527	0.9999999999999991
1.1117214747707527	0.9999999999999997
1.1118214747707527	0.9999999999999998
1.1119214747707526	0.9999999999999997
1.1120214747707526	0.9999999999999997
1.1121214747707526	0.9999999999999999
1.1122214747707526	1.
1.1123214747707526	0.9999999999999992
1.1124214747707528	0.9999999999999999
1.1125214747707526	1.0000000000000002
1.1126214747707528	0.9999999999999996
1.1127214747707528	1.
1.1128214747707528	0.9999999999999999
1.1129214747707528	1.
1.1130214747707528	1.
1.1131214747707527	1.0000000000000009
1.1132214747707527	1.0000000000000004
1.1133214747707527	1.000000000000001
1.1134214747707527	1.0000000000000004
1.1135214747707527	1.0000000000000009
1.1136214747707527	0.9999999999999998
1.1137214747707527	0.9999999999999997
1.1138214747707527	1.0000000000000004
1.1139214747707527	0.9999999999999998
1.1140214747707526	0.9999999999999997
1.1141214747707526	0.9999999999999996
1.1142214747707526	1.0000000000000004
1.1143214747707526	1.0000000000000004
1.1144214747707526	1.0000000000000002
1.1145214747707528	1.
1.1146214747707526	1.0000000000000004
1.1147214747707528	0.9999999999999998
1.1148214747707528	1.
1.1149214747707528	1.0000000000000002
1.1150214747707528	1.
1.1151214747707527	0.9999999999999998
1.1152214747707527	0.9999999999999996
1.1153214747707527	1.0000000000000004
1.1154214747707527	1.0000000000000004
1.1155214747707527	1.
1.1156214747707527	0.9999999999999998
1.1157214747707527	0.9999999999999998
1.1158214747707527	1.0000000000000002
1.1159214747707527	1.0000000000000002
1.1160214747707526	1.0000000000000004
1.1161214747707526	0.9999999999999997
1.1162214747707526	1.0000000000000002
1.1163214747707526	0.9999999999999994
1.1164214747707528	1.0000000000000002
1.1165214747707526	0.9999999999999998
1.1166214747707528	1.0000000000000007
1.1167214747707528	0.9999999999999994
1.1168214747707528	1.0000000000000004
1.1169214747707528	1.
1.1170214747707528	0.9999999999999996
1.1171214747707527	0.9999999999999997
1.1172214747707527	1.
1.1173214747707527	1.0000000000000002
1.1174214747707527	1.0000000000000002
1.1175214747707527	1.
1.1176214747707527	1.0000000000000002
1.1177214747707527	1.0000000000000007
1.1178214747707527	1.0000000000000002
1.1179214747707527	1.0000000000000002
1.1180214747707526	0.9999999999999991
1.1181214747707526	1.0000000000000007
1.1182214747707526	1.0000000000000002
1.1183214747707526	0.9999999999999994
1.1184214747707526	0.9999999999999999
1.1185214747707528	0.9999999999999992
1.1186214747707526	0.9999999999999991
1.1187214747707528	1.0000000000000007
1.1188214747707528	0.9999999999999994
1.1189214747707528	0.9999999999999993
1.1190214747707528	1.0000000000000002
1.1191214747707527	1.0000000000000009
1.1192214747707527	1.0000000000000002
1.1193214747707527	1.0000000000000013
1.1194214747707527	1.0000000000000004
1.1195214747707527	0.9999999999999991
1.1196214747707527	0.9999999999999997
1.1197214747707527	0.9999999999999999
1.1198214747707527	0.9999999999999996
1.1199214747707527	0.999999999999999
1.1200214747707526	1.
1.1201214747707526	0.999999999999999
1.1202214747707526	1.0000000000000002
1.1203214747707526	1.
1.1204214747707526	1.0000000000000007
1.1205214747707526	0.9999999999999998
1.1206214747707528	0.9999999999999998
1.1207214747707528	0.9999999999999993
1.1208214747707528	1.0000000000000004
1.1209214747707528	1.0000000000000002
1.1210214747707528	1.0000000000000004
1.1211214747707527	0.9999999999999998
1.1212214747707527	1.0000000000000002
1.1213214747707527	0.9999999999999997
1.1214214747707527	1.0000000000000002
1.1215214747707527	1.0000000000000009
1.1216214747707527	1.0000000000000009
1.1217214747707527	1.
1.1218214747707527	1.0000000000000004
1.1219214747707527	0.9999999999999994
1.1220214747707526	1.0000000000000007
1.1221214747707526	1.0000000000000002
1.1222214747707526	1.0000000000000009
1.1223214747707526	0.9999999999999996
1.1224214747707526	1.0000000000000004
1.1225214747707528	1.0000000000000002
1.1226214747707526	0.9999999999999994
1.1227214747707528	1.0000000000000004
1.1228214747707528	1.0000000000000002
1.1229214747707528	1.0000000000000007
1.1230214747707528	0.9999999999999996
1.1231214747707527	0.9999999999999994
1.1232214747707527	0.9999999999999996
1.1233214747707527	1.0000000000000007
1.1234214747707527	1.000000000000001
1.1235214747707527	1.
1.1236214747707527	0.9999999999999996
1.1237214747707527	0.9999999999999996
1.1238214747707527	0.9999999999999997
1.1239214747707527	1.
1.1240214747707526	1.0000000000000004
1.1241214747707526	0.9999999999999996
1.1242214747707526	1.
1.1243214747707526	1.
1.1244214747707526	1.0000000000000002
1.1245214747707526	0.9999999999999999
1.1246214747707528	1.
1.1247214747707526	1.0000000000000004
1.1248214747707528	1.0000000000000007
1.1249214747707528	1.0000000000000004
1.1250214747707528	1.0000000000000007
1.1251214747707527	1.0000000000000004
1.1252214747707527	0.9999999999999992
1.1253214747707527	1.0000000000000002
1.1254214747707527	1.0000000000000002
1.1255214747707527	1.0000000000000002
1.1256214747707527	0.9999999999999993
1.1257214747707527	0.9999999999999993
1.1258214747707527	1.0000000000000004
1.1259214747707527	1.0000000000000007
1.1260214747707527	0.9999999999999998
1.1261214747707526	1.0000000000000002
1.1262214747707526	1.0000000000000007
1.1263214747707526	0.9999999999999999
1.1264214747707526	1.0000000000000013
1.1265214747707528	1.0000000000000004
1.1266214747707526	1.0000000000000004
1.1267214747707528	1.0000000000000002
1.1268214747707528	0.9999999999999994
1.1269214747707528	1.0000000000000007
1.1270214747707528	1.0000000000000002
1.1271214747707528	0.9999999999999997
1.1272214747707527	0.9999999999999996
1.1273214747707527	1.0000000000000002
1.1274214747707527	0.9999999999999996
1.1275214747707527	1.0000000000000004
1.1276214747707527	1.000000000000001
1.1277214747707527	1.0000000000000004
1.1278214747707527	1.000000000000001
1.1279214747707527	0.9999999999999999
1.1280214747707527	1.0000000000000002
1.1281214747707526	1.0000000000000004
1.1282214747707526	0.9999999999999999
1.1283214747707526	0.9999999999999997
1.1284214747707526	0.9999999999999999
1.1285214747707526	1.
1.1286214747707528	1.000000000000001
1.1287214747707526	1.0000000000000009
1.1288214747707528	0.9999999999999996
1.1289214747707528	0.9999999999999997
1.1290214747707528	0.9999999999999999
1.1291214747707528	1.0000000000000002
1.1292214747707527	0.9999999999999997
1.1293214747707527	0.9999999999999999
1.1294214747707527	1.
1.1295214747707527	1.0000000000000004
1.1296214747707527	0.9999999999999998
1.1297214747707527	0.9999999999999993
1.1298214747707527	1.0000000000000007
1.1299214747707527	1.
1.1300214747707527	0.9999999999999999
1.1301214747707526	1.
1.1302214747707526	1.0000000000000004
1.1303214747707526	0.9999999999999999
1.1304214747707526	0.9999999999999991
1.1305214747707526	1.
1.1306214747707526	1.0000000000000007
1.1307214747707528	1.
1.1308214747707528	0.9999999999999998
1.1309214747707528	1.0000000000000007
1.1310214747707528	1.0000000000000002
1.1311214747707528	1.0000000000000004
1.1312214747707527	1.0000000000000004
1.1313214747707527	1.0000000000000002
1.1314214747707527	1.0000000000000002
1.1315214747707527	1.
1.1316214747707527	1.0000000000000002
1.1317214747707527	1.0000000000000002
1.1318214747707527	1.
1.1319214747707527	0.9999999999999992
1.1320214747707527	0.9999999999999999
1.1321214747707526	1.
1.1322214747707526	1.
1.1323214747707526	0.9999999999999999
1.1324214747707526	0.9999999999999999
1.1325214747707526	1.0000000000000004
1.1326214747707528	1.0000000000000002
1.1327214747707526	1.000000000000001
1.1328214747707528	1.
1.1329214747707528	0.9999999999999998
1.1330214747707528	0.9999999999999999
1.1331214747707528	1.
1.1332214747707527	0.9999999999999997
1.1333214747707527	0.9999999999999996
1.1334214747707527	1.0000000000000002
1.1335214747707527	1.0000000000000002
1.1336214747707527	0.9999999999999998
1.1337214747707527	1.0000000000000009
1.1338214747707527	1.
1.1339214747707527	1.0000000000000002
1.1340214747707527	1.0000000000000007
1.1341214747707526	1.0000000000000002
1.1342214747707526	1.
1.1343214747707526	1.0000000000000002
1.1344214747707526	1.0000000000000007
1.1345214747707526	1.0000000000000004
1.1346214747707526	1.0000000000000009
1.1347214747707528	1.0000000000000002
1.1348214747707528	0.9999999999999997
1.1349214747707528	1.0000000000000004
1.1350214747707528	1.0000000000000004
1.1351214747707528	0.9999999999999996
1.1352214747707527	1.0000000000000002
1.1353214747707527	1.
1.1354214747707527	1.0000000000000007
1.1355214747707527	0.9999999999999997
1.1356214747707527	0.9999999999999993
1.1357214747707527	1.
1.1358214747707527	1.
1.1359214747707527	1.0000000000000002
1.1360214747707527	0.9999999999999997
1.1361214747707526	1.0000000000000004
1.1362214747707526	1.0000000000000004
1.1363214747707526	0.9999999999999998
1.1364214747707526	0.9999999999999997
1.1365214747707526	1.0000000000000007
1.1366214747707528	1.0000000000000002
1.1367214747707526	1.
1.1368214747707528	0.9999999999999994
1.1369214747707528	1.
1.1370214747707528	0.9999999999999996
1.1371214747707528	0.9999999999999998
1.1372214747707527	1.0000000000000007
1.1373214747707527	1.000000000000001
1.1374214747707527	0.9999999999999998
1.1375214747707527	1.0000000000000007
1.1376214747707527	1.0000000000000002
1.1377214747707527	1.0000000000000004
1.1378214747707527	1.
1.1379214747707527	1.0000000000000002
1.1380214747707527	1.
1.1381214747707527	1.0000000000000009
1.1382214747707526	1.0000000000000002
1.1383214747707526	0.9999999999999998
1.1384214747707526	1.0000000000000004
1.1385214747707526	1.0000000000000002
1.1386214747707526	1.0000000000000007
1.1387214747707528	0.9999999999999998
1.1388214747707526	1.
1.1389214747707528	0.9999999999999994
1.1390214747707528	1.0000000000000009
1.1391214747707528	1.0000000000000002
1.1392214747707528	0.9999999999999999
1.1393214747707527	1.
1.1394214747707527	1.0000000000000002
1.1395214747707527	1.0000000000000002
1.1396214747707527	1.0000000000000004
1.1397214747707527	1.0000000000000002
1.1398214747707527	1.0000000000000007
1.1399214747707527	0.9999999999999999
1.1400214747707527	1.0000000000000002
1.1401214747707527	1.0000000000000007
1.1402214747707526	0.9999999999999997

==> pics/refasum.txt <==
0.9422214747707527	0.
0.9423214747707527	0.
0.9424214747707527	0.
0.9425214747707527	0.
0.9426214747707526	0.
0.9427214747707526	0.
0.9428214747707527	0.
0.9429214747707527	0.
0.9430214747707527	0.
0.9431214747707527	0.
0.9432214747707527	0.
0.9433214747707527	0.
0.9434214747707527	0.
0.9435214747707527	0.
0.9436214747707526	0.
0.9437214747707526	0.
0.9438214747707527	0.
0.9439214747707527	0.
0.9440214747707527	0.
0.9441214747707527	0.
0.9442214747707527	0.
0.9443214747707527	0.
0.9444214747707527	0.
0.9445214747707527	0.
0.9446214747707526	0.
0.9447214747707526	0.
0.9448214747707527	0.
0.9449214747707527	0.
0.9450214747707527	0.
0.9451214747707527	0.
0.9452214747707527	0.
0.9453214747707527	0.
0.9454214747707527	0.
0.9455214747707527	0.
0.9456214747707526	0.
0.9457214747707526	0.
0.9458214747707527	0.
0.9459214747707527	0.
0.9460214747707527	0.
0.9461214747707527	0.
0.9462214747707527	0.
0.9463214747707527	0.
0.9464214747707527	0.
0.9465214747707527	0.
0.9466214747707526	0.
0.9467214747707526	0.
0.9468214747707527	0.
0.9469214747707527	0.
0.9470214747707527	0.
0.9471214747707527	0.
0.9472214747707527	0.
0.9473214747707527	0.
0.9474214747707527	0.
0.9475214747707527	0.
0.9476214747707526	0.
0.9477214747707526	0.
0.9478214747707527	0.
0.9479214747707527	0.
0.9480214747707527	0.
0.9481214747707527	0.
0.9482214747707527	0.
0.9483214747707527	0.
0.9484214747707527	0.
0.9485214747707527	0.
0.9486214747707526	0.
0.9487214747707526	0.
0.9488214747707527	0.
0.9489214747707527	0.
0.9490214747707527	0.
0.9491214747707527	0.
0.9492214747707527	0.
0.9493214747707527	0.
0.9494214747707527	0.
0.9495214747707527	0.
0.9496214747707526	0.
0.9497214747707526	0.
0.9498214747707527	0.
0.9499214747707527	0.
0.9500214747707527	0.
0.9501214747707527	0.
0.9502214747707527	0.
0.9503214747707527	0.
0.9504214747707527	0.
0.9505214747707527	0.
0.9506214747707527	0.
0.9507214747707526	0.
0.9508214747707527	0.
0.9509214747707527	0.
0.9510214747707527	0.
0.9511214747707527	0.
0.9512214747707527	0.
0.9513214747707527	0.
0.9514214747707527	0.
0.9515214747707527	0.
0.9516214747707527	0.
0.9517214747707526	0.
0.9518214747707527	0.
0.9519214747707527	0.
0.9520214747707527	0.
0.9521214747707527	0.
0.9522214747707527	0.
0.9523214747707527	0.
0.9524214747707527	0.
0.9525214747707527	0.
0.9526214747707527	0.
0.9527214747707526	0.
0.9528214747707527	0.
0.9529214747707527	0.
0.9530214747707527	0.
0.9531214747707527	0.
0.9532214747707527	0.
0.9533214747707527	0.
0.9534214747707527	0.
0.9535214747707527	0.
0.9536214747707527	0.
0.9537214747707526	0.
0.9538214747707527	0.
0.9539214747707527	0.
0.9540214747707527	0.
0.9541214747707527	0.
0.9542214747707527	0.
0.9543214747707527	0.
0.9544214747707527	0.
0.9545214747707527	0.
0.9546214747707527	0.
0.9547214747707526	0.
0.9548214747707526	0.
0.9549214747707527	0.
0.9550214747707527	0.
0.9551214747707527	0.
0.9552214747707527	0.
0.9553214747707527	0.
0.9554214747707527	0.
0.9555214747707527	0.
0.9556214747707527	0.
0.9557214747707526	0.
0.9558214747707527	0.
0.9559214747707527	0.
0.9560214747707527	0.
0.9561214747707527	0.
0.9562214747707527	0.
0.9563214747707527	0.
0.9564214747707527	0.
0.9565214747707527	0.
0.9566214747707527	0.
0.9567214747707526	0.
0.9568214747707526	0.
0.9569214747707527	0.
0.9570214747707527	0.
0.9571214747707527	0.
0.9572214747707527	0.
0.9573214747707527	0.
0.9574214747707527	0.
0.9575214747707527	0.
0.9576214747707527	0.
0.9577214747707526	0.
0.9578214747707526	0.
0.9579214747707527	0.
0.9580214747707527	0.
0.9581214747707527	0.
0.9582214747707527	0.
0.9583214747707527	0.
0.9584214747707527	0.
0.9585214747707527	0.
0.9586214747707527	0.
0.9587214747707526	0.
0.9588214747707526	0.
0.9589214747707527	0.
0.9590214747707527	0.
0.9591214747707527	0.
0.9592214747707527	0.
0.9593214747707527	0.
0.9594214747707527	0.
0.9595214747707527	0.
0.9596214747707527	0.
0.9597214747707526	0.
0.9598214747707526	0.
0.9599214747707527	0.
0.9600214747707527	0.
0.9601214747707527	0.
0.9602214747707527	0.
0.9603214747707527	0.
0.9604214747707527	0.
0.9605214747707527	0.
0.9606214747707527	0.
0.9607214747707526	0.
0.9608214747707526	0.
0.9609214747707527	0.
0.9610214747707527	0.
0.9611214747707527	0.
0.9612214747707527	0.
0.9613214747707527	0.
0.9614214747707527	0.
0.9615214747707527	0.
0.9616214747707527	0.
0.9617214747707526	0.
0.9618214747707526	0.
0.9619214747707527	0.
0.9620214747707527	0.
0.9621214747707527	0.
0.9622214747707527	0.
0.9623214747707527	0.
0.9624214747707527	0.
0.9625214747707527	0.
0.9626214747707527	0.
0.9627214747707526	0.
0.9628214747707526	0.
0.9629214747707527	0.
0.9630214747707527	0.
0.9631214747707527	0.
0.9632214747707527	0.
0.9633214747707527	0.
0.9634214747707527	0.
0.9635214747707527	0.
0.9636214747707527	0.
0.9637214747707527	0.
0.9638214747707526	0.
0.9639214747707527	0.
0.9640214747707527	0.
0.9641214747707527	0.
0.9642214747707527	0.
0.9643214747707527	0.
0.9644214747707527	0.
0.9645214747707527	0.
0.9646214747707527	0.
0.9647214747707527	0.
0.9648214747707526	0.
0.9649214747707527	0.
0.9650214747707527	0.
0.9651214747707527	0.
0.9652214747707527	0.
0.9653214747707527	0.
0.9654214747707527	0.
0.9655214747707527	0.
0.9656214747707527	0.
0.9657214747707527	0.
0.9658214747707526	0.
0.9659214747707527	0.
0.9660214747707527	0.
0.9661214747707527	0.
0.9662214747707527	0.
0.9663214747707527	0.
0.9664214747707527	0.
0.9665214747707527	0.
0.9666214747707527	0.
0.9667214747707527	0.
0.9668214747707526	0.
0.9669214747707526	0.
0.9670214747707527	0.
0.9671214747707527	0.
0.9672214747707527	0.
0.9673214747707527	0.
0.9674214747707527	0.
0.9675214747707527	0.
0.9676214747707527	0.
0.9677214747707527	0.
0.9678214747707526	0.
0.9679214747707527	0.
0.9680214747707527	0.
0.9681214747707527	0.
0.9682214747707527	0.
0.9683214747707527	0.
0.9684214747707527	0.
0.9685214747707527	0.
0.9686214747707527	0.
0.9687214747707527	0.
0.9688214747707526	0.
0.9689214747707526	0.
0.9690214747707527	0.
0.9691214747707527	0.
0.9692214747707527	0.
0.9693214747707527	0.
0.9694214747707527	0.
0.9695214747707527	0.
0.9696214747707527	0.
0.9697214747707527	0.
0.9698214747707526	0.
0.9699214747707527	0.
0.9700214747707527	0.
0.9701214747707527	0.
0.9702214747707527	0.
0.9703214747707527	0.
0.9704214747707527	0.
0.9705214747707527	0.
0.9706214747707527	0.
0.9707214747707527	0.
0.9708214747707526	0.
0.9709214747707526	0.
0.9710214747707527	0.
0.9711214747707527	0.
0.9712214747707527	0.
0.9713214747707527	0.
0.9714214747707527	0.
0.9715214747707527	0.
0.9716214747707527	0.
0.9717214747707527	0.
0.9718214747707526	0.
0.9719214747707526	0.
0.9720214747707527	0.
0.9721214747707527	0.
0.9722214747707527	0.
0.9723214747707527	0.
0.9724214747707527	0.
0.9725214747707527	0.
0.9726214747707527	0.
0.9727214747707527	0.
0.9728214747707526	0.
0.9729214747707526	0.
0.9730214747707527	0.
0.9731214747707527	0.
0.9732214747707527	0.
0.9733214747707527	0.
0.9734214747707527	0.
0.9735214747707527	0.
0.9736214747707527	0.
0.9737214747707527	0.
0.9738214747707526	0.
0.9739214747707526	0.
0.9740214747707527	0.
0.9741214747707527	0.
0.9742214747707527	0.
0.9743214747707527	0.
0.9744214747707527	0.
0.9745214747707527	0.
0.9746214747707527	0.
0.9747214747707527	0.
0.9748214747707526	0.
0.9749214747707526	0.
0.9750214747707527	0.
0.9751214747707527	0.
0.9752214747707527	0.
0.9753214747707527	0.
0.9754214747707527	0.
0.9755214747707527	0.
0.9756214747707527	0.
0.9757214747707527	0.
0.9758214747707527	0.
0.9759214747707526	0.
0.9760214747707527	0.
0.9761214747707527	0.
0.9762214747707527	0.
0.9763214747707527	0.
0.9764214747707527	0.
0.9765214747707527	0.
0.9766214747707527	0.
0.9767214747707527	0.
0.9768214747707527	0.
0.9769214747707526	0.
0.9770214747707527	0.
0.9771214747707527	0.
0.9772214747707527	0.
0.9773214747707527	0.
0.9774214747707527	0.
0.9775214747707527	0.
0.9776214747707527	0.
0.9777214747707527	0.
0.9778214747707527	0.
0.9779214747707526	0.
0.9780214747707527	0.
0.9781214747707527	0.
0.9782214747707527	0.
0.9783214747707527	0.
0.9784214747707527	0.
0.9785214747707527	0.
0.9786214747707527	0.
0.9787214747707527	0.
0.9788214747707527	0.
0.9789214747707526	0.
0.9790214747707526	0.
0.9791214747707527	0.
0.9792214747707527	0.
0.9793214747707527	0.
0.9794214747707527	0.
0.9795214747707527	0.
0.9796214747707527	0.
0.9797214747707527	0.
0.9798214747707527	0.
0.9799214747707526	0.
0.9800214747707527	0.
0.9801214747707527	0.
0.9802214747707527	0.
0.9803214747707527	0.
0.9804214747707527	0.
0.9805214747707527	0.
0.9806214747707527	0.
0.9807214747707527	0.
0.9808214747707527	0.
0.9809214747707526	0.
0.9810214747707526	0.
0.9811214747707527	0.
0.9812214747707527	0.
0.9813214747707527	0.
0.9814214747707527	0.
0.9815214747707527	0.
0.9816214747707527	0.
0.9817214747707527	0.
0.9818214747707527	0.
0.9819214747707526	0.
0.9820214747707527	0.
0.9821214747707527	0.
0.9822214747707527	0.
0.9823214747707527	0.
0.9824214747707527	0.
0.9825214747707527	0.
0.9826214747707527	0.
0.9827214747707527	0.
0.9828214747707527	0.
0.9829214747707526	0.
0.9830214747707526	0.
0.9831214747707527	0.
0.9832214747707527	0.
0.9833214747707527	0.
0.9834214747707527	0.
0.9835214747707527	0.
0.9836214747707527	0.
0.9837214747707527	0.
0.9838214747707527	0.
0.9839214747707526	0.
0.9840214747707527	0.
0.9841214747707527	0.
0.9842214747707527	0.
0.9843214747707527	0.
0.9844214747707527	0.
0.9845214747707527	0.
0.9846214747707527	0.
0.9847214747707527	0.
0.9848214747707527	0.
0.9849214747707526	0.
0.9850214747707526	0.
0.9851214747707527	0.
0.9852214747707527	0.
0.9853214747707527	0.
0.9854214747707527	0.
0.9855214747707527	0.
0.9856214747707527	0.
0.9857214747707527	0.
0.9858214747707527	0.
0.9859214747707526	0.
0.9860214747707526	0.
0.9861214747707527	0.
0.9862214747707527	0.
0.9863214747707527	0.
0.9864214747707527	0.
0.9865214747707527	0.
0.9866214747707527	0.
0.9867214747707527	0.
0.9868214747707527	0.
0.9869214747707526	0.
0.9870214747707526	0.
0.9871214747707527	0.
0.9872214747707527	0.
0.9873214747707527	0.
0.9874214747707527	0.
0.9875214747707527	0.
0.9876214747707527	0.
0.9877214747707527	0.
0.9878214747707527	0.
0.9879214747707527	0.
0.9880214747707526	0.
0.9881214747707527	0.
0.9882214747707527	0.
0.9883214747707527	0.
0.9884214747707527	0.
0.9885214747707527	0.
0.9886214747707527	0.
0.9887214747707527	0.
0.9888214747707527	0.
0.9889214747707527	0.
0.9890214747707526	0.
0.9891214747707527	0.
0.9892214747707527	0.
0.9893214747707527	0.
0.9894214747707527	0.
0.9895214747707527	0.
0.9896214747707527	0.
0.9897214747707527	0.
0.9898214747707527	0.
0.9899214747707527	0.
0.9900214747707526	0.
0.9901214747707527	0.
0.9902214747707527	0.
0.9903214747707527	0.
0.9904214747707527	0.
0.9905214747707527	0.
0.9906214747707527	0.
0.9907214747707527	0.
0.9908214747707527	0.
0.9909214747707527	0.
0.9910214747707526	0.
0.9911214747707526	0.
0.9912214747707527	0.
0.9913214747707527	0.
0.9914214747707527	0.
0.9915214747707527	0.
0.9916214747707527	0.
0.9917214747707527	0.
0.9918214747707527	0.
0.9919214747707527	0.
0.9920214747707526	0.
0.9921214747707527	0.
0.9922214747707527	0.
0.9923214747707527	0.
0.9924214747707527	0.
0.9925214747707527	0.
0.9926214747707527	0.
0.9927214747707527	0.
0.9928214747707527	0.
0.9929214747707527	0.
0.9930214747707526	0.
0.9931214747707526	0.
0.9932214747707527	0.
0.9933214747707527	0.
0.9934214747707527	0.
0.9935214747707527	0.
0.9936214747707527	0.
0.9937214747707527	0.
0.9938214747707527	0.
0.9939214747707527	0.
0.9940214747707526	0.
0.9941214747707527	0.
0.9942214747707527	0.
0.9943214747707527	0.
0.9944214747707527	0.
0.9945214747707527	0.
0.9946214747707527	0.
0.9947214747707527	0.
0.9948214747707527	0.
0.9949214747707527	0.
0.9950214747707526	0.
0.9951214747707526	0.
0.9952214747707527	0.
0.9953214747707527	0.
0.9954214747707527	0.
0.9955214747707527	0.
0.9956214747707527	0.
0.9957214747707527	0.
0.9958214747707527	0.
0.9959214747707527	0.
0.9960214747707526	0.
0.9961214747707527	0.
0.9962214747707527	0.
0.9963214747707527	0.
0.9964214747707527	0.
0.9965214747707527	0.
0.9966214747707527	0.
0.9967214747707527	0.
0.9968214747707527	0.
0.9969214747707527	0.
0.9970214747707526	0.
0.9971214747707526	0.
0.9972214747707527	0.
0.9973214747707527	0.
0.9974214747707527	0.
0.9975214747707527	0.
0.9976214747707527	0.
0.9977214747707527	0.
0.9978214747707527	0.
0.9979214747707527	0.
0.9980214747707526	0.
0.9981214747707527	0.
0.9982214747707527	0.
0.9983214747707527	0.
0.9984214747707527	0.
0.9985214747707527	0.
0.9986214747707527	0.
0.9987214747707527	0.
0.9988214747707527	0.
0.9989214747707527	0.
0.9990214747707526	0.
0.9991214747707526	0.
0.9992214747707527	0.
0.9993214747707527	0.
0.9994214747707527	0.
0.9995214747707527	0.
0.9996214747707527	0.
0.9997214747707527	0.
0.9998214747707527	0.
0.9999214747707527	0.
1.0000214747707528	0.
1.0001214747707527	0.
1.0002214747707527	0.
1.0003214747707527	0.
1.0004214747707527	0.
1.0005214747707527	0.
1.0006214747707527	0.
1.0007214747707527	0.
1.0008214747707527	0.
1.0009214747707527	0.
1.0010214747707527	0.
1.0011214747707526	0.
1.0012214747707526	0.
1.0013214747707526	0.
1.0014214747707526	0.
1.0015214747707526	0.
1.0016214747707526	0.
1.0017214747707528	0.
1.0018214747707528	0.
1.0019214747707528	0.
1.0020214747707528	0.
1.0021214747707528	0.
1.0022214747707527	0.
1.0023214747707527	0.
1.0024214747707527	0.
1.0025214747707527	0.
1.0026214747707527	0.
1.0027214747707527	0.
1.0028214747707527	0.
1.0029214747707527	0.
1.0030214747707527	0.
1.0031214747707526	0.
1.0032214747707526	0.
1.0033214747707526	0.
1.0034214747707526	0.
1.0035214747707526	0.
1.0036214747707526	0.
1.0037214747707528	0.
1.0038214747707528	0.
1.0039214747707528	0.
1.0040214747707528	0.
1.0041214747707528	0.
1.0042214747707527	0.
1.0043214747707527	0.
1.0044214747707527	0.
1.0045214747707527	0.
1.0046214747707527	0.
1.0047214747707527	0.
1.0048214747707527	0.
1.0049214747707527	0.
1.0050214747707527	0.
1.0051214747707526	0.
1.0052214747707526	0.
1.0053214747707526	0.
1.0054214747707526	0.
1.0055214747707526	0.
1.0056214747707526	0.
1.0057214747707528	0.
1.0058214747707528	0.
1.0059214747707528	0.
1.0060214747707528	0.
1.0061214747707528	0.
1.0062214747707527	0.
1.0063214747707527	0.
1.0064214747707527	0.
1.0065214747707527	0.
1.0066214747707527	0.
1.0067214747707527	0.
1.0068214747707527	0.
1.0069214747707527	0.
1.0070214747707527	0.
1.0071214747707526	0.
1.0072214747707526	0.
1.0073214747707526	0.
1.0074214747707526	0.
1.0075214747707526	0.
1.0076214747707526	0.
1.0077214747707526	0.
1.0078214747707528	0.
1.0079214747707528	0.
1.0080214747707528	0.
1.0081214747707528	0.
1.0082214747707527	0.
1.0083214747707527	0.
1.0084214747707527	0.
1.0085214747707527	0.
1.0086214747707527	0.
1.0087214747707527	0.
1.0088214747707527	0.
1.0089214747707527	0.
1.0090214747707527	0.
1.0091214747707526	0.
1.0092214747707526	0.
1.0093214747707526	0.
1.0094214747707526	0.
1.0095214747707526	0.
1.0096214747707526	0.
1.0097214747707528	0.
1.0098214747707528	0.
1.0099214747707528	0.
1.0100214747707528	0.
1.0101214747707528	0.
1.0102214747707527	0.
1.0103214747707527	0.
1.0104214747707527	0.
1.0105214747707527	0.
1.0106214747707527	0.
1.0107214747707527	0.
1.0108214747707527	0.
1.0109214747707527	0.
1.0110214747707527	0.
1.0111214747707526	0.
1.0112214747707526	0.
1.0113214747707526	0.
1.0114214747707526	0.
1.0115214747707526	0.
1.0116214747707526	0.
1.0117214747707526	0.
1.0118214747707528	0.
1.0119214747707528	0.
1.0120214747707528	0.
1.0121214747707528	0.
1.0122214747707527	0.
1.0123214747707527	0.
1.0124214747707527	0.
1.0125214747707527	0.
1.0126214747707527	0.
1.0127214747707527	0.
1.0128214747707527	0.
1.0129214747707527	0.
1.0130214747707527	0.
1.0131214747707527	0.
1.0132214747707526	0.
1.0133214747707526	0.
1.0134214747707526	0.
1.0135214747707526	0.
1.0136214747707526	0.
1.0137214747707528	0.
1.0138214747707526	0.
1.0139214747707528	0.
1.0140214747707528	0.
1.0141214747707528	0.
1.0142214747707528	0.
1.0143214747707527	0.
1.0144214747707527	0.
1.0145214747707527	0.
1.0146214747707527	0.
1.0147214747707527	0.
1.0148214747707527	0.
1.0149214747707527	0.
1.0150214747707527	0.
1.0151214747707527	0.
1.0152214747707526	0.
1.0153214747707526	0.
1.0154214747707526	0.
1.0155214747707526	0.
1.0156214747707526	0.
1.0157214747707526	0.
1.0158214747707528	0.
1.0159214747707528	0.
1.0160214747707528	0.
1.0161214747707528	0.
1.0162214747707528	0.
1.0163214747707527	0.
1.0164214747707527	0.
1.0165214747707527	0.
1.0166214747707527	0.
1.0167214747707527	0.
1.0168214747707527	0.
1.0169214747707527	0.
1.0170214747707527	0.
1.0171214747707527	0.
1.0172214747707526	0.
1.0173214747707526	0.
1.0174214747707526	0.
1.0175214747707526	0.
1.0176214747707526	0.
1.0177214747707526	0.
1.0178214747707526	0.
1.0179214747707528	0.
1.0180214747707528	0.
1.0181214747707528	0.
1.0182214747707528	0.
1.0183214747707527	0.
1.0184214747707527	0.
1.0185214747707527	0.
1.0186214747707527	0.
1.0187214747707527	0.
1.0188214747707527	0.
1.0189214747707527	0.
1.0190214747707527	0.
1.0191214747707527	0.
1.0192214747707526	0.
1.0193214747707526	0.
1.0194214747707526	0.
1.0195214747707526	0.
1.0196214747707526	0.
1.0197214747707526	0.
1.0198214747707528	0.
1.0199214747707528	0.
1.0200214747707528	0.
1.0201214747707528	0.
1.0202214747707528	0.
1.0203214747707527	0.
1.0204214747707527	0.
1.0205214747707527	0.
1.0206214747707527	0.
1.0207214747707527	0.
1.0208214747707527	0.
1.0209214747707527	0.
1.0210214747707527	0.
1.0211214747707527	0.
1.0212214747707526	0.
1.0213214747707526	0.
1.0214214747707526	0.
1.0215214747707526	0.
1.0216214747707526	0.
1.0217214747707526	0.
1.0218214747707526	0.
1.0219214747707528	0.
1.0220214747707528	0.
1.0221214747707528	0.
1.0222214747707528	0.
1.0223214747707527	0.
1.0224214747707527	0.
1.0225214747707527	0.
1.0226214747707527	0.
1.0227214747707527	0.
1.0228214747707527	0.
1.0229214747707527	0.
1.0230214747707527	0.
1.0231214747707527	0.
1.0232214747707526	0.
1.0233214747707526	0.
1.0234214747707526	0.
1.0235214747707526	0.
1.0236214747707526	0.
1.0237214747707526	0.
1.0238214747707528	0.
1.0239214747707528	0.
1.0240214747707528	0.
1.0241214747707528	0.
1.0242214747707528	0.
1.0243214747707527	0.
1.0244214747707527	0.
1.0245214747707527	0.
1.0246214747707527	0.
1.0247214747707527	0.
1.0248214747707527	0.
1.0249214747707527	0.
1.0250214747707527	0.
1.0251214747707527	0.
1.0252214747707526	0.
1.0253214747707526	0.
1.0254214747707526	0.
1.0255214747707526	0.
1.0256214747707526	0.
1.0257214747707526	0.
1.0258214747707526	0.
1.0259214747707528	0.
1.0260214747707528	0.
1.0261214747707528	0.
1.0262214747707528	0.
1.0263214747707528	0.
1.0264214747707527	0.
1.0265214747707527	0.
1.0266214747707527	0.
1.0267214747707527	0.
1.0268214747707527	0.
1.0269214747707527	0.
1.0270214747707527	0.
1.0271214747707527	0.
1.0272214747707527	0.
1.0273214747707526	0.
1.0274214747707526	0.
1.0275214747707526	0.
1.0276214747707526	0.
1.0277214747707526	0.
1.0278214747707528	0.
1.0279214747707526	0.
1.0280214747707528	0.
1.0281214747707528	0.
1.0282214747707528	0.
1.0283214747707528	0.
1.0284214747707527	0.
1.0285214747707527	0.
1.0286214747707527	0.
1.0287214747707527	0.
1.0288214747707527	0.
1.0289214747707527	0.
1.0290214747707527	0.
1.0291214747707527	0.
1.0292214747707527	0.
1.0293214747707526	0.
1.0294214747707526	0.
1.0295214747707526	0.
1.0296214747707526	0.
1.0297214747707526	0.
1.0298214747707526	0.
1.0299214747707528	0.
1.0300214747707528	0.
1.0301214747707528	0.
1.0302214747707528	0.
1.0303214747707528	0.
1.0304214747707527	0.
1.0305214747707527	0.
1.0306214747707527	0.
1.0307214747707527	0.
1.0308214747707527	0.
1.0309214747707527	0.
1.0310214747707527	0.
1.0311214747707527	0.
1.0312214747707527	0.
1.0313214747707526	0.
1.0314214747707526	0.
1.0315214747707526	0.
1.0316214747707526	0.
1.0317214747707526	0.
1.0318214747707526	0.
1.0319214747707526	0.
1.0320214747707528	0.
1.0321214747707528	0.
1.0322214747707528	0.
1.0323214747707528	0.
1.0324214747707527	0.
1.0325214747707527	0.
1.0326214747707527	0.
1.0327214747707527	0.
1.0328214747707527	0.
1.0329214747707527	0.
1.0330214747707527	0.
1.0331214747707527	0.
1.0332214747707527	0.
1.0333214747707526	0.
1.0334214747707526	0.
1.0335214747707526	0.
1.0336214747707526	0.
1.0337214747707526	0.
1.0338214747707526	0.
1.0339214747707528	0.
1.0340214747707528	0.
1.0341214747707528	0.
1.0342214747707528	0.
1.0343214747707528	0.
1.0344214747707527	0.
1.0345214747707527	0.
1.0346214747707527	0.
1.0347214747707527	0.
1.0348214747707527	0.
1.0349214747707527	0.
1.0350214747707527	0.
1.0351214747707527	0.
1.0352214747707527	0.
1.0353214747707526	0.
1.0354214747707526	0.
1.0355214747707526	0.
1.0356214747707526	0.
1.0357214747707526	0.
1.0358214747707526	0.
1.0359214747707526	0.
1.0360214747707528	0.
1.0361214747707528	0.
1.0362214747707528	0.
1.0363214747707528	0.
1.0364214747707527	0.
1.0365214747707527	0.
1.0366214747707527	0.
1.0367214747707527	0.
1.0368214747707527	0.
1.0369214747707527	0.
1.0370214747707527	0.
1.0371214747707527	0.
1.0372214747707527	0.
1.0373214747707526	0.
1.0374214747707526	0.
1.0375214747707526	0.
1.0376214747707526	0.
1.0377214747707526	0.
1.0378214747707526	0.
1.0379214747707528	0.
1.0380214747707528	0.
1.0381214747707528	0.
1.0382214747707528	0.
1.0383214747707528	0.
1.0384214747707528	0.
1.0385214747707527	0.
1.0386214747707527	0.
1.0387214747707527	0.
1.0388214747707527	0.
1.0389214747707527	0.
1.0390214747707527	0.
1.0391214747707527	0.
1.0392214747707527	0.
1.0393214747707527	0.
1.0394214747707526	0.
1.0395214747707526	0.
1.0396214747707526	0.
1.0397214747707526	0.
1.0398214747707526	0.
1.0399214747707526	0.
1.0400214747707528	0.
1.0401214747707528	0.
1.0402214747707528	0.
1.0403214747707528	0.
1.0404214747707528	0.
1.0405214747707527	0.
1.0406214747707527	0.
1.0407214747707527	0.
1.0408214747707527	0.
1.0409214747707527	0.
1.0410214747707527	0.
1.0411214747707527	0.
1.0412214747707527	0.
1.0413214747707527	0.
1.0414214747707526	0.
1.0415214747707526	0.
1.0416214747707526	0.
1.0417214747707526	0.
1.0418214747707526	0.
1.0419214747707528	0.
1.0420214747707526	0.
1.0421214747707528	0.
1.0422214747707528	0.
1.0423214747707528	0.
1.0424214747707528	0.
1.0425214747707527	0.
1.0426214747707527	0.
1.0427214747707527	0.
1.0428214747707527	0.
1.0429214747707527	0.
1.0430214747707527	0.
1.0431214747707527	0.
1.0432214747707527	0.
1.0433214747707527	0.
1.0434214747707526	0.
1.0435214747707526	0.
1.0436214747707526	0.
1.0437214747707526	0.
1.0438214747707526	0.
1.0439214747707526	0.
1.0440214747707528	0.
1.0441214747707528	0.
1.0442214747707528	0.
1.0443214747707528	0.
1.0444214747707528	0.
1.0445214747707527	0.
1.0446214747707527	0.
1.0447214747707527	0.
1.0448214747707527	0.
1.0449214747707527	0.
1.0450214747707527	0.
1.0451214747707527	0.
1.0452214747707527	0.
1.0453214747707527	0.
1.0454214747707526	0.
1.0455214747707526	0.
1.0456214747707526	0.
1.0457214747707526	0.
1.0458214747707526	0.
1.0459214747707526	0.
1.0460214747707526	0.
1.0461214747707528	0.
1.0462214747707528	0.
1.0463214747707528	0.
1.0464214747707528	0.
1.0465214747707527	0.
1.0466214747707527	0.
1.0467214747707527	0.
1.0468214747707527	0.
1.0469214747707527	0.
1.0470214747707527	0.
1.0471214747707527	0.
1.0472214747707527	0.
1.0473214747707527	0.
1.0474214747707526	0.
1.0475214747707526	0.
1.0476214747707526	0.
1.0477214747707526	0.
1.0478214747707526	0.
1.0479214747707526	0.
1.0480214747707528	0.
1.0481214747707528	0.
1.0482214747707528	0.
1.0483214747707528	0.
1.0484214747707528	0.
1.0485214747707527	0.
1.0486214747707527	0.
1.0487214747707527	0.
1.0488214747707527	0.
1.0489214747707527	0.
1.0490214747707527	0.
1.0491214747707527	0.
1.0492214747707527	0.
1.0493214747707527	0.
1.0494214747707526	0.
1.0495214747707526	0.
1.0496214747707526	0.
1.0497214747707526	0.
1.0498214747707526	0.
1.0499214747707526	0.
1.0500214747707526	0.
1.0501214747707528	0.
1.0502214747707528	0.
1.0503214747707528	0.
1.0504214747707528	0.
1.0505214747707528	0.
1.0506214747707527	0.
1.0507214747707527	0.
1.0508214747707527	0.
1.0509214747707527	0.
1.0510214747707527	0.
1.0511214747707527	0.
1.0512214747707527	0.
1.0513214747707527	0.
1.0514214747707527	0.
1.0515214747707526	0.
1.0516214747707526	0.
1.0517214747707526	0.
1.0518214747707526	0.
1.0519214747707526	0.
1.0520214747707528	0.
1.0521214747707528	0.
1.0522214747707528	0.
1.0523214747707528	0.
1.0524214747707528	0.
1.0525214747707528	0.
1.0526214747707527	0.
1.0527214747707527	0.
1.0528214747707527	0.
1.0529214747707527	0.
1.0530214747707527	0.
1.0531214747707527	0.
1.0532214747707527	0.
1.0533214747707527	0.
1.0534214747707527	0.
1.0535214747707526	0.
1.0536214747707526	0.
1.0537214747707526	0.
1.0538214747707526	0.
1.0539214747707526	0.
1.0540214747707526	0.
1.0541214747707528	0.
1.0542214747707528	0.
1.0543214747707528	0.
1.0544214747707528	0.
1.0545214747707528	0.
1.0546214747707527	0.
1.0547214747707527	0.
1.0548214747707527	0.
1.0549214747707527	0.
1.0550214747707527	0.
1.0551214747707527	0.
1.0552214747707527	0.
1.0553214747707527	0.
1.0554214747707527	0.
1.0555214747707526	0.
1.0556214747707526	0.
1.0557214747707526	0.
1.0558214747707526	0.
1.0559214747707526	0.
1.0560214747707528	0.
1.0561214747707526	0.
1.0562214747707528	0.
1.0563214747707528	0.
1.0564214747707528	0.
1.0565214747707528	0.
1.0566214747707527	0.
1.0567214747707527	0.
1.0568214747707527	0.
1.0569214747707527	0.
1.0570214747707527	0.
1.0571214747707527	0.
1.0572214747707527	0.
1.0573214747707527	0.
1.0574214747707527	0.
1.0575214747707526	0.
1.0576214747707526	0.
1.0577214747707526	0.
1.0578214747707526	0.
1.0579214747707526	0.
1.0580214747707526	0.
1.0581214747707528	0.
1.0582214747707528	0.
1.0583214747707528	0.
1.0584214747707528	0.
1.0585214747707528	0.
1.0586214747707527	0.
1.0587214747707527	0.
1.0588214747707527	0.009670036849305983
1.0589214747707527	0.017537303133409857
1.0590214747707527	0.022757641059275305
1.0591214747707527	0.026928392074937975
1.0592214747707527	0.03048818802502128
1.0593214747707527	0.033634393525688956
1.0594214747707527	0.036476083429764085
1.0595214747707526	0.03908112600784957
1.0596214747707526	0.04149518397668868
1.0597214747707526	0.043750740840180415
1.0598214747707526	0.045871892519748485
1.0599214747707526	0.04787710618663309
1.0600214747707526	0.04978091070783603
1.0601214747707526	0.05159498486024392
1.0602214747707528	0.0533288865719621
1.0603214747707528	0.054990558182663705
1.0604214747707528	0.05658668651750571
1.0605214747707528	0.05812296575638069
1.0606214747707527	0.05960429338933337
1.0607214747707527	0.06103491898401233
1.0608214747707527	0.06241855896353546
1.0609214747707527	0.063758486438504
1.0610214747707527	0.06505760242229544
1.0611214747707527	0.06631849294333755
1.0612214747707527	0.06754347532837061
1.0613214747707527	0.06873463606815917
1.0614214747707527	0.06989386206667732
1.0615214747707526	0.07102286663607262
1.0616214747707526	0.07212321127991347
1.0617214747707526	0.07319632407106515
1.0618214747707526	0.07424351525408057
1.0619214747707526	0.07526599056865238
1.0620214747707526	0.07626486268888531
1.0621214747707528	0.07724116109474347
1.0622214747707528	0.07819584063101966
1.0623214747707528	0.07912978896144035
1.0624214747707528	0.0800438330876775
1.0625214747707528	0.08093874507308224
1.0626214747707527	0.08181524708683516
1.0627214747707527	0.08267401586481685
1.0628214747707527	0.08351568666776181
1.0629214747707527	0.08434085680441289
1.0630214747707527	0.08515008877685258
1.0631214747707527	0.08594391309651096
1.0632214747707527	0.08672283081214091
1.0633214747707527	0.08748731578506416
1.0634214747707527	0.08823781674198644
1.0635214747707527	0.08897475913146508
1.0636214747707526	0.08969854680657402
1.0637214747707526	0.09040956355330473
1.0638214747707526	0.09110817448170029
1.0639214747707526	0.0917947272945344
1.0640214747707526	0.0924695534465096
1.0641214747707526	0.09313296920533388
1.0642214747707528	0.09378527662467824
1.0643214747707528	0.09442676443782037
1.0644214747707528	0.09505770887978206
1.0645214747707528	0.0956783744448298
1.0646214747707528	0.09628901458548919
1.0647214747707527	0.096889872358505
1.0648214747707527	0.09748118102261409
1.0649214747707527	0.0980631645924635
1.0650214747707527	0.09863603835256476
1.0651214747707527	0.09920000933476139
1.0652214747707527	0.09975527676234199
1.0653214747707527	0.10030203246361624
1.0654214747707527	0.10084046125749017
1.0655214747707527	0.10137074131333304
1.0656214747707526	0.10189304448721241
1.0657214747707526	0.10240753663637298
1.0658214747707526	0.10291437791366262
1.0659214747707526	0.10341372304345874
1.0660214747707526	0.10390572158049197
1.0661214747707528	0.10439051815286758
1.0662214747707526	0.10486825269043248
1.0663214747707528	0.10533906063959084
1.0664214747707528	0.10580307316549441
1.0665214747707528	0.10626041734256683
1.0666214747707528	0.10671121633412567
1.0667214747707527	0.1071555895618935
1.0668214747707527	0.10759365286607044
1.0669214747707527	0.10802551865661553
1.0670214747707527	0.10845129605631712
1.0671214747707527	0.10887109103620052
1.0672214747707527	0.10928500654376141
1.0673214747707527	0.10969314262449688
1.0674214747707527	0.11009559653715163
1.0675214747707527	0.11049246286308236
1.0676214747707526	0.11088383361009693
1.0677214747707526	0.11126979831111496
1.0678214747707526	0.11165044411795762
1.0679214747707526	0.11202585589056503
1.0680214747707526	0.11239611628190617
1.0681214747707526	0.1127613058188433
1.0682214747707528	0.11312150297917373
1.0683214747707528	0.11347678426507836
1.0684214747707528	0.1138272242731793
1.0685214747707528	0.11417289576139117
1.0686214747707528	0.11451386971275537
1.0687214747707527	0.11485021539640958
1.0688214747707527	0.11518200042586435
1.0689214747707527	0.11550929081471854
1.0690214747707527	0.11583215102995878
1.0691214747707527	0.11615064404296681
1.0692214747707527	0.1164648313783587
1.0693214747707527	0.11677477316076053
1.0694214747707527	0.11708052815963972
1.0695214747707527	0.11738215383227488
1.0696214747707526	0.11767970636497349
1.0697214747707526	0.11797324071261185
1.0698214747707526	0.11826281063658983
1.0699214747707526	0.11854846874127543
1.0700214747707526	0.11883026650900652
1.0701214747707528	0.11910825433373179
1.0702214747707526	0.11938248155333911
1.0703214747707528	0.11965299648075517
1.0704214747707528	0.11991984643384533
1.0705214747707528	0.12018307776420384
1.0706214747707528	0.1204427358848506
1.0707214747707527	0.12069886529691387
1.0708214747707527	0.12095150961532453
1.0709214747707527	0.1212007115935758
1.0710214747707527	0.12144651314759135
1.0711214747707527	0.12168895537873316
1.0712214747707527	0.12192807859599404
1.0713214747707527	0.12216392233740707
1.0714214747707527	0.12239652539071069
1.0715214747707527	0.12262592581328688
1.0716214747707526	0.12285216095142573
1.0717214747707526	0.12307526745892318
1.0718214747707526	0.12329528131505207
1.0719214747707526	0.12351223784193242
1.0720214747707526	0.12372617172131707
1.0721214747707526	0.1239371170108258
1.0722214747707528	0.12414510715964579
1.0723214747707526	0.12435017502371706
1.0724214747707528	0.1245523528804378
1.0725214747707528	0.12475167244287845
1.0726214747707528	0.12494816487356568
1.0727214747707527	0.1251418607978125
1.0728214747707527	0.1253327903166393
1.0729214747707527	0.12552098301929007
1.0730214747707527	0.12570646799535892
1.0731214747707527	0.12588927384654944
1.0732214747707527	0.12606942869806909
1.0733214747707527	0.1262469602096854
1.0734214747707527	0.1264218955864424
1.0735214747707527	0.12659426158906453
1.0736214747707526	0.12676408454404503
1.0737214747707526	0.12693139035344156
1.0738214747707526	0.12709620450438516
1.0739214747707526	0.1272585520783116
1.0740214747707526	0.12741845775992638
1.0741214747707528	0.127575945845914
1.0742214747707526	0.12773104025339782
1.0743214747707528	0.12788376452816028
1.0744214747707528	0.1280341418526362
1.0745214747707528	0.12818219505367773
1.0746214747707528	0.12832794661010524
1.0747214747707527	0.12847141866005296
1.0748214747707527	0.12861263300811182
1.0749214747707527	0.12875161113227543
1.0750214747707527	0.12888837419070232
1.0751214747707527	0.12902294302829428
1.0752214747707527	0.12915533818309927
1.0753214747707527	0.1292855798925443
1.0754214747707527	0.12941368809950551
1.0755214747707527	0.12953968245821634
1.0756214747707527	0.1296635823400261
1.0757214747707526	0.12978540683900236
1.0758214747707526	0.1299051747773978
1.0759214747707526	0.13002290471097075
1.0760214747707526	0.1301386149341727
1.0761214747707526	0.13025232348520535
1.0762214747707528	0.1303640481509485
1.0763214747707526	0.1304738064717673
1.0764214747707528	0.1305816157461986
1.0765214747707528	0.13068749303552038
1.0766214747707528	0.1307914551682114
1.0767214747707528	0.1308935187443018
1.0768214747707527	0.1309937001396145
1.0769214747707527	0.13109201550991006
1.0770214747707527	0.13118848079492576
1.0771214747707527	0.13128311172232282
1.0772214747707527	0.1313759238115391
1.0773214747707527	0.13146693237754586
1.0774214747707527	0.1315561525345271
1.0775214747707527	0.13164359919946067
1.0776214747707527	0.13172928709562406
1.0777214747707526	0.1318132307560164
1.0778214747707526	0.1318954445267029
1.0779214747707526	0.13197594257008122
1.0780214747707526	0.13205473886807598
1.0781214747707526	0.1321318472252576
1.0782214747707526	0.13220728127189535
1.0783214747707528	0.13228105446693714
1.0784214747707528	0.13235318010092603
1.0785214747707528	0.1324236712988548
1.0786214747707528	0.1324925410229478
1.0787214747707528	0.13255980207539364
1.0788214747707527	0.1326254671010124
1.0789214747707527	0.13268954858986018
1.0790214747707527	0.13275205887979016
1.0791214747707527	0.13281301015894553
1.0792214747707527	0.13287241446820555
1.0793214747707527	0.13293028370357998
1.0794214747707527	0.1329866296185508
1.0795214747707527	0.13304146382636278
1.0796214747707527	0.13309479780227287
1.0797214747707526	0.13314664288574288
1.0798214747707526	0.13319701028259487
1.0799214747707526	0.13324591106712005
1.0800214747707526	0.13329335618413768
1.0801214747707526	0.1333393564510231
1.0802214747707528	0.13338392255968515
1.0803214747707526	0.1334270650785067
1.0804214747707528	0.1334687944542491
1.0805214747707528	0.13350912101390974
1.0806214747707528	0.13354805496655356
1.0807214747707528	0.13358560640509923
1.0808214747707527	0.13362178530807275
1.0809214747707527	0.1336566015413295
1.0810214747707527	0.1336900648597365
1.0811214747707527	0.1337221849088265
1.0812214747707527	0.1337529712264181
1.0813214747707527	0.13378243324420636
1.0814214747707527	0.1338105802893153
1.0815214747707527	0.1338374215858333
1.0816214747707527	0.13386296625630564
1.0817214747707526	0.13388722332320876
1.0818214747707526	0.1339102017103926
1.0819214747707526	0.13393191024449358
1.0820214747707526	0.13395235765632116
1.0821214747707526	0.13397155258222826
1.0822214747707526	0.13398950356543948
1.0823214747707528	0.13400621905736773
1.0824214747707528	0.13402170741890115
1.0825214747707528	0.1340359769216669
1.0826214747707528	0.13404903574927246
1.0827214747707528	0.1340608919985229
1.0828214747707527	0.13407155368061763
1.0829214747707527	0.13408102872232464
1.0830214747707527	0.13408932496713366
1.0831214747707527	0.13409645017638697
1.0832214747707527	0.1341024120303943
1.0833214747707527	0.13410721812952126
1.0834214747707527	0.13411087599526358
1.0835214747707527	0.13411339307130407
1.0836214747707527	0.1341147767245401
1.0837214747707526	0.13411503424610904
1.0838214747707526	0.1341141728523808
1.0839214747707526	0.13411219968594296
1.0840214747707526	0.13410912181656381
1.0841214747707526	0.13410494624213917
1.0842214747707528	0.1340996798896286
1.0843214747707526	0.1340933296159635
1.0844214747707528	0.13408590220895375
1.0845214747707528	0.13407740438816818
1.0846214747707528	0.1340678428058038
1.0847214747707528	0.13405722404754242
1.0848214747707527	0.13404555463338957
1.0849214747707527	0.13403284101850163
1.0850214747707527	0.13401908959399506
1.0851214747707527	0.13400430668775098
1.0852214747707527	0.13398849856519188
1.0853214747707527	0.13397167143006036
1.0854214747707527	0.1339538314251806
1.0855214747707527	0.13393498463319423
1.0856214747707527	0.13391513707730998
1.0857214747707526	0.13389429472201408
1.0858214747707526	0.13387246347378629
1.0859214747707526	0.13384964918179948
1.0860214747707526	0.13382585763860777
1.0861214747707526	0.13380109458082046
1.0862214747707526	0.1337753656897708
1.0863214747707528	0.13374867659217107
1.0864214747707526	0.1337210328607557
1.0865214747707528	0.13369244001491648
1.0866214747707528	0.1336629035213287
1.0867214747707528	0.133632428794562
1.0868214747707527	0.13360102119768896
1.0869214747707527	0.13356868604287772
1.0870214747707527	0.13353542859197723
1.0871214747707527	0.13350125405709912
1.0872214747707527	0.13346616760117783
1.0873214747707527	0.13343017433853585
1.0874214747707527	0.1333932793354293
1.0875214747707527	0.13335548761059282
1.0876214747707527	0.13331680413577113
1.0877214747707526	0.13327723383624437
1.0878214747707526	0.13323678159134558
1.0879214747707526	0.13319545223496998
1.0880214747707526	0.13315325055607408
1.0881214747707526	0.1331101812991718
1.0882214747707528	0.13306624916482027
1.0883214747707526	0.13302145881009736
1.0884214747707528	0.13297581484907484
1.0885214747707528	0.1329293218532805
1.0886214747707528	0.13288198435215923
1.0887214747707528	0.13283380683351892
1.0888214747707528	0.13278479374397903
1.0889214747707527	0.13273494948940506
1.0890214747707527	0.13268427843533886
1.0891214747707527	0.13263278490742522
1.0892214747707527	0.13258047319182828
1.0893214747707527	0.13252734753564321
1.0894214747707527	0.13247341214730204
1.0895214747707527	0.13241867119697628
1.0896214747707527	0.13236312881696619
1.0897214747707527	0.1323067891020908
1.0898214747707526	0.13224965611007347
1.0899214747707526	0.13219173386191235
1.0900214747707526	0.13213302634225954
1.0901214747707526	0.13207353749977965
1.0902214747707526	0.13201327124751572
1.0903214747707528	0.1319522314632422
1.0904214747707526	0.13189042198981604
1.0905214747707528	0.1318278466355208
1.0906214747707528	0.13176450917441118
1.0907214747707528	0.13170041334664045
1.0908214747707528	0.1316355628587993
1.0909214747707527	0.1315699613842377
1.0910214747707527	0.1315036125633847
1.0911214747707527	0.13143652000406872
1.0912214747707527	0.13136868728182718
1.0913214747707527	0.13130011794021434
1.0914214747707527	0.13123081549110555
1.0915214747707527	0.13116078341499518
1.0916214747707527	0.13109002516129203
1.0917214747707527	0.13101854414860872
1.0918214747707526	0.13094634376505124
1.0919214747707526	0.1308734273684951
1.0920214747707526	0.1307997982868718
1.0921214747707526	0.13072545981843656
1.0922214747707526	0.13065041523204374
1.0923214747707526	0.13057466776740773
1.0924214747707528	0.13049822063537342
1.0925214747707528	0.1304210770181706
1.0926214747707528	0.13034324006967002
1.0927214747707528	0.13026471291563624
1.0928214747707528	0.1301854986539777
1.0929214747707527	0.13010560035498903
1.0930214747707527	0.13002502106159539
1.0931214747707527	0.12994376378958744
1.0932214747707527	0.12986183152786004
1.0933214747707527	0.12977922723864077
1.0934214747707527	0.1296959538577208
1.0935214747707527	0.12961201429467914
1.0936214747707527	0.12952741143310226
1.0937214747707527	0.1294421481308086
1.0938214747707526	0.12935622722005896
1.0939214747707526	0.12926965150777095
1.0940214747707526	0.129182423775733
1.0941214747707526	0.12909454678080423
1.0942214747707526	0.12900602325512295
1.0943214747707528	0.1289168559063088
1.0944214747707526	0.12882704741765802
1.0945214747707528	0.12873660044834
1.0946214747707528	0.12864551763359158
1.0947214747707528	0.1285538015849052
1.0948214747707528	0.12846145489021865
1.0949214747707527	0.12836848011409624
1.0950214747707527	0.12827487979791588
1.0951214747707527	0.12818065646004453
1.0952214747707527	0.12808581259601784
1.0953214747707527	0.1279903506787128
1.0954214747707527	0.12789427315852295
1.0955214747707527	0.12779758246352388
1.0956214747707527	0.1277002809996445
1.0957214747707527	0.12760237115082793
1.0958214747707526	0.12750385527919922
1.0959214747707526	0.1274047357252204
1.0960214747707526	0.12730501480785147
1.0961214747707526	0.12720469482470362
1.0962214747707526	0.1271037780521972
1.0963214747707526	0.12700226674570822
1.0964214747707528	0.1269001631397168
1.0965214747707528	0.1267974694479605
1.0966214747707528	0.12669418786357187
1.0967214747707528	0.12659032055922478
1.0968214747707528	0.12648586968727343
1.0969214747707527	0.12638083737989086
1.0970214747707527	0.1262752257492083
1.0971214747707527	0.12616903688744432
1.0972214747707527	0.1260622728670412
1.0973214747707527	0.12595493574079283
1.0974214747707527	0.1258470275419751
1.0975214747707527	0.12573855028447292
1.0976214747707527	0.12562950596290026
1.0977214747707527	0.1255198965527275
1.0978214747707526	0.12540972401040063
1.0979214747707526	0.1252989902734611
1.0980214747707526	0.12518769726065893
1.0981214747707526	0.12507584687207537
1.0982214747707526	0.12496344098922776
1.0983214747707528	0.12485048147518786
1.0984214747707526	0.12473697017468825
1.0985214747707528	0.12462290891423186
1.0986214747707528	0.12450829950219809
1.0987214747707528	0.12439314372894685
1.0988214747707528	0.12427744336692362
1.0989214747707527	0.12416120017075717
1.0990214747707527	0.12404441587736231
1.0991214747707527	0.12392709220603715
1.0992214747707527	0.12380923085855729
1.0993214747707527	0.12369083351927501
1.0994214747707527	0.12357190185520651
1.0995214747707527	0.12345243751612875
1.0996214747707527	0.12333244213466547
1.0997214747707527	0.12321191732637678
1.0998214747707526	0.12309086468984774
1.0999214747707526	0.12296928580676998
1.1000214747707526	0.12284718224202844
1.1001214747707526	0.1227245555437796
1.1002214747707526	0.12260140724353803
1.1003214747707526	0.12247773885624946
1.1004214747707528	0.12235355188037117
1.1005214747707526	0.12222884779794813
1.1006214747707528	0.1221036280746876
1.1007214747707528	0.12197789416002792
1.1008214747707528	0.12185164748721922
1.1009214747707528	0.12172488947338571
1.1010214747707527	0.12159762151959555
1.1011214747707527	0.12146984501093108
1.1012214747707527	0.12134156131655303
1.1013214747707527	0.12121277178976447
1.1014214747707527	0.12108347776807354
1.1015214747707527	0.1209536805732577
1.1016214747707527	0.12082338151142091
1.1017214747707527	0.12069258187305268
1.1018214747707527	0.12056128293308704
1.1019214747707526	0.1204294859509592
1.1020214747707526	0.12029719217065671
1.1021214747707526	0.12016440282077538
1.1022214747707526	0.12003111911457331
1.1023214747707528	0.11989734225001397
1.1024214747707526	0.11976307340982469
1.1025214747707528	0.11962831376153582
1.1026214747707528	0.11949306445753603
1.1027214747707528	0.11935732663510987
1.1028214747707528	0.11922110141648522
1.1029214747707528	0.11908438990887461
1.1030214747707527	0.11894719320451796
1.1031214747707527	0.11880951238071986
1.1032214747707527	0.11867134849989056
1.1033214747707527	0.11853270260958082
1.1034214747707527	0.11839357574251927
1.1035214747707527	0.11825396891664738
1.1036214747707527	0.11811388313515031
1.1037214747707527	0.11797331938649086
1.1038214747707527	0.11783227864443814
1.1039214747707526	0.11769076186809962
1.1040214747707526	0.11754877000194602
1.1041214747707526	0.117406303975839
1.1042214747707526	0.11726336470505813
1.1043214747707526	0.11711995309032018
1.1044214747707528	0.11697607001780741
1.1045214747707526	0.11683171635918473
1.1046214747707528	0.11668689297162148
1.1047214747707528	0.11654160069780913
1.1048214747707528	0.1163958403659794
1.1049214747707528	0.11624961278992045
1.1050214747707527	0.11610291876898836
1.1051214747707527	0.11595575908812598
1.1052214747707527	0.11580813451787092
1.1053214747707527	0.11566004581436437
1.1054214747707527	0.11551149371936832
1.1055214747707527	0.11536247896026255
1.1056214747707527	0.11521300225006029
1.1057214747707527	0.1150630642874101
1.1058214747707527	0.11491266575659798
1.1059214747707526	0.11476180732755197
1.1060214747707526	0.11461048965584159
1.1061214747707526	0.11445871338268142
1.1062214747707526	0.11430647913492357
1.1063214747707526	0.11415378752505995
1.1064214747707526	0.1140006391512149
1.1065214747707528	0.1138470345971386
1.1066214747707528	0.11369297443220282
1.1067214747707528	0.11353845921138946
1.1068214747707528	0.1133834894752824
1.1069214747707528	0.11322806575005376
1.1070214747707527	0.11307218854745454
1.1071214747707527	0.11291585836479305
1.1072214747707527	0.11275907568492746
1.1073214747707527	0.11260184097624382
1.1074214747707527	0.11244415469263633
1.1075214747707527	0.1122860172734903
1.1076214747707527	0.11212742914365609
1.1077214747707527	0.11196839071343054
1.1078214747707527	0.11180890237852775
1.1079214747707526	0.11164896452005471
1.1080214747707526	0.11148857750448021
1.1081214747707526	0.11132774168361152
1.1082214747707526	0.11116645739455662
1.1083214747707526	0.11100472495969517
1.1084214747707528	0.11084254468664259
1.1085214747707526	0.11067991686821384
1.1086214747707528	0.11051684178238713
1.1087214747707528	0.11035331969226328
1.1088214747707528	0.1101893508460232
1.1089214747707528	0.11002493547689025
1.1090214747707527	0.10986007380308026
1.1091214747707527	0.10969476602775664
1.1092214747707527	0.10952901233898575
1.1093214747707527	0.1093628129096854
1.1094214747707527	0.10919616789756838
1.1095214747707527	0.10902907744509799
1.1096214747707527	0.10886154167942742
1.1097214747707527	0.1086935607123437
1.1098214747707527	0.1085251346402082
1.1099214747707526	0.1083562635438979
1.1100214747707526	0.10818694748874325
1.1101214747707526	0.10801718652446037
1.1102214747707526	0.10784698068508664
1.1103214747707526	0.10767632998891181
1.1104214747707526	0.1075052344384083
1.1105214747707528	0.10733369402015862
1.1106214747707528	0.10716170870477777
1.1107214747707528	0.10698927844684333
1.1108214747707528	0.10681640318480727
1.1109214747707528	0.10664308284092436
1.1110214747707527	0.10646931732116116
1.1111214747707527	0.10629510651511906
1.1112214747707527	0.10612045029594004
1.1113214747707527	0.10594534852021453
1.1114214747707527	0.1057698010279013
1.1115214747707527	0.10559380764222082
1.1116214747707527	0.10541736816956347
1.1117214747707527	0.10524048239939109
1.1118214747707527	0.1050631501041336
1.1119214747707526	0.10488537103908487
1.1120214747707526	0.10470714494229881
1.1121214747707526	0.10452847153447548
1.1122214747707526	0.10434935051885333
1.1123214747707526	0.1041697815810926
1.1124214747707528	0.1039897643891604
1.1125214747707526	0.10380929859320963
1.1126214747707528	0.10362838382545127
1.1127214747707528	0.1034470197000432
1.1128214747707528	0.10326520581294503
1.1129214747707528	0.10308294174179759
1.1130214747707528	0.10290022704578713
1.1131214747707527	0.10271706126550552
1.1132214747707527	0.10253344392281101
1.1133214747707527	0.10234937452068983
1.1134214747707527	0.1021648525431006
1.1135214747707527	0.10197987745483376
1.1136214747707527	0.10179444870135244
1.1137214747707527	0.101608565708641
1.1138214747707527	0.10142222788304349
1.1139214747707527	0.10123543461109402
1.1140214747707526	0.10104818525936743
1.1141214747707526	0.10086047917428757
1.1142214747707526	0.10067231568197299
1.1143214747707526	0.10048369408804403
1.1144214747707526	0.10029461367745318
1.1145214747707528	0.100105073714292
1.1146214747707526	0.09991507344160885
1.1147214747707528	0.09972461208121024
1.1148214747707528	0.0995336888334678
1.1149214747707528	0.09934230287711246
1.1150214747707528	0.09915045336903412
1.1151214747707527	0.0989581394440711
1.1152214747707527	0.09876536021479211
1.1153214747707527	0.0985721147712829
1.1154214747707527	0.09837840218091883
1.1155214747707527	0.09818422148813785
1.1156214747707527	0.09798957171421104
1.1157214747707527	0.09779445185700275
1.1158214747707527	0.0975988608907284
1.1159214747707527	0.09740279776570561
1.1160214747707526	0.09720626140810548
1.1161214747707526	0.09700925071968969
1.1162214747707526	0.09681176457755285
1.1163214747707526	0.09661380183385057
1.1164214747707528	0.0964153613155225
1.1165214747707526	0.09621644182402102
1.1166214747707528	0.09601704213501423
1.1167214747707528	0.09581716099810131
1.1168214747707528	0.09561679713651688
1.1169214747707528	0.0954159492468167
1.1170214747707528	0.09521461599857613
1.1171214747707527	0.09501279603407098
1.1172214747707527	0.09481048796795387
1.1173214747707527	0.09460769038691973
1.1174214747707527	0.0944044018493747
1.1175214747707527	0.0942006208850878
1.1176214747707527	0.0939963459948387
1.1177214747707527	0.0937915756500614
1.1178214747707527	0.09358630829247579
1.1179214747707527	0.09338054233371082
1.1180214747707526	0.09317427615492609
1.1181214747707526	0.09296750810642072
1.1182214747707526	0.09276023650722694
1.1183214747707526	0.0925524596447153
1.1184214747707526	0.0923441757741691
1.1185214747707528	0.09213538311835802
1.1186214747707526	0.09192607986711399
1.1187214747707528	0.09171626417687598
1.1188214747707528	0.09150593417024275
1.1189214747707528	0.0912950879355105
1.1190214747707528	0.09108372352619694
1.1191214747707527	0.09087183896055709
1.1192214747707527	0.09065943222109211
1.1193214747707527	0.09044650125404656
1.1194214747707527	0.09023304396888399
1.1195214747707527	0.09001905823776775
1.1196214747707527	0.08980454189502057
1.1197214747707527	0.08958949273656962
1.1198214747707527	0.0893739085193895
1.1199214747707527	0.08915778696091954
1.1200214747707526	0.08894112573848233
1.1201214747707526	0.08872392248867764
1.1202214747707526	0.0885061748067689
1.1203214747707526	0.08828788024605136
1.1204214747707526	0.08806903631721193
1.1205214747707526	0.08784964048766998
1.1206214747707528	0.08762969018090427
1.1207214747707528	0.0874091827757656
1.1208214747707528	0.08718811560576838
1.1209214747707528	0.08696648595837306
1.1210214747707528	0.08674429107424962
1.1211214747707527	0.08652152814651987
1.1212214747707527	0.08629819431999093
1.1213214747707527	0.08607428669035852
1.1214214747707527	0.08584980230340143
1.1215214747707527	0.08562473815415295
1.1216214747707527	0.08539909118605248
1.1217214747707527	0.08517285829008105
1.1218214747707527	0.08494603630386914
1.1219214747707527	0.0847186220107856
1.1220214747707526	0.08449061213901184
1.1221214747707526	0.0842620033605798
1.1222214747707526	0.08403279229039987
1.1223214747707526	0.08380297548525605
1.1224214747707526	0.08357254944278035
1.1225214747707528	0.08334151060039983
1.1226214747707526	0.08310985533426507
1.1227214747707528	0.08287757995813491
1.1228214747707528	0.08264468072225374
1.1229214747707528	0.08241115381218395
1.1230214747707528	0.0821769953476189
1.1231214747707527	0.0819422013811653
1.1232214747707527	0.08170676789708488
1.1233214747707527	0.08147069081001511
1.1234214747707527	0.08123396596365348
1.1235214747707527	0.08099658912939979
1.1236214747707527	0.08075855600498105
1.1237214747707527	0.08051986221301896
1.1238214747707527	0.08028050329957633
1.1239214747707527	0.08004047473265288
1.1240214747707526	0.07979977190065378
1.1241214747707526	0.07955839011080346
1.1242214747707526	0.07931632458753045
1.1243214747707526	0.07907357047079527
1.1244214747707526	0.07883012281438191
1.1245214747707526	0.07858597658414178
1.1246214747707528	0.07834112665618417
1.1247214747707526	0.07809556781502432
1.1248214747707528	0.07784929475166998
1.1249214747707528	0.07760230206166721
1.1250214747707528	0.07735458424307719
1.1251214747707527	0.07710613569441067
1.1252214747707527	0.07685695071248762
1.1253214747707527	0.07660702349025443
1.1254214747707527	0.07635634811451399
1.1255214747707527	0.07610491856361738
1.1256214747707527	0.07585272870506711
1.1257214747707527	0.07559977229306111
1.1258214747707527	0.07534604296595852
1.1259214747707527	0.07509153424367339
1.1260214747707527	0.07483623952499281
1.1261214747707526	0.07458015208480726
1.1262214747707526	0.07432326507126549
1.1263214747707526	0.07406557150283541
1.1264214747707526	0.07380706426528164
1.1265214747707528	0.0735477361085428
1.1266214747707526	0.07328757964352234
1.1267214747707528	0.07302658733876273
1.1268214747707528	0.07276475151703342
1.1269214747707528	0.07250206435180213
1.1270214747707528	0.07223851786358562
1.1271214747707528	0.07197410391619859
1.1272214747707527	0.07170881421287455
1.1273214747707527	0.07144264029225536
1.1274214747707527	0.07117557352425985
1.1275214747707527	0.07090760510580803
1.1276214747707527	0.07063872605640055
1.1277214747707527	0.07036892721356633
1.1278214747707527	0.0700981992281376
1.1279214747707527	0.06982653255937407
1.1280214747707527	0.06955391746992058
1.1281214747707526	0.06928034402058876
1.1282214747707526	0.0690058020649565
1.1283214747707526	0.06873028124378273
1.1284214747707526	0.0684537709792213
1.1285214747707526	0.06817626046882765
1.1286214747707528	0.06789773867936177
1.1287214747707526	0.06761819434035156
1.1288214747707528	0.06733761593743336
1.1289214747707528	0.06705599170544972
1.1290214747707528	0.06677330962128283
1.1291214747707528	0.06648955739642583
1.1292214747707527	0.06620472246927944
1.1293214747707527	0.06591879199715275
1.1294214747707527	0.06563175284795553
1.1295214747707527	0.06534359159157775
1.1296214747707527	0.06505429449093178
1.1297214747707527	0.06476384749264034
1.1298214747707527	0.06447223621736349
1.1299214747707527	0.0641794459497332
1.1300214747707527	0.0638854616278902
1.1301214747707526	0.06359026783259412
1.1302214747707526	0.06329384877588595
1.1303214747707526	0.06299618828928596
1.1304214747707526	0.06269726981149966
1.1305214747707526	0.06239707637560921
1.1306214747707526	0.0620955905957133
1.1307214747707528	0.06179279465300564
1.1308214747707528	0.06148867028124999
1.1309214747707528	0.06118319875161478
1.1310214747707528	0.06087636085684542
1.1311214747707528	0.06056813689473265
1.1312214747707527	0.06025850665083974
1.1313214747707527	0.05994744938043986
1.1314214747707527	0.05963494378963354
1.1315214747707527	0.059320968015590086
1.1316214747707527	0.05900549960586097
1.1317214747707527	0.05868851549672527
1.1318214747707527	0.0583699919904904
1.1319214747707527	0.058049904731707666
1.1320214747707527	0.057728228682224915
1.1321214747707526	0.05740493809500492
1.1322214747707526	0.05708000648664897
1.1323214747707526	0.056753406608529684
1.1324214747707526	0.056425110416455156
1.1325214747707526	0.05609508903877191
1.1326214747707528	0.055763312742802856
1.1327214747707526	0.055429750899522436
1.1328214747707528	0.05509437194633741
1.1329214747707528	0.05475714334787697
1.1330214747707528	0.05441803155462094
1.1331214747707528	0.0540770019592561
1.1332214747707527	0.05373401885058554
1.1333214747707527	0.05338904536482965
1.1334214747707527	0.05304204343412803
1.1335214747707527	0.05269297373205438
1.1336214747707527	0.05234179561592492
1.1337214747707527	0.05198846706566363
1.1338214747707527	0.05163294461897458
1.1339214747707527	0.05127518330254662
1.1340214747707527	0.05091513655898481
1.1341214747707526	0.05055275616914441
1.1342214747707526	0.05018799216950971
1.1343214747707526	0.04982079276421944
1.1344214747707526	0.04945110423131963
1.1345214747707526	0.049078870822765186
1.1346214747707526	0.04870403465766265
1.1347214747707528	0.04832653560817413
1.1348214747707528	0.047946311177481535
1.1349214747707528	0.04756329636909395
1.1350214747707528	0.047177423546760876
1.1351214747707528	0.046788622284149095
1.1352214747707527	0.04639681920334601
1.1353214747707527	0.04600193780116346
1.1354214747707527	0.04560389826210672
1.1355214747707527	0.04520261725671619
1.1356214747707527	0.04479800772388385
1.1357214747707527	0.044389978635548034
1.1358214747707527	0.043978434741985366
1.1359214747707527	0.043563276295736954
1.1360214747707527	0.04314439875190969
1.1361214747707526	0.04272169244235043
1.1362214747707526	0.04229504222085745
1.1363214747707526	0.041864327076216706
1.1364214747707526	0.041429419709427824
1.1365214747707526	0.04099018607099436
1.1366214747707528	0.040546484853558475
1.1367214747707526	0.04009816693452091
1.1368214747707528	0.03964507476246179
1.1369214747707528	0.03918704168032926
1.1370214747707528	0.03872389117718812
1.1371214747707528	0.038255436059159244
1.1372214747707527	0.03778147752858803
1.1373214747707527	0.03730180415873622
1.1374214747707527	0.036816190749142545
1.1375214747707527	0.03632439704423923
1.1376214747707527	0.035826166294719075
1.1377214747707527	0.03532122363742998
1.1378214747707527	0.034809274265021194
1.1379214747707527	0.034290001351023586
1.1380214747707527	0.0337630636892193
1.1381214747707527	0.03322809299773123
1.1382214747707526	0.03268469082775391
1.1383214747707526	0.032132425003708026
1.1384214747707526	0.03157082550502284
1.1385214747707526	0.030999379678671803
1.1386214747707526	0.03041752664461119
1.1387214747707528	0.029824650721395014
1.1388214747707526	0.029220073653814915
1.1389214747707528	0.02860304536453809
1.1390214747707528	0.02797273287220759
1.1391214747707528	0.027328206911253948
1.1392214747707528	0.026668425642856448
1.1393214747707527	0.025992214644959582
1.1394214747707527	0.025298242086982104
1.1395214747707527	0.024584987592914897
1.1396214747707527	0.02385070271395298
1.1397214747707527	0.023093360070820593
1.1398214747707527	0.022310586925269955
1.1399214747707527	0.021499576926743865
1.1400214747707527	0.020656970575799252
1.1401214747707527	0.019778689683379053
1.1402214747707526	0.018859702144212415

==> pics/refsym.txt <==
0.9422214747707527	0.9235579909951092
0.9423214747707527	0.9200260604579545
0.9424214747707527	0.9166701393770287
0.9425214747707527	0.9134687932146194
0.9426214747707526	0.9104046360147702
0.9427214747707526	0.9074633336543185
0.9428214747707527	0.9046329021166513
0.9429214747707527	0.9019032005865262
0.9430214747707527	0.8992655570638745
0.9431214747707527	0.896712486457058
0.9432214747707527	0.8942374746743917
0.9433214747707527	0.8918348107542152
0.9434214747707527	0.8894994545794491
0.9435214747707527	0.8872269313679183
0.9436214747707526	0.8850132465965701
0.9437214747707526	0.8828548167202386
0.9438214747707527	0.8807484122414305
0.9439214747707527	0.87869111054138
0.9440214747707527	0.8766802565009234
0.9441214747707527	0.8747134293938421
0.9442214747707527	0.8727884148727465
0.9443214747707527	0.8709031811212865
0.9444214747707527	0.8690558584392725
0.9445214747707527	0.8672447216751498
0.9446214747707526	0.8654681750348292
0.9447214747707526	0.863724738885255
0.9448214747707527	0.862013038241519
0.9449214747707527	0.8603317926821181
0.9450214747707527	0.8586798074815278
0.9451214747707527	0.8570559657851078
0.9452214747707527	0.8554592216803251
0.9453214747707527	0.8538885940418702
0.9454214747707527	0.8523431610475124
0.9455214747707527	0.8508220552774285
0.9456214747707526	0.8493244593228448
0.9457214747707526	0.8478496018407339
0.9458214747707527	0.8463967540003537
0.9459214747707527	0.8449652262751075
0.9460214747707527	0.8435543655395042
0.9461214747707527	0.8421635524365202
0.9462214747707527	0.8407921989851375
0.9463214747707527	0.839439746401844
0.9464214747707527	0.8381056631131008
0.9465214747707527	0.8367894429387399
0.9466214747707526	0.8354906034286216
0.9467214747707526	0.8342086843370423
0.9468214747707527	0.8329432462211919
0.9469214747707527	0.831693869151546
0.9470214747707527	0.8304601515234468
0.9471214747707527	0.8292417089603239
0.9472214747707527	0.8280381733000798
0.9473214747707527	0.8268491916570245
0.9474214747707527	0.8256744255526143
0.9475214747707527	0.8245135501089013
0.9476214747707526	0.8233662532992586
0.9477214747707526	0.8222322352514811
0.9478214747707527	0.8211112075988536
0.9479214747707527	0.8200028928752069
0.9480214747707527	0.8189070239503755
0.9481214747707527	0.817823343502794
0.9482214747707527	0.8167516035263027
0.9483214747707527	0.8156915648684754
0.9484214747707527	0.8146429967980431
0.9485214747707527	0.8136056765992034
0.9486214747707526	0.8125793891908011
0.9487214747707526	0.8115639267685383
0.9488214747707527	0.8105590884685288
0.9489214747707527	0.8095646800506773
0.9490214747707527	0.8085805136004458
0.9491214747707527	0.8076064072477463
0.9492214747707527	0.8066421849017512
0.9493214747707527	0.8056876760005497
0.9494214747707527	0.8047427152746297
0.9495214747707527	0.8038071425232769
0.9496214747707526	0.8028808024030296
0.9497214747707526	0.8019635442274136
0.9498214747707527	0.8010552217772168
0.9499214747707527	0.8001556931206504
0.9500214747707527	0.7992648204427479
0.9501214747707527	0.7983824698834703
0.9502214747707527	0.7975085113839302
0.9503214747707527	0.7966428185402842
0.9504214747707527	0.7957852684648049
0.9505214747707527	0.794935741653724
0.9506214747707527	0.7940941218614309
0.9507214747707526	0.7932602959806752
0.9508214747707527	0.7924341539284024
0.9509214747707527	0.791615588536938
0.9510214747707527	0.7908044954501741
0.9511214747707527	0.7900007730245172
0.9512214747707527	0.7892043222343121
0.9513214747707527	0.7884150465815047
0.9514214747707527	0.7876328520093132
0.9515214747707527	0.7868576468196908
0.9516214747707527	0.7860893415943797
0.9517214747707526	0.7853278491193688
0.9518214747707527	0.7845730843125739
0.9519214747707527	0.7838249641545819
0.9520214747707527	0.7830834076222845
0.9521214747707527	0.7823483356252848
0.9522214747707527	0.7816196709449036
0.9523214747707527	0.7808973381756807
0.9524214747707527	0.7801812636692453
0.9525214747707527	0.7794713754804173
0.9526214747707527	0.7787676033154659
0.9527214747707526	0.7780698784823996
0.9528214747707527	0.7773781338431899
0.9529214747707527	0.7766923037678517
0.9530214747707527	0.7760123240902786
0.9531214747707527	0.7753381320657675
0.9532214747707527	0.7746696663301363
0.9533214747707527	0.7740068668603781
0.9534214747707527	0.7733496749367733
0.9535214747707527	0.7726980331064028
0.9536214747707527	0.7720518851479814
0.9537214747707526	0.7714111760379824
0.9538214747707527	0.7707758519179648
0.9539214747707527	0.7701458600630869
0.9540214747707527	0.7695211488517067
0.9541214747707527	0.7689016677360806
0.9542214747707527	0.7682873672140598
0.9543214747707527	0.7676781988017877
0.9544214747707527	0.7670741150073197
0.9545214747707527	0.76647506930515
0.9546214747707527	0.7658810161116034
0.9547214747707526	0.7652919107610506
0.9548214747707526	0.76470770948292
0.9549214747707527	0.7641283693794698
0.9550214747707527	0.7635538484043004
0.9551214747707527	0.7629841053415547
0.9552214747707527	0.7624190997858092
0.9553214747707527	0.7618587921226044
0.9554214747707527	0.7613031435096062
0.9555214747707527	0.7607521158583568
0.9556214747707527	0.7602056718166168
0.9557214747707526	0.7596637747512531
0.9558214747707527	0.75912638873166
0.9559214747707527	0.7585934785137048
0.9560214747707527	0.7580650095241561
0.9561214747707527	0.7575409478455977
0.9562214747707527	0.7570212602017978
0.9563214747707527	0.7565059139435281
0.9564214747707527	0.7559948770348003
0.9565214747707527	0.7554881180395187
0.9566214747707527	0.7549856061085304
0.9567214747707526	0.754487310967062
0.9568214747707526	0.7539932029025158
0.9569214747707527	0.7535032527526327
0.9570214747707527	0.7530174318939942
0.9571214747707527	0.7525357122308598
0.9572214747707527	0.7520580661843195
0.9573214747707527	0.7515844666817673
0.9574214747707527	0.7511148871466627
0.9575214747707527	0.7506493014885891
0.9576214747707527	0.7501876840935925
0.9577214747707526	0.7497300098147858
0.9578214747707526	0.749276253963221
0.9579214747707527	0.7488263922990079
0.9580214747707527	0.7483804010226894
0.9581214747707527	0.7479382567668391
0.9582214747707527	0.7474999365879001
0.9583214747707527	0.7470654179582424
0.9584214747707527	0.7466346787584339
0.9585214747707527	0.7462076972697238
0.9586214747707527	0.7457844521667247
0.9587214747707526	0.7453649225102905
0.9588214747707526	0.7449490877405903
0.9589214747707527	0.7445369276703541
0.9590214747707527	0.7441284224783123
0.9591214747707527	0.7437235527027959
0.9592214747707527	0.7433222992355051
0.9593214747707527	0.7429246433154548
0.9594214747707527	0.7425305665230565
0.9595214747707527	0.7421400507743741
0.9596214747707527	0.7417530783155142
0.9597214747707526	0.7413696317171683
0.9598214747707526	0.7409896938692905
0.9599214747707527	0.7406132479759193
0.9600214747707527	0.7402402775501243
0.9601214747707527	0.7398707664090839
0.9602214747707527	0.7395046986692881
0.9603214747707527	0.7391420587418674
0.9604214747707527	0.7387828313280307
0.9605214747707527	0.7384270014146281
0.9606214747707527	0.7380745542698197
0.9607214747707526	0.7377254754388543
0.9608214747707526	0.7373797507399551
0.9609214747707527	0.7370373662603049
0.9610214747707527	0.7366983083521396
0.9611214747707527	0.7363625636289334
0.9612214747707527	0.7360301189616735
0.9613214747707527	0.7357009614752423
0.9614214747707527	0.7353750785448794
0.9615214747707527	0.7350524577927304
0.9616214747707527	0.7347330870844885
0.9617214747707526	0.7344169545261131
0.9618214747707526	0.7341040484606374
0.9619214747707527	0.7337943574650428
0.9620214747707527	0.7334878703472291
0.9621214747707527	0.7331845761430383
0.9622214747707527	0.732884464113374
0.9623214747707527	0.7325875237413761
0.9624214747707527	0.7322937447296731
0.9625214747707527	0.732003116997703
0.9626214747707527	0.7317156306791014
0.9627214747707526	0.7314312761191498
0.9628214747707526	0.7311500438722939
0.9629214747707527	0.7308719246997223
0.9630214747707527	0.7305969095670066
0.9631214747707527	0.7303249896417969
0.9632214747707527	0.7300561562915818
0.9633214747707527	0.7297904010815027
0.9634214747707527	0.7295277157722239
0.9635214747707527	0.729268092317855
0.9636214747707527	0.7290115228639305
0.9637214747707527	0.7287579997454406
0.9638214747707526	0.7285075154849108
0.9639214747707527	0.7282600627905356
0.9640214747707527	0.7280156345543539
0.9641214747707527	0.727774223850484
0.9642214747707527	0.7275358239333927
0.9643214747707527	0.7273004282362239
0.9644214747707527	0.7270680303691563
0.9645214747707527	0.7268386241178233
0.9646214747707527	0.7266122034417622
0.9647214747707527	0.7263887624729133
0.9648214747707526	0.7261682955141582
0.9649214747707527	0.7259507970379022
0.9650214747707527	0.7257362616846909
0.9651214747707527	0.7255246842618737
0.9652214747707527	0.7253160597423003
0.9653214747707527	0.7251103832630623
0.9654214747707527	0.7249076501242624
0.9655214747707527	0.7247078557878287
0.9656214747707527	0.7245109958763627
0.9657214747707527	0.7243170661720245
0.9658214747707526	0.7241260626154503
0.9659214747707527	0.7239379813047043
0.9660214747707527	0.7237528184942688
0.9661214747707527	0.7235705705940648
0.9662214747707527	0.7233912341685043
0.9663214747707527	0.7232148059355787
0.9664214747707527	0.723041282765977
0.9665214747707527	0.7228706616822366
0.9666214747707527	0.7227029398579226
0.9667214747707527	0.7225381146168427
0.9668214747707526	0.7223761834322895
0.9669214747707526	0.7222171439263096
0.9670214747707527	0.7220609938690111
0.9671214747707527	0.7219077311778895
0.9672214747707527	0.7217573539171925
0.9673214747707527	0.7216098602973058
0.9674214747707527	0.7214652486741715
0.9675214747707527	0.7213235175487316
0.9676214747707527	0.7211846655664016
0.9677214747707527	0.7210486915165695
0.9678214747707526	0.7209155943321263
0.9679214747707527	0.7207853730890111
0.9680214747707527	0.7206580270058015
0.9681214747707527	0.7205335554433123
0.9682214747707527	0.7204119579042345
0.9683214747707527	0.7202932340327878
0.9684214747707527	0.7201773836144084
0.9685214747707527	0.7200644065754583
0.9686214747707527	0.7199543029829591
0.9687214747707527	0.7198470730443557
0.9688214747707526	0.7197427171072959
0.9689214747707526	0.7196412356594447
0.9690214747707527	0.7195426293283175
0.9691214747707527	0.7194468988811404
0.9692214747707527	0.7193540452247331
0.9693214747707527	0.7192640694054158
0.9694214747707527	0.7191769726089444
0.9695214747707527	0.7190927561604664
0.9696214747707527	0.7190114215244984
0.9697214747707527	0.7189329703049361
0.9698214747707526	0.7188574042450776
0.9699214747707527	0.7187847252276801
0.9700214747707527	0.7187149352750336
0.9701214747707527	0.7186480365490643
0.9702214747707527	0.7185840313514545
0.9703214747707527	0.7185229221237931
0.9704214747707527	0.7184647114477475
0.9705214747707527	0.7184094020452603
0.9706214747707527	0.718356996778762
0.9707214747707527	0.7183074986514247
0.9708214747707526	0.7182609108074196
0.9709214747707526	0.7182172365322141
0.9710214747707527	0.7181764792528842
0.9711214747707527	0.7181386425384524
0.9712214747707527	0.7181037301002547
0.9713214747707527	0.7180717457923241
0.9714214747707527	0.7180426936118035
0.9715214747707527	0.7180165776993815
0.9716214747707527	0.7179934023397537
0.9717214747707527	0.7179731719621063
0.9718214747707526	0.7179558911406253
0.9719214747707526	0.7179415645950337
0.9720214747707527	0.7179301971911475
0.9721214747707527	0.7179217939414629
0.9722214747707527	0.717916360005765
0.9723214747707527	0.7179139006917623
0.9724214747707527	0.7179144214557505
0.9725214747707527	0.7179179279032967
0.9726214747707527	0.7179244257899529
0.9727214747707527	0.7179339210219956
0.9728214747707526	0.7179464196571906
0.9729214747707526	0.7179619279055869
0.9730214747707527	0.7179804521303357
0.9731214747707527	0.7180019988485324
0.9732214747707527	0.7180265747320981
0.9733214747707527	0.7180541866086755
0.9734214747707527	0.7180848414625584
0.9735214747707527	0.718118546435657
0.9736214747707527	0.7181553088284733
0.9737214747707527	0.7181951361011276
0.9738214747707526	0.7182380358743939
0.9739214747707526	0.7182840159307826
0.9740214747707527	0.7183330842156384
0.9741214747707527	0.71838524883828
0.9742214747707527	0.7184405180731611
0.9743214747707527	0.7184989003610726
0.9744214747707527	0.7185604043103648
0.9745214747707527	0.7186250386982137
0.9746214747707527	0.7186928124719075
0.9747214747707527	0.7187637347501766
0.9748214747707526	0.7188378148245503
0.9749214747707526	0.7189150621607487
0.9750214747707527	0.7189954864001142
0.9751214747707527	0.7190790973610652
0.9752214747707527	0.7191659050405975
0.9753214747707527	0.7192559196158193
0.9754214747707527	0.719349151445516
0.9755214747707527	0.7194456110717576
0.9756214747707527	0.7195453092215437
0.9757214747707527	0.7196482568084841
0.9758214747707527	0.7197544649345206
0.9759214747707526	0.7198639448916853
0.9760214747707527	0.7199767081639015
0.9761214747707527	0.7200927664288278
0.9762214747707527	0.7202121315597337
0.9763214747707527	0.7203348156274314
0.9764214747707527	0.7204608309022392
0.9765214747707527	0.7205901898559963
0.9766214747707527	0.7207229051641136
0.9767214747707527	0.7208589897076816
0.9768214747707527	0.7209984565756107
0.9769214747707526	0.721141319066832
0.9770214747707527	0.7212875906925342
0.9771214747707527	0.7214372851784602
0.9772214747707527	0.7215904164672411
0.9773214747707527	0.7217469987207952
0.9774214747707527	0.7219070463227656
0.9775214747707527	0.7220705738810181
0.9776214747707527	0.7222375962301913
0.9777214747707527	0.7224081284342999
0.9778214747707527	0.7225821857893963
0.9779214747707526	0.7227597838262846
0.9780214747707527	0.7229409383133024
0.9781214747707527	0.7231256652591478
0.9782214747707527	0.7233139809157826
0.9783214747707527	0.7235059017813854
0.9784214747707527	0.7237014446033726
0.9785214747707527	0.7239006263814829
0.9786214747707527	0.7241034643709336
0.9787214747707527	0.7243099760856329
0.9788214747707527	0.724520179301469
0.9789214747707526	0.7247340920596722
0.9790214747707526	0.7249517326702357
0.9791214747707527	0.725173119715429
0.9792214747707527	0.725398272053368
0.9793214747707527	0.725627208821673
0.9794214747707527	0.7258599494412019
0.9795214747707527	0.7260965136198663
0.9796214747707527	0.7263369213565235
0.9797214747707527	0.7265811929449579
0.9798214747707527	0.7268293489779499
0.9799214747707526	0.7270814103514259
0.9800214747707527	0.7273373982687065
0.9801214747707527	0.7275973342448371
0.9802214747707527	0.727861240111025
0.9803214747707527	0.7281291380191647
0.9804214747707527	0.7284010504464634
0.9805214747707527	0.7286770002001698
0.9806214747707527	0.7289570104224062
0.9807214747707527	0.7292411045951057
0.9808214747707527	0.7295293065450612
0.9809214747707526	0.7298216404490843
0.9810214747707526	0.7301181308392782
0.9811214747707527	0.7304188026084291
0.9812214747707527	0.730723681015519
0.9813214747707527	0.7310327916913587
0.9814214747707527	0.7313461606443525
0.9815214747707527	0.7316638142663879
0.9816214747707527	0.7319857793388582
0.9817214747707527	0.732312083038833
0.9818214747707527	0.7326427529453491
0.9819214747707526	0.7329778170458641
0.9820214747707527	0.7333173037428488
0.9821214747707527	0.73366124186053
0.9822214747707527	0.7340096606517947
0.9823214747707527	0.7343625898052542
0.9824214747707527	0.7347200594524644
0.9825214747707527	0.7350821001753226
0.9826214747707527	0.7354487430136399
0.9827214747707527	0.7358200194728819
0.9828214747707527	0.736195961532102
0.9829214747707526	0.73657660165206
0.9830214747707526	0.7369619727835296
0.9831214747707527	0.737352108375817
0.9832214747707527	0.737747042385468
0.9833214747707527	0.738146809285199
0.9834214747707527	0.7385514440730419
0.9835214747707527	0.738960982281703
0.9836214747707527	0.7393754599881657
0.9837214747707527	0.7397949138235148
0.9838214747707527	0.7402193809830186
0.9839214747707526	0.7406488992364428
0.9840214747707527	0.7410835069386449
0.9841214747707527	0.7415232430404096
0.9842214747707527	0.7419681470995788
0.9843214747707527	0.742418259292449
0.9844214747707527	0.7428736204254667
0.9845214747707527	0.7433342719472158
0.9846214747707527	0.7438002559607211
0.9847214747707527	0.7442716152360661
0.9848214747707527	0.7447483932233379
0.9849214747707526	0.7452306340659088
0.9850214747707526	0.7457183826140721
0.9851214747707527	0.7462116844390311
0.9852214747707527	0.7467105858472651
0.9853214747707527	0.7472151338952765
0.9854214747707527	0.7477253764047295
0.9855214747707527	0.7482413619780065
0.9856214747707527	0.7487631400141759
0.9857214747707527	0.749290760725406
0.9858214747707527	0.7498242751538216
0.9859214747707526	0.7503637351888279
0.9860214747707526	0.7509091935849191
0.9861214747707527	0.7514607039799817
0.9862214747707527	0.7520183209141051
0.9863214747707527	0.7525820998489409
0.9864214747707527	0.7531520971875966
0.9865214747707527	0.753728370295107
0.9866214747707527	0.7543109775194883
0.9867214747707527	0.7548999782134136
0.9868214747707527	0.7554954327565072
0.9869214747707526	0.7560974025783004
0.9870214747707526	0.7567059501818645
0.9871214747707527	0.7573211391681455
0.9872214747707527	0.7579430342610204
0.9873214747707527	0.7585717013331228
0.9874214747707527	0.759207207432436
0.9875214747707527	0.7598496208097019
0.9876214747707527	0.7604990109466777
0.9877214747707527	0.7611554485852592
0.9878214747707527	0.761819005757511
0.9879214747707527	0.7624897558166429
0.9880214747707526	0.7631677734689636
0.9881214747707527	0.7638531348068417
0.9882214747707527	0.7645459173427336
0.9883214747707527	0.7652462000442994
0.9884214747707527	0.7659540633706685
0.9885214747707527	0.766669589309879
0.9886214747707527	0.7673928614175611
0.9887214747707527	0.7681239648569055
0.9888214747707527	0.7688629864399552
0.9889214747707527	0.7696100146703061
0.9890214747707526	0.7703651397872456
0.9891214747707527	0.7711284538114065
0.9892214747707527	0.7719000505919885
0.9893214747707527	0.7726800258556356
0.9894214747707527	0.7734684772570034
0.9895214747707527	0.7742655044311344
0.9896214747707527	0.7750712090476755
0.9897214747707527	0.7758856948670606
0.9898214747707527	0.7767090677987075
0.9899214747707527	0.7775414359613487
0.9900214747707526	0.7783829097455744
0.9901214747707527	0.7792336018787014
0.9902214747707527	0.7800936274920511
0.9903214747707527	0.7809631041907891
0.9904214747707527	0.7818421521263993
0.9905214747707527	0.7827308940719537
0.9906214747707527	0.7836294555002825
0.9907214747707527	0.7845379646652115
0.9908214747707527	0.785456552685987
0.9909214747707527	0.7863853536350655
0.9910214747707526	0.7873245046294263
0.9911214747707526	0.7882741459255748
0.9912214747707527	0.7892344210184364
0.9913214747707527	0.7902054767443257
0.9914214747707527	0.7911874633882078
0.9915214747707527	0.7921805347954703
0.9916214747707527	0.7931848484884407
0.9917214747707527	0.7942005657878987
0.9918214747707527	0.7952278519398546
0.9919214747707527	0.7962668762478687
0.9920214747707526	0.7973178122112241
0.9921214747707527	0.798380837669266
0.9922214747707527	0.7994561349522382
0.9923214747707527	0.8005438910390236
0.9924214747707527	0.8016442977221196
0.9925214747707527	0.8027575517803135
0.9926214747707527	0.8038838551594796
0.9927214747707527	0.8050234151619733
0.9928214747707527	0.8061764446451478
0.9929214747707527	0.8073431622295165
0.9930214747707526	0.8085237925171629
0.9931214747707526	0.8097185663210248
0.9932214747707527	0.8109277209057139
0.9933214747707527	0.8121515002406061
0.9934214747707527	0.8133901552659841
0.9935214747707527	0.8146439441730629
0.9936214747707527	0.8159131326987945
0.9937214747707527	0.8171979944364541
0.9938214747707527	0.8184988111630205
0.9939214747707527	0.8198158731845222
0.9940214747707526	0.821149479700556
0.9941214747707527	0.822499939189312
0.9942214747707527	0.8238675698145453
0.9943214747707527	0.8252526998560767
0.9944214747707527	0.8266556681654768
0.9945214747707527	0.8280768246488239
0.9946214747707527	0.8295165307785177
0.9947214747707527	0.8309751601363339
0.9948214747707527	0.8324530989901324
0.9949214747707527	0.8339507469067883
0.9950214747707526	0.8354685174042313
0.9951214747707526	0.837006838645684
0.9952214747707527	0.8385661541795516
0.9953214747707527	0.8401469237286836
0.9954214747707527	0.841749624033183
0.9955214747707527	0.8433747497512736
0.9956214747707527	0.8450228144232591
0.9957214747707527	0.8466943515041145
0.9958214747707527	0.84838991547084
0.9959214747707527	0.8501100830113668
0.9960214747707526	0.8518554543025539
0.9961214747707527	0.8536266543856686
0.9962214747707527	0.8554243346486708
0.9963214747707527	0.8572491744257634
0.9964214747707527	0.85910188272582
0.9965214747707527	0.8609832001027916
0.9966214747707527	0.8628939006827454
0.9967214747707527	0.8648347943640529
0.9968214747707527	0.8668067292093499
0.9969214747707527	0.8688105940503235
0.9970214747707526	0.8708473213292013
0.9971214747707526	0.8729178902040599
0.9972214747707527	0.8750233299488519
0.9973214747707527	0.8771647236834563
0.9974214747707527	0.8793432124742306
0.9975214747707527	0.881559999851521
0.9976214747707527	0.8838163567977719
0.9977214747707527	0.8861136272682344
0.9978214747707527	0.8884532343162573
0.9979214747707527	0.8908366869070216
0.9980214747707526	0.8932655875177968
0.9981214747707527	0.8957416406398625
0.9982214747707527	0.8982666623178698
0.9983214747707527	0.9008425908874856
0.9984214747707527	0.9034714991026253
0.9985214747707527	0.906155607881142
0.9986214747707527	0.9088973019440538
0.9987214747707527	0.9116991476808355
0.9988214747707527	0.9145639136451499
0.9989214747707527	0.9174945941758315
0.9990214747707526	0.920494436752677
0.9991214747707526	0.9235669738433686
0.9992214747707527	0.9267160601871473
0.9993214747707527	0.9299459167073232
0.9994214747707527	0.9332611825688962
0.9995214747707527	0.9366669773281378
0.9996214747707527	0.940168975700356
0.9997214747707527	0.9437734982604958
0.9998214747707527	0.9474876224797688
0.9999214747707527	0.9513193200264849
1.0000214747707528	0.9794174482740957
1.0001214747707527	0.9525707018071338
1.0002214747707527	0.937627808161646
1.0003214747707527	0.9267283441550598
1.0004214747707527	0.9181773175439644
1.0005214747707527	0.9112623289902833
1.0006214747707527	0.9056089264908336
1.0007214747707527	0.9009980890089007
1.0008214747707527	0.8972965873214811
1.0009214747707527	0.8944263243359446
1.0010214747707527	0.892350846006841
1.0011214747707526	0.8910718887493935
1.0012214747707526	0.8906350274966913
1.0013214747707526	0.8911492593555976
1.0014214747707526	0.8928388043744214
1.0015214747707526	0.896199460381328
1.0016214747707526	0.9027130720184035
1.0017214747707528	0.905825527825188
1.0018214747707528	0.8872346110984588
1.0019214747707528	0.8751775961826587
1.0020214747707528	0.8654225893854477
1.0021214747707528	0.8570035640612832
1.0022214747707527	0.8495030121437079
1.0023214747707527	0.8426930193820079
1.0024214747707527	0.836431859799309
1.0025214747707527	0.8306236453805087
1.0026214747707527	0.825199533632232
1.0027214747707527	0.8201078723415757
1.0028214747707527	0.8153085668583553
1.0029214747707527	0.8107696425151186
1.0030214747707527	0.8064650351473581
1.0031214747707526	0.8023731099840125
1.0032214747707526	0.7984756335956348
1.0033214747707526	0.7947570390534924
1.0034214747707526	0.7912038873300168
1.0035214747707526	0.787804463880544
1.0036214747707526	0.7845484707036643
1.0037214747707528	0.7814267873329283
1.0038214747707528	0.7784312825676273
1.0039214747707528	0.7755546642013018
1.0040214747707528	0.7727903576495334
1.0041214747707528	0.770132406865163
1.0042214747707527	0.7675753926600146
1.0043214747707527	0.7651143647779338
1.0044214747707527	0.762744784945949
1.0045214747707527	0.7604624787742397
1.0046214747707527	0.7582635948519478
1.0047214747707527	0.7561445697425672
1.0048214747707527	0.7541020978528687
1.0049214747707527	0.7521331053560556
1.0050214747707527	0.7502347275096855
1.0051214747707526	0.7484042888335033
1.0052214747707526	0.7466392857103546
1.0053214747707526	0.7449373710510238
1.0054214747707526	0.7432963407259127
1.0055214747707526	0.7417141215163549
1.0056214747707526	0.7401887603787513
1.0057214747707528	0.7387184148476139
1.0058214747707528	0.7373013444305618
1.0059214747707528	0.7359359028704598
1.0060214747707528	0.7346205311683801
1.0061214747707528	0.733353751276242
1.0062214747707527	0.7321341603808688
1.0063214747707527	0.7309604257118958
1.0064214747707527	0.7298312798150328
1.0065214747707527	0.7287455162398823
1.0066214747707527	0.7277019855979927
1.0067214747707527	0.7266995919524385
1.0068214747707527	0.7257372895049581
1.0069214747707527	0.7248140795507791
1.0070214747707527	0.7239290076748071
1.0071214747707526	0.7230811611658883
1.0072214747707526	0.7222696666285108
1.0073214747707526	0.7214936877736218
1.0074214747707526	0.7207524233722296
1.0075214747707526	0.7200451053572267
1.0076214747707526	0.7193709970604103
1.0077214747707526	0.7187293915730268
1.0078214747707528	0.7181196102193521
1.0079214747707528	0.7175410011338934
1.0080214747707528	0.7169929379336977
1.0081214747707528	0.7164748184781101
1.0082214747707527	0.715986063709044
1.0083214747707527	0.7155261165654682
1.0084214747707527	0.7150944409664229
1.0085214747707527	0.7146905208573745
1.0086214747707527	0.7143138593152054
1.0087214747707527	0.7139639777075374
1.0088214747707527	0.7136404149024685
1.0089214747707527	0.7133427265251497
1.0090214747707527	0.7130704842579182
1.0091214747707526	0.7128232751809911
1.0092214747707526	0.7126007011509609
1.0093214747707526	0.7124023782145822
1.0094214747707526	0.7122279360555062
1.0095214747707526	0.7120770174718428
1.0096214747707526	0.7119492778825767
1.0097214747707528	0.7118443848610245
1.0098214747707528	0.7117620176936601
1.0099214747707528	0.7117018669627583
1.0100214747707528	0.7116636341514355
1.0101214747707528	0.7116470312697586
1.0102214747707527	0.7116517805007055
1.0103214747707527	0.7116776138648367
1.0104214747707527	0.7117242729026353
1.0105214747707527	0.7117915083735343
1.0106214747707527	0.7118790799707331
1.0107214747707527	0.7119867560509605
1.0108214747707527	0.7121143133784053
1.0109214747707527	0.7122615368820923
1.0110214747707527	0.7124282194260272
1.0111214747707526	0.7126141615914942
1.0112214747707526	0.7128191714709079
1.0113214747707526	0.7130430644727006
1.0114214747707526	0.7132856631367281
1.0115214747707526	0.7135467969597321
1.0116214747707526	0.7138263022304318
1.0117214747707526	0.7141240218738296
1.0118214747707528	0.7144398053043773
1.0119214747707528	0.7147735082876392
1.0120214747707528	0.7151249928101493
1.0121214747707528	0.7154941269571523
1.0122214747707527	0.7158807847979759
1.0123214747707527	0.716284846278762
1.0124214747707527	0.7167061971223482
1.0125214747707527	0.7171447287350822
1.0126214747707527	0.7176003381203719
1.0127214747707527	0.7180729277988169
1.0128214747707527	0.7185624057347488
1.0129214747707527	0.7190686852690541
1.0130214747707527	0.7195916850581541
1.0131214747707527	0.7201313290190365
1.0132214747707526	0.7206875462802499
1.0133214747707526	0.721260271138788
1.0134214747707526	0.7218494430227994
1.0135214747707526	0.7224550064600758
1.0136214747707526	0.7230769110523069
1.0137214747707528	0.7237151114550574
1.0138214747707526	0.7243695673634837
1.0139214747707528	0.7250402435038156
1.0140214747707528	0.7257271096305862
1.0141214747707528	0.7264301405297188
1.0142214747707528	0.727149316027474
1.0143214747707527	0.7278846210053629
1.0144214747707527	0.7286360454211127
1.0145214747707527	0.7294035843357843
1.0146214747707527	0.7301872379471852
1.0147214747707527	0.73098701162971
1.0148214747707527	0.7318029159807736
1.0149214747707527	0.7326349668740308
1.0150214747707527	0.7334831855195763
1.0151214747707527	0.7343475985313644
1.0152214747707526	0.7352282380020925
1.0153214747707526	0.7361251415858292
1.0154214747707526	0.7370383525886911
1.0155214747707526	0.7379679200679026
1.0156214747707526	0.7389138989396004
1.0157214747707526	0.7398763500957829
1.0158214747707528	0.7408553405308299
1.0159214747707528	0.7418509434780707
1.0160214747707528	0.7428632385569189
1.0161214747707528	0.7438923119311075
1.0162214747707528	0.7449382564786527
1.0163214747707527	0.7460011719741901
1.0164214747707527	0.7470811652844045
1.0165214747707527	0.7481783505773223
1.0166214747707527	0.7492928495463161
1.0167214747707527	0.7504247916497353
1.0168214747707527	0.7515743143671539
1.0169214747707527	0.7527415634733318
1.0170214747707527	0.7539266933310633
1.0171214747707527	0.7551298672041977
1.0172214747707526	0.7563512575922399
1.0173214747707526	0.7575910465880582
1.0174214747707526	0.7588494262603751
1.0175214747707526	0.7601265990628598
1.0176214747707526	0.7614227782718296
1.0177214747707526	0.7627381884547466
1.0178214747707526	0.7640730659719086
1.0179214747707528	0.7654276595139707
1.0180214747707528	0.7668022306781795
1.0181214747707528	0.7681970545865439
1.0182214747707528	0.7696124205494005
1.0183214747707527	0.7710486327782727
1.0184214747707527	0.77250601115231
1.0185214747707527	0.7739848920430141
1.0186214747707527	0.7754856292025107
1.0187214747707527	0.7770085947211778
1.0188214747707527	0.7785541800611044
1.0189214747707527	0.7801227971725746
1.0190214747707527	0.781714879701601
1.0191214747707527	0.783330884297505
1.0192214747707526	0.7849712920305567
1.0193214747707526	0.7866366099309776
1.0194214747707526	0.7883273726619453
1.0195214747707526	0.7900441443408871
1.0196214747707526	0.7917875205251484
1.0197214747707526	0.7935581303802808
1.0198214747707528	0.7953566390515949
1.0199214747707528	0.7971837502624644
1.0200214747707528	0.7990402091662118
1.0201214747707528	0.8009268054820977
1.0202214747707528	0.8028443769505659
1.0203214747707527	0.8047938131480001
1.0204214747707527	0.8067760597075155
1.0205214747707527	0.8087921229995116
1.0206214747707527	0.8108430753343702
1.0207214747707527	0.8129300607599533
1.0208214747707527	0.8150543015387695
1.0209214747707527	0.8172171054044248
1.0210214747707527	0.8194198737146778
1.0211214747707527	0.8216641106398644
1.0212214747707526	0.8239514335516226
1.0213214747707526	0.8262835848087613
1.0214214747707526	0.8286624451764947
1.0215214747707526	0.8310900491639099
1.0216214747707526	0.8335686026251921
1.0217214747707526	0.8361005030461611
1.0218214747707526	0.8386883630336975
1.0219214747707528	0.8413350376477575
1.0220214747707528	0.8440436563723801
1.0221214747707528	0.8468176607248451
1.0222214747707528	0.8496608487665912
1.0223214747707527	0.8525774281286627
1.0224214747707527	0.8555720796293887
1.0225214747707527	0.8586500341890634
1.0226214747707527	0.8618171666023968
1.0227214747707527	0.8650801109141538
1.0228214747707527	0.8684464038074432
1.0229214747707527	0.871924664790007
1.0230214747707527	0.8755248254178006
1.0231214747707527	0.8792584249172994
1.0232214747707526	0.8831389973350837
1.0233214747707526	0.8871825874183671
1.0234214747707526	0.891408451739951
1.0235214747707526	0.8958400334687902
1.0236214747707526	0.9005063538324817
1.0237214747707526	0.9054440610887045
1.0238214747707528	0.9107005618981756
1.0239214747707528	0.9163390284361238
1.0240214747707528	0.922446869615133
1.0241214747707528	0.9291511409906734
1.0242214747707528	0.9366494350002582
1.0243214747707527	0.9452809611350825
1.0244214747707527	0.9557294905514327
1.0245214747707527	0.9698972096437133
1.0246214747707527	1.
1.0247214747707527	0.9999999999999998
1.0248214747707527	0.9999999999999998
1.0249214747707527	0.9999999999999998
1.0250214747707527	1.
1.0251214747707527	0.9999999999999998
1.0252214747707526	0.9999999999999998
1.0253214747707526	1.
1.0254214747707526	0.9999999999999998
1.0255214747707526	0.9999999999999996
1.0256214747707526	1.
1.0257214747707526	1.
1.0258214747707526	0.9999999999999998
1.0259214747707528	1.
1.0260214747707528	1.
1.0261214747707528	1.
1.0262214747707528	0.9999999999999998
1.0263214747707528	0.9999999999999998
1.0264214747707527	0.9999999999999998
1.0265214747707527	0.9999999999999998
1.0266214747707527	1.
1.0267214747707527	0.9999999999999998
1.0268214747707527	1.
1.0269214747707527	1.
1.0270214747707527	1.
1.0271214747707527	1.
1.0272214747707527	0.9999999999999996
1.0273214747707526	1.
1.0274214747707526	0.9999999999999998
1.0275214747707526	0.9999999999999996
1.0276214747707526	0.9999999999999998
1.0277214747707526	1.
1.0278214747707528	0.9999999999999996
1.0279214747707526	0.9999999999999998
1.0280214747707528	0.9999999999999998
1.0281214747707528	1.
1.0282214747707528	1.
1.0283214747707528	1.
1.0284214747707527	1.
1.0285214747707527	0.9999999999999996
1.0286214747707527	1.
1.0287214747707527	0.9999999999999996
1.0288214747707527	1.
1.0289214747707527	1.
1.0290214747707527	0.9999999999999998
1.0291214747707527	1.
1.0292214747707527	1.
1.0293214747707526	1.
1.0294214747707526	1.
1.0295214747707526	1.
1.0296214747707526	1.
1.0297214747707526	0.9999999999999998
1.0298214747707526	1.
1.0299214747707528	0.9999999999999998
1.0300214747707528	1.
1.0301214747707528	1.
1.0302214747707528	0.9999999999999998
1.0303214747707528	1.
1.0304214747707527	1.
1.0305214747707527	1.
1.0306214747707527	1.
1.0307214747707527	1.
1.0308214747707527	1.
1.0309214747707527	1.
1.0310214747707527	0.9999999999999998
1.0311214747707527	1.
1.0312214747707527	1.
1.0313214747707526	1.
1.0314214747707526	1.
1.0315214747707526	1.
1.0316214747707526	0.9999999999999996
1.0317214747707526	1.
1.0318214747707526	0.9999999999999993
1.0319214747707526	1.
1.0320214747707528	1.
1.0321214747707528	0.9999999999999996
1.0322214747707528	0.9999999999999998
1.0323214747707528	1.
1.0324214747707527	0.9999999999999996
1.0325214747707527	1.
1.0326214747707527	1.
1.0327214747707527	0.9999999999999996
1.0328214747707527	1.
1.0329214747707527	0.9999999999999998
1.0330214747707527	1.
1.0331214747707527	1.
1.0332214747707527	0.9999999999999996
1.0333214747707526	1.
1.0334214747707526	0.9999999999999998
1.0335214747707526	1.
1.0336214747707526	0.9999999999999998
1.0337214747707526	1.
1.0338214747707526	1.
1.0339214747707528	1.
1.0340214747707528	0.9999999999999998
1.0341214747707528	0.9999999999999998
1.0342214747707528	0.9999999999999998
1.0343214747707528	1.
1.0344214747707527	1.
1.0345214747707527	1.
1.0346214747707527	1.
1.0347214747707527	1.0000000000000004
1.0348214747707527	1.
1.0349214747707527	1.
1.0350214747707527	0.9999999999999998
1.0351214747707527	0.9999999999999998
1.0352214747707527	0.9999999999999998
1.0353214747707526	1.
1.0354214747707526	1.
1.0355214747707526	1.
1.0356214747707526	1.0000000000000004
1.0357214747707526	1.
1.0358214747707526	1.
1.0359214747707526	1.0000000000000004
1.0360214747707528	0.9999999999999998
1.0361214747707528	1.
1.0362214747707528	1.
1.0363214747707528	1.
1.0364214747707527	1.
1.0365214747707527	1.
1.0366214747707527	0.9999999999999998
1.0367214747707527	0.9999999999999996
1.0368214747707527	1.
1.0369214747707527	1.
1.0370214747707527	1.
1.0371214747707527	1.
1.0372214747707527	1.
1.0373214747707526	1.
1.0374214747707526	0.9999999999999998
1.0375214747707526	1.
1.0376214747707526	1.
1.0377214747707526	1.
1.0378214747707526	1.
1.0379214747707528	1.
1.0380214747707528	1.
1.0381214747707528	1.
1.0382214747707528	0.9999999999999998
1.0383214747707528	1.
1.0384214747707528	1.
1.0385214747707527	1.
1.0386214747707527	1.
1.0387214747707527	0.9999999999999998
1.0388214747707527	0.9999999999999998
1.0389214747707527	1.
1.0390214747707527	0.9999999999999998
1.0391214747707527	0.9999999999999993
1.0392214747707527	1.
1.0393214747707527	1.
1.0394214747707526	1.
1.0395214747707526	1.
1.0396214747707526	0.9999999999999998
1.0397214747707526	0.9999999999999998
1.0398214747707526	0.9999999999999996
1.0399214747707526	1.0000000000000004
1.0400214747707528	0.9999999999999998
1.0401214747707528	1.0000000000000004
1.0402214747707528	1.0000000000000004
1.0403214747707528	0.9999999999999998
1.0404214747707528	1.
1.0405214747707527	1.
1.0406214747707527	1.
1.0407214747707527	1.
1.0408214747707527	0.9999999999999998
1.0409214747707527	0.9999999999999996
1.0410214747707527	1.
1.0411214747707527	1.
1.0412214747707527	0.9999999999999998
1.0413214747707527	1.
1.0414214747707526	0.9999999999999998
1.0415214747707526	1.
1.0416214747707526	1.0000000000000004
1.0417214747707526	1.
1.0418214747707526	1.
1.0419214747707528	0.9999999999999996
1.0420214747707526	1.
1.0421214747707528	1.0000000000000004
1.0422214747707528	0.9999999999999998
1.0423214747707528	0.9999999999999998
1.0424214747707528	1.
1.0425214747707527	1.0000000000000004
1.0426214747707527	0.9999999999999993
1.0427214747707527	0.9999999999999998
1.0428214747707527	0.9999999999999996
1.0429214747707527	0.9999999999999998
1.0430214747707527	1.
1.0431214747707527	1.
1.0432214747707527	1.
1.0433214747707527	0.9999999999999996
1.0434214747707526	1.
1.0435214747707526	0.9999999999999998
1.0436214747707526	0.9999999999999998
1.0437214747707526	1.
1.0438214747707526	0.9999999999999998
1.0439214747707526	1.
1.0440214747707528	1.
1.0441214747707528	0.9999999999999998
1.0442214747707528	1.
1.0443214747707528	1.
1.0444214747707528	1.
1.0445214747707527	0.9999999999999998
1.0446214747707527	0.9999999999999998
1.0447214747707527	1.
1.0448214747707527	1.
1.0449214747707527	1.
1.0450214747707527	1.
1.0451214747707527	0.9999999999999993
1.0452214747707527	0.9999999999999998
1.0453214747707527	1.
1.0454214747707526	0.9999999999999998
1.0455214747707526	1.
1.0456214747707526	1.
1.0457214747707526	1.
1.0458214747707526	0.9999999999999998
1.0459214747707526	0.9999999999999998
1.0460214747707526	0.9999999999999998
1.0461214747707528	1.
1.0462214747707528	0.9999999999999998
1.0463214747707528	0.9999999999999996
1.0464214747707528	0.9999999999999998
1.0465214747707527	0.9999999999999998
1.0466214747707527	0.9999999999999998
1.0467214747707527	1.
1.0468214747707527	1.
1.0469214747707527	0.9999999999999998
1.0470214747707527	0.9999999999999998
1.0471214747707527	1.
1.0472214747707527	1.
1.0473214747707527	1.
1.0474214747707526	0.9999999999999998
1.0475214747707526	1.
1.0476214747707526	1.
1.0477214747707526	1.0000000000000004
1.0478214747707526	1.
1.0479214747707526	0.9999999999999998
1.0480214747707528	0.9999999999999998
1.0481214747707528	0.9999999999999998
1.0482214747707528	1.
1.0483214747707528	1.
1.0484214747707528	1.
1.0485214747707527	1.
1.0486214747707527	1.
1.0487214747707527	0.9999999999999998
1.0488214747707527	0.9999999999999998
1.0489214747707527	0.9999999999999998
1.0490214747707527	1.
1.0491214747707527	1.
1.0492214747707527	0.9999999999999996
1.0493214747707527	1.
1.0494214747707526	0.9999999999999991
1.0495214747707526	0.9999999999999998
1.0496214747707526	1.
1.0497214747707526	1.
1.0498214747707526	0.9999999999999996
1.0499214747707526	0.9999999999999991
1.0500214747707526	0.9999999999999998
1.0501214747707528	0.9999999999999998
1.0502214747707528	1.
1.0503214747707528	1.
1.0504214747707528	1.0000000000000004
1.0505214747707528	1.
1.0506214747707527	1.
1.0507214747707527	1.
1.0508214747707527	1.0000000000000004
1.0509214747707527	0.9999999999999998
1.0510214747707527	1.0000000000000004
1.0511214747707527	1.
1.0512214747707527	1.
1.0513214747707527	0.9999999999999998
1.0514214747707527	0.9999999999999998
1.0515214747707526	1.
1.0516214747707526	0.9999999999999998
1.0517214747707526	1.
1.0518214747707526	0.9999999999999998
1.0519214747707526	0.9999999999999993
1.0520214747707528	1.
1.0521214747707528	0.9999999999999998
1.0522214747707528	0.9999999999999996
1.0523214747707528	1.
1.0524214747707528	0.9999999999999998
1.0525214747707528	1.
1.0526214747707527	1.
1.0527214747707527	1.
1.0528214747707527	1.
1.0529214747707527	1.
1.0530214747707527	0.9999999999999996
1.0531214747707527	0.9999999999999998
1.0532214747707527	0.9999999999999996
1.0533214747707527	1.
1.0534214747707527	0.9999999999999998
1.0535214747707526	1.
1.0536214747707526	0.9999999999999998
1.0537214747707526	1.
1.0538214747707526	0.9999999999999998
1.0539214747707526	1.0000000000000004
1.0540214747707526	0.9999999999999996
1.0541214747707528	1.
1.0542214747707528	1.
1.0543214747707528	0.9999999999999996
1.0544214747707528	0.9999999999999998
1.0545214747707528	1.
1.0546214747707527	1.0000000000000004
1.0547214747707527	1.
1.0548214747707527	0.9999999999999998
1.0549214747707527	0.9999999999999998
1.0550214747707527	1.
1.0551214747707527	0.9999999999999993
1.0552214747707527	0.9999999999999998
1.0553214747707527	0.9999999999999996
1.0554214747707527	0.9999999999999998
1.0555214747707526	1.0000000000000004
1.0556214747707526	0.9999999999999998
1.0557214747707526	1.
1.0558214747707526	1.
1.0559214747707526	0.9999999999999993
1.0560214747707528	0.9999999999999996
1.0561214747707526	1.
1.0562214747707528	1.
1.0563214747707528	0.9999999999999993
1.0564214747707528	1.
1.0565214747707528	0.9999999999999998
1.0566214747707527	1.
1.0567214747707527	1.0000000000000004
1.0568214747707527	1.
1.0569214747707527	0.9999999999999993
1.0570214747707527	0.9999999999999996
1.0571214747707527	0.9999999999999998
1.0572214747707527	0.9999999999999998
1.0573214747707527	0.9999999999999996
1.0574214747707527	0.9999999999999998
1.0575214747707526	0.9999999999999998
1.0576214747707526	1.
1.0577214747707526	0.9999999999999993
1.0578214747707526	0.9999999999999998
1.0579214747707526	1.
1.0580214747707526	1.
1.0581214747707528	1.
1.0582214747707528	0.9999999999999998
1.0583214747707528	0.9999999999999996
1.0584214747707528	1.
1.0585214747707528	0.9999999999999998
1.0586214747707527	1.
1.0587214747707527	0.9999999999999998
1.0588214747707527	0.9903299631506933
1.0589214747707527	0.9824626968665907
1.0590214747707527	0.9772423589407243
1.0591214747707527	0.9730716079250621
1.0592214747707527	0.969511811974979
1.0593214747707527	0.9663656064743109
1.0594214747707527	0.9635239165702358
1.0595214747707526	0.9609188739921501
1.0596214747707526	0.9585048160233115
1.0597214747707526	0.9562492591598195
1.0598214747707526	0.9541281074802513
1.0599214747707526	0.952122893813367
1.0600214747707526	0.9502190892921638
1.0601214747707526	0.9484050151397562
1.0602214747707528	0.9466711134280379
1.0603214747707528	0.9450094418173366
1.0604214747707528	0.9434133134824942
1.0605214747707528	0.9418770342436197
1.0606214747707527	0.9403957066106668
1.0607214747707527	0.9389650810159875
1.0608214747707527	0.9375814410364647
1.0609214747707527	0.9362415135614962
1.0610214747707527	0.9349423975777048
1.0611214747707527	0.933681507056663
1.0612214747707527	0.9324565246716291
1.0613214747707527	0.9312653639318403
1.0614214747707527	0.930106137933323
1.0615214747707526	0.928977133363927
1.0616214747707526	0.9278767887200865
1.0617214747707526	0.9268036759289348
1.0618214747707526	0.9257564847459193
1.0619214747707526	0.9247340094313478
1.0620214747707526	0.9237351373111152
1.0621214747707528	0.9227588389052568
1.0622214747707528	0.9218041593689801
1.0623214747707528	0.9208702110385597
1.0624214747707528	0.9199561669123226
1.0625214747707528	0.9190612549269175
1.0626214747707527	0.9181847529131649
1.0627214747707527	0.9173259841351828
1.0628214747707527	0.9164843133322382
1.0629214747707527	0.9156591431955869
1.0630214747707527	0.9148499112231476
1.0631214747707527	0.9140560869034884
1.0632214747707527	0.9132771691878587
1.0633214747707527	0.9125126842149358
1.0634214747707527	0.9117621832580133
1.0635214747707527	0.9110252408685351
1.0636214747707526	0.9103014531934261
1.0637214747707526	0.9095904364466952
1.0638214747707526	0.9088918255182993
1.0639214747707526	0.9082052727054655
1.0640214747707526	0.9075304465534904
1.0641214747707526	0.9068670307946661
1.0642214747707528	0.9062147233753217
1.0643214747707528	0.9055732355621798
1.0644214747707528	0.904942291120218
1.0645214747707528	0.9043216255551705
1.0646214747707528	0.9037109854145106
1.0647214747707527	0.9031101276414947
1.0648214747707527	0.9025188189773867
1.0649214747707527	0.9019368354075366
1.0650214747707527	0.901363961647435
1.0651214747707527	0.9007999906652384
1.0652214747707527	0.9002447232376587
1.0653214747707527	0.899697967536384
1.0654214747707527	0.8991595387425095
1.0655214747707527	0.8986292586866673
1.0656214747707526	0.8981069555127876
1.0657214747707526	0.8975924633636275
1.0658214747707526	0.8970856220863372
1.0659214747707526	0.8965862769565413
1.0660214747707526	0.8960942784195084
1.0661214747707528	0.8956094818471323
1.0662214747707526	0.8951317473095672
1.0663214747707528	0.8946609393604096
1.0664214747707528	0.8941969268345048
1.0665214747707528	0.8937395826574333
1.0666214747707528	0.8932887836658742
1.0667214747707527	0.8928444104381069
1.0668214747707527	0.8924063471339292
1.0669214747707527	0.8919744813433846
1.0670214747707527	0.8915487039436829
1.0671214747707527	0.8911289089637993
1.0672214747707527	0.8907149934562384
1.0673214747707527	0.8903068573755033
1.0674214747707527	0.8899044034628487
1.0675214747707527	0.8895075371369174
1.0676214747707526	0.8891161663899025
1.0677214747707526	0.8887302016888846
1.0678214747707526	0.8883495558820421
1.0679214747707526	0.8879741441094351
1.0680214747707526	0.8876038837180938
1.0681214747707526	0.8872386941811561
1.0682214747707528	0.8868784970208263
1.0683214747707528	0.8865232157349213
1.0684214747707528	0.8861727757268208
1.0685214747707528	0.8858271042386091
1.0686214747707528	0.8854861302872447
1.0687214747707527	0.8851497846035903
1.0688214747707527	0.8848179995741355
1.0689214747707527	0.8844907091852815
1.0690214747707527	0.884167848970042
1.0691214747707527	0.8838493559570326
1.0692214747707527	0.8835351686216414
1.0693214747707527	0.8832252268392394
1.0694214747707527	0.88291947184036
1.0695214747707527	0.8826178461677251
1.0696214747707526	0.8823202936350262
1.0697214747707526	0.8820267592873886
1.0698214747707526	0.8817371893634101
1.0699214747707526	0.8814515312587247
1.0700214747707526	0.8811697334909929
1.0701214747707528	0.8808917456662679
1.0702214747707526	0.880617518446661
1.0703214747707528	0.8803470035192444
1.0704214747707528	0.8800801535661542
1.0705214747707528	0.8798169222357961
1.0706214747707528	0.8795572641151491
1.0707214747707527	0.8793011347030854
1.0708214747707527	0.8790484903846758
1.0709214747707527	0.8787992884064244
1.0710214747707527	0.8785534868524087
1.0711214747707527	0.8783110446212669
1.0712214747707527	0.8780719214040061
1.0713214747707527	0.8778360776625926
1.0714214747707527	0.877603474609289
1.0715214747707527	0.8773740741867129
1.0716214747707526	0.8771478390485739
1.0717214747707526	0.8769247325410771
1.0718214747707526	0.8767047186849483
1.0719214747707526	0.8764877621580676
1.0720214747707526	0.8762738282786826
1.0721214747707526	0.8760628829891737
1.0722214747707528	0.8758548928403548
1.0723214747707526	0.8756498249762825
1.0724214747707528	0.8754476471195619
1.0725214747707528	0.8752483275571217
1.0726214747707528	0.8750518351264347
1.0727214747707527	0.8748581392021874
1.0728214747707527	0.8746672096833609
1.0729214747707527	0.8744790169807097
1.0730214747707527	0.8742935320046414
1.0731214747707527	0.874110726153451
1.0732214747707527	0.8739305713019307
1.0733214747707527	0.8737530397903146
1.0734214747707527	0.8735781044135578
1.0735214747707527	0.8734057384109356
1.0736214747707526	0.8732359154559552
1.0737214747707526	0.8730686096465586
1.0738214747707526	0.8729037954956148
1.0739214747707526	0.8727414479216886
1.0740214747707526	0.872581542240073
1.0741214747707528	0.8724240541540855
1.0742214747707526	0.8722689597466023
1.0743214747707528	0.8721162354718391
1.0744214747707528	0.8719658581473636
1.0745214747707528	0.8718178049463228
1.0746214747707528	0.8716720533898948
1.0747214747707527	0.8715285813399469
1.0748214747707527	0.871387366991888
1.0749214747707527	0.8712483888677244
1.0750214747707527	0.8711116258092982
1.0751214747707527	0.8709770569717059
1.0752214747707527	0.870844661816901
1.0753214747707527	0.8707144201074558
1.0754214747707527	0.8705863119004945
1.0755214747707527	0.8704603175417831
1.0756214747707527	0.8703364176599745
1.0757214747707526	0.8702145931609973
1.0758214747707526	0.8700948252226018
1.0759214747707526	0.8699770952890299
1.0760214747707526	0.8698613850658271
1.0761214747707526	0.8697476765147943
1.0762214747707528	0.8696359518490513
1.0763214747707526	0.8695261935282328
1.0764214747707528	0.8694183842538021
1.0765214747707528	0.8693125069644799
1.0766214747707528	0.869208544831789
1.0767214747707528	0.8691064812556979
1.0768214747707527	0.8690062998603857
1.0769214747707527	0.8689079844900897
1.0770214747707527	0.8688115192050739
1.0771214747707527	0.8687168882776768
1.0772214747707527	0.8686240761884618
1.0773214747707527	0.8685330676224536
1.0774214747707527	0.8684438474654725
1.0775214747707527	0.8683564008005388
1.0776214747707527	0.8682707129043755
1.0777214747707526	0.8681867692439835
1.0778214747707526	0.8681045554732962
1.0779214747707526	0.8680240574299185
1.0780214747707526	0.8679452611319245
1.0781214747707526	0.867868152774742
1.0782214747707526	0.8677927187281047
1.0783214747707528	0.8677189455330632
1.0784214747707528	0.8676468198990736
1.0785214747707528	0.867576328701146
1.0786214747707528	0.8675074589770521
1.0787214747707528	0.8674401979246062
1.0788214747707527	0.8673745328989877
1.0789214747707527	0.8673104514101397
1.0790214747707527	0.8672479411202091
1.0791214747707527	0.8671869898410542
1.0792214747707527	0.8671275855317945
1.0793214747707527	0.8670697162964203
1.0794214747707527	0.8670133703814497
1.0795214747707527	0.8669585361736373
1.0796214747707527	0.8669052021977268
1.0797214747707526	0.8668533571142575
1.0798214747707526	0.8668029897174049
1.0799214747707526	0.8667540889328806
1.0800214747707526	0.866706643815862
1.0801214747707526	0.866660643548977
1.0802214747707528	0.866616077440315
1.0803214747707526	0.8665729349214929
1.0804214747707528	0.8665312055457512
1.0805214747707528	0.8664908789860905
1.0806214747707528	0.8664519450334459
1.0807214747707528	0.8664143935949008
1.0808214747707527	0.8663782146919271
1.0809214747707527	0.8663433984586705
1.0810214747707527	0.8663099351402637
1.0811214747707527	0.8662778150911737
1.0812214747707527	0.8662470287735815
1.0813214747707527	0.8662175667557932
1.0814214747707527	0.8661894197106843
1.0815214747707527	0.8661625784141667
1.0816214747707527	0.8661370337436941
1.0817214747707526	0.8661127766767908
1.0818214747707526	0.8660897982896071
1.0819214747707526	0.8660680897555066
1.0820214747707526	0.8660476423436787
1.0821214747707526	0.8660284474177715
1.0822214747707526	0.8660104964345605
1.0823214747707528	0.8659937809426322
1.0824214747707528	0.8659782925810988
1.0825214747707528	0.865964023078333
1.0826214747707528	0.8659509642507274
1.0827214747707528	0.8659391080014773
1.0828214747707527	0.8659284463193829
1.0829214747707527	0.8659189712776753
1.0830214747707527	0.865910675032867
1.0831214747707527	0.8659035498236123
1.0832214747707527	0.8658975879696056
1.0833214747707527	0.8658927818704786
1.0834214747707527	0.8658891240047363
1.0835214747707527	0.8658866069286956
1.0836214747707527	0.8658852232754596
1.0837214747707526	0.8658849657538906
1.0838214747707526	0.8658858271476191
1.0839214747707526	0.8658878003140573
1.0840214747707526	0.8658908781834365
1.0841214747707526	0.8658950537578606
1.0842214747707528	0.8659003201103712
1.0843214747707526	0.8659066703840356
1.0844214747707528	0.865914097791046
1.0845214747707528	0.8659225956118316
1.0846214747707528	0.865932157194196
1.0847214747707528	0.8659427759524571
1.0848214747707527	0.8659544453666101
1.0849214747707527	0.8659671589814985
1.0850214747707527	0.8659809104060049
1.0851214747707527	0.865995693312249
1.0852214747707527	0.8660115014348083
1.0853214747707527	0.8660283285699388
1.0854214747707527	0.8660461685748201
1.0855214747707527	0.8660650153668057
1.0856214747707527	0.8660848629226894
1.0857214747707526	0.8661057052779865
1.0858214747707526	0.8661275365262134
1.0859214747707526	0.8661503508182001
1.0860214747707526	0.8661741423613925
1.0861214747707526	0.8661989054191797
1.0862214747707526	0.866224634310229
1.0863214747707528	0.8662513234078292
1.0864214747707526	0.8662789671392443
1.0865214747707528	0.8663075599850828
1.0866214747707528	0.8663370964786715
1.0867214747707528	0.866367571205438
1.0868214747707527	0.8663989788023105
1.0869214747707527	0.8664313139571225
1.0870214747707527	0.8664645714080226
1.0871214747707527	0.8664987459429003
1.0872214747707527	0.8665338323988216
1.0873214747707527	0.8665698256614637
1.0874214747707527	0.8666067206645701
1.0875214747707527	0.8666445123894068
1.0876214747707527	0.8666831958642289
1.0877214747707526	0.8667227661637558
1.0878214747707526	0.8667632184086546
1.0879214747707526	0.8668045477650298
1.0880214747707526	0.8668467494439255
1.0881214747707526	0.8668898187008286
1.0882214747707528	0.8669337508351798
1.0883214747707526	0.8669785411899021
1.0884214747707528	0.867024185150925
1.0885214747707528	0.8670706781467193
1.0886214747707528	0.867118015647841
1.0887214747707528	0.8671661931664815
1.0888214747707528	0.8672152062560218
1.0889214747707527	0.8672650505105954
1.0890214747707527	0.8673157215646612
1.0891214747707527	0.8673672150925748
1.0892214747707527	0.8674195268081719
1.0893214747707527	0.867472652464357
1.0894214747707527	0.8675265878526971
1.0895214747707527	0.8675813288030233
1.0896214747707527	0.8676368711830335
1.0897214747707527	0.8676932108979093
1.0898214747707526	0.8677503438899274
1.0899214747707526	0.867808266138087
1.0900214747707526	0.8678669736577402
1.0901214747707526	0.867926462500221
1.0902214747707526	0.8679867287524838
1.0903214747707528	0.8680477685367577
1.0904214747707526	0.8681095780101843
1.0905214747707528	0.868172153364479
1.0906214747707528	0.8682354908255892
1.0907214747707528	0.86829958665336
1.0908214747707528	0.8683644371412002
1.0909214747707527	0.8684300386157626
1.0910214747707527	0.8684963874366146
1.0911214747707527	0.8685634799959309
1.0912214747707527	0.8686313127181727
1.0913214747707527	0.8686998820597851
1.0914214747707527	0.8687691845088944
1.0915214747707527	0.8688392165850044
1.0916214747707527	0.8689099748387077
1.0917214747707527	0.8689814558513914
1.0918214747707526	0.8690536562349489
1.0919214747707526	0.8691265726315047
1.0920214747707526	0.8692002017131284
1.0921214747707526	0.869274540181563
1.0922214747707526	0.8693495847679564
1.0923214747707526	0.8694253322325917
1.0924214747707528	0.8695017793646264
1.0925214747707528	0.8695789229818293
1.0926214747707528	0.8696567599303305
1.0927214747707528	0.8697352870843637
1.0928214747707528	0.8698145013460225
1.0929214747707527	0.8698943996450103
1.0930214747707527	0.8699749789384046
1.0931214747707527	0.8700562362104115
1.0932214747707527	0.87013816847214
1.0933214747707527	0.8702207727613595
1.0934214747707527	0.8703040461422793
1.0935214747707527	0.8703879857053209
1.0936214747707527	0.8704725885668979
1.0937214747707527	0.8705578518691917
1.0938214747707526	0.870643772779941
1.0939214747707526	0.8707303484922286
1.0940214747707526	0.8708175762242671
1.0941214747707526	0.870905453219196
1.0942214747707526	0.8709939767448767
1.0943214747707528	0.8710831440936913
1.0944214747707526	0.8711729525823424
1.0945214747707528	0.8712633995516597
1.0946214747707528	0.871354482366408
1.0947214747707528	0.871446198415095
1.0948214747707528	0.8715385451097821
1.0949214747707527	0.8716315198859033
1.0950214747707527	0.8717251202020841
1.0951214747707527	0.8718193435399556
1.0952214747707527	0.871914187403982
1.0953214747707527	0.8720096493212868
1.0954214747707527	0.8721057268414767
1.0955214747707527	0.8722024175364756
1.0956214747707527	0.8722997190003554
1.0957214747707527	0.8723976288491723
1.0958214747707526	0.872496144720801
1.0959214747707526	0.8725952642747795
1.0960214747707526	0.8726949851921487
1.0961214747707526	0.8727953051752959
1.0962214747707526	0.8728962219478026
1.0963214747707526	0.8729977332542916
1.0964214747707528	0.8730998368602829
1.0965214747707528	0.873202530552039
1.0966214747707528	0.8733058121364276
1.0967214747707528	0.8734096794407754
1.0968214747707528	0.8735141303127275
1.0969214747707527	0.8736191626201091
1.0970214747707527	0.8737247742507919
1.0971214747707527	0.8738309631125559
1.0972214747707527	0.873937727132959
1.0973214747707527	0.8740450642592074
1.0974214747707527	0.8741529724580247
1.0975214747707527	0.8742614497155268
1.0976214747707527	0.8743704940370997
1.0977214747707527	0.8744801034472721
1.0978214747707526	0.8745902759895992
1.0979214747707526	0.8747010097265389
1.0980214747707526	0.8748123027393403
1.0981214747707526	0.8749241531279244
1.0982214747707526	0.8750365590107716
1.0983214747707528	0.8751495185248117
1.0984214747707526	0.8752630298253112
1.0985214747707528	0.8753770910857688
1.0986214747707528	0.8754917004978024
1.0987214747707528	0.8756068562710528
1.0988214747707528	0.8757225566330757
1.0989214747707527	0.8758387998292432
1.0990214747707527	0.8759555841226377
1.0991214747707527	0.8760729077939632
1.0992214747707527	0.8761907691414427
1.0993214747707527	0.8763091664807247
1.0994214747707527	0.8764280981447929
1.0995214747707527	0.8765475624838712
1.0996214747707527	0.8766675578653353
1.0997214747707527	0.8767880826736231
1.0998214747707526	0.8769091353101518
1.0999214747707526	0.8770307141932298
1.1000214747707526	0.8771528177579716
1.1001214747707526	0.8772754444562211
1.1002214747707526	0.8773985927564615
1.1003214747707526	0.8775222611437504
1.1004214747707528	0.8776464481196284
1.1005214747707526	0.8777711522020513
1.1006214747707528	0.8778963719253133
1.1007214747707528	0.8780221058399718
1.1008214747707528	0.8781483525127808
1.1009214747707528	0.8782751105266143
1.1010214747707527	0.8784023784804044
1.1011214747707527	0.8785301549890685
1.1012214747707527	0.8786584386834468
1.1013214747707527	0.8787872282102354
1.1014214747707527	0.8789165222319261
1.1015214747707527	0.8790463194267416
1.1016214747707527	0.8791766184885791
1.1017214747707527	0.8793074181269472
1.1018214747707527	0.8794387170669121
1.1019214747707526	0.8795705140490404
1.1020214747707526	0.8797028078293432
1.1021214747707526	0.8798355971792239
1.1022214747707526	0.8799688808854269
1.1023214747707528	0.880102657749986
1.1024214747707526	0.8802369265901758
1.1025214747707528	0.8803716862384638
1.1026214747707528	0.8805069355424631
1.1027214747707528	0.88064267336489
1.1028214747707528	0.8807788985835148
1.1029214747707528	0.880915610091125
1.1030214747707527	0.8810528067954817
1.1031214747707527	0.8811904876192799
1.1032214747707527	0.8813286515001094
1.1033214747707527	0.8814672973904192
1.1034214747707527	0.8816064242574803
1.1035214747707527	0.881746031083352
1.1036214747707527	0.8818861168648493
1.1037214747707527	0.8820266806135094
1.1038214747707527	0.8821677213555614
1.1039214747707526	0.8823092381319003
1.1040214747707526	0.8824512299980543
1.1041214747707526	0.8825936960241606
1.1042214747707526	0.8827366352949423
1.1043214747707526	0.8828800469096798
1.1044214747707528	0.8830239299821923
1.1045214747707526	0.8831682836408157
1.1046214747707528	0.8833131070283785
1.1047214747707528	0.8834583993021915
1.1048214747707528	0.88360415963402
1.1049214747707528	0.8837503872100799
1.1050214747707527	0.8838970812310121
1.1051214747707527	0.8840442409118747
1.1052214747707527	0.8841918654821294
1.1053214747707527	0.884339954185635
1.1054214747707527	0.8844885062806318
1.1055214747707527	0.8846375210397375
1.1056214747707527	0.8847869977499391
1.1057214747707527	0.8849369357125905
1.1058214747707527	0.8850873342434016
1.1059214747707526	0.8852381926724482
1.1060214747707526	0.8853895103441581
1.1061214747707526	0.8855412866173185
1.1062214747707526	0.8856935208650765
1.1063214747707526	0.8858462124749398
1.1064214747707526	0.8859993608487853
1.1065214747707528	0.8861529654028616
1.1066214747707528	0.8863070255677978
1.1067214747707528	0.8864615407886112
1.1068214747707528	0.8866165105247175
1.1069214747707528	0.8867719342499462
1.1070214747707527	0.8869278114525453
1.1071214747707527	0.887084141635207
1.1072214747707527	0.8872409243150731
1.1073214747707527	0.887398159023757
1.1074214747707527	0.8875558453073634
1.1075214747707527	0.8877139827265099
1.1076214747707527	0.8878725708563436
1.1077214747707527	0.8880316092865687
1.1078214747707527	0.8881910976214717
1.1079214747707526	0.8883510354799453
1.1080214747707526	0.8885114224955196
1.1081214747707526	0.8886722583163882
1.1082214747707526	0.8888335426054431
1.1083214747707526	0.8889952750403051
1.1084214747707528	0.8891574553133568
1.1085214747707526	0.8893200831317856
1.1086214747707528	0.8894831582176125
1.1087214747707528	0.8896466803077369
1.1088214747707528	0.8898106491539763
1.1089214747707528	0.8899750645231097
1.1090214747707527	0.8901399261969201
1.1091214747707527	0.8903052339722434
1.1092214747707527	0.8904709876610135
1.1093214747707527	0.8906371870903151
1.1094214747707527	0.8908038321024311
1.1095214747707527	0.8909709225549016
1.1096214747707527	0.8911384583205727
1.1097214747707527	0.8913064392876561
1.1098214747707527	0.8914748653597918
1.1099214747707526	0.8916437364561016
1.1100214747707526	0.8918130525112563
1.1101214747707526	0.8919828134755394
1.1102214747707526	0.8921530193149135
1.1103214747707526	0.8923236700110878
1.1104214747707526	0.8924947655615919
1.1105214747707528	0.8926663059798415
1.1106214747707528	0.8928382912952221
1.1107214747707528	0.8930107215531566
1.1108214747707528	0.8931835968151928
1.1109214747707528	0.8933569171590757
1.1110214747707527	0.8935306826788383
1.1111214747707527	0.89370489348488
1.1112214747707527	0.89387954970406
1.1113214747707527	0.8940546514797847
1.1114214747707527	0.8942301989720984
1.1115214747707527	0.894406192357779
1.1116214747707527	0.8945826318304357
1.1117214747707527	0.8947595176006086
1.1118214747707527	0.8949368498958662
1.1119214747707526	0.8951146289609149
1.1120214747707526	0.8952928550577008
1.1121214747707526	0.8954715284655246
1.1122214747707526	0.8956506494811469
1.1123214747707526	0.8958302184189065
1.1124214747707528	0.8960102356108396
1.1125214747707526	0.8961907014067907
1.1126214747707528	0.8963716161745483
1.1127214747707528	0.8965529802999568
1.1128214747707528	0.8967347941870548
1.1129214747707528	0.8969170582582023
1.1130214747707528	0.897099772954213
1.1131214747707527	0.8972829387344952
1.1132214747707527	0.8974665560771893
1.1133214747707527	0.8976506254793113
1.1134214747707527	0.8978351474568997
1.1135214747707527	0.8980201225451673
1.1136214747707527	0.8982055512986473
1.1137214747707527	0.8983914342913587
1.1138214747707527	0.898577772116957
1.1139214747707527	0.8987645653889056
1.1140214747707526	0.8989518147406322
1.1141214747707526	0.899139520825712
1.1142214747707526	0.8993276843180275
1.1143214747707526	0.8995163059119565
1.1144214747707526	0.8997053863225472
1.1145214747707528	0.8998949262857081
1.1146214747707526	0.9000849265583913
1.1147214747707528	0.9002753879187897
1.1148214747707528	0.9004663111665322
1.1149214747707528	0.9006576971228877
1.1150214747707528	0.900849546630966
1.1151214747707527	0.9010418605559286
1.1152214747707527	0.9012346397852075
1.1153214747707527	0.9014278852287174
1.1154214747707527	0.9016215978190816
1.1155214747707527	0.9018157785118622
1.1156214747707527	0.9020104282857888
1.1157214747707527	0.9022055481429969
1.1158214747707527	0.902401139109272
1.1159214747707527	0.9025972022342947
1.1160214747707526	0.902793738591895
1.1161214747707526	0.90299074928031
1.1162214747707526	0.9031882354224473
1.1163214747707526	0.903386198166149
1.1164214747707528	0.9035846386844779
1.1165214747707526	0.9037835581759788
1.1166214747707528	0.9039829578649864
1.1167214747707528	0.9041828390018981
1.1168214747707528	0.9043832028634835
1.1169214747707528	0.9045840507531833
1.1170214747707528	0.9047853840014234
1.1171214747707527	0.9049872039659287
1.1172214747707527	0.9051895120320461
1.1173214747707527	0.9053923096130805
1.1174214747707527	0.9055955981506256
1.1175214747707527	0.9057993791149123
1.1176214747707527	0.9060036540051616
1.1177214747707527	0.9062084243499393
1.1178214747707527	0.9064136917075243
1.1179214747707527	0.9066194576662895
1.1180214747707526	0.9068257238450731
1.1181214747707526	0.90703249189358
1.1182214747707526	0.9072397634927734
1.1183214747707526	0.9074475403552842
1.1184214747707526	0.9076558242258307
1.1185214747707528	0.9078646168816413
1.1186214747707526	0.9080739201328851
1.1187214747707528	0.9082837358231246
1.1188214747707528	0.9084940658297568
1.1189214747707528	0.9087049120644888
1.1190214747707528	0.9089162764738034
1.1191214747707527	0.9091281610394439
1.1192214747707527	0.9093405677789079
1.1193214747707527	0.9095534987459546
1.1194214747707527	0.9097669560311163
1.1195214747707527	0.9099809417622314
1.1196214747707527	0.9101954581049791
1.1197214747707527	0.9104105072634301
1.1198214747707527	0.9106260914806099
1.1199214747707527	0.9108422130390793
1.1200214747707526	0.9110588742615177
1.1201214747707526	0.9112760775113216
1.1202214747707526	0.9114938251932313
1.1203214747707526	0.9117121197539486
1.1204214747707526	0.9119309636827888
1.1205214747707526	0.9121503595123298
1.1206214747707528	0.9123703098190956
1.1207214747707528	0.9125908172242337
1.1208214747707528	0.912811884394232
1.1209214747707528	0.9130335140416271
1.1210214747707528	0.9132557089257508
1.1211214747707527	0.9134784718534799
1.1212214747707527	0.9137018056800092
1.1213214747707527	0.9139257133096411
1.1214214747707527	0.9141501976965988
1.1215214747707527	0.914375261845848
1.1216214747707527	0.9146009088139483
1.1217214747707527	0.9148271417099189
1.1218214747707527	0.9150539636961312
1.1219214747707527	0.9152813779892137
1.1220214747707526	0.915509387860989
1.1221214747707526	0.9157379966394205
1.1222214747707526	0.915967207709601
1.1223214747707526	0.9161970245147436
1.1224214747707526	0.9164274505572201
1.1225214747707528	0.9166584893996004
1.1226214747707526	0.9168901446657345
1.1227214747707528	0.9171224200418654
1.1228214747707528	0.9173553192777464
1.1229214747707528	0.9175888461878169
1.1230214747707528	0.9178230046523808
1.1231214747707527	0.9180577986188342
1.1232214747707527	0.9182932321029147
1.1233214747707527	0.9185293091899855
1.1234214747707527	0.9187660340363477
1.1235214747707527	0.9190034108706002
1.1236214747707527	0.9192414439950185
1.1237214747707527	0.9194801377869807
1.1238214747707527	0.9197194967004233
1.1239214747707527	0.9199595252673471
1.1240214747707526	0.9202002280993465
1.1241214747707526	0.920441609889196
1.1242214747707526	0.9206836754124695
1.1243214747707526	0.9209264295292047
1.1244214747707526	0.9211698771856183
1.1245214747707526	0.9214140234158581
1.1246214747707528	0.9216588733438158
1.1247214747707526	0.9219044321849761
1.1248214747707528	0.9221507052483305
1.1249214747707528	0.9223976979383331
1.1250214747707528	0.9226454157569235
1.1251214747707527	0.9228938643055898
1.1252214747707527	0.9231430492875116
1.1253214747707527	0.9233929765097457
1.1254214747707527	0.9236436518854862
1.1255214747707527	0.9238950814363828
1.1256214747707527	0.9241472712949323
1.1257214747707527	0.9244002277069383
1.1258214747707527	0.9246539570340419
1.1259214747707527	0.9249084657563273
1.1260214747707527	0.9251637604750069
1.1261214747707526	0.9254198479151929
1.1262214747707526	0.925676734928735
1.1263214747707526	0.9259344284971645
1.1264214747707526	0.9261929357347195
1.1265214747707528	0.9264522638914576
1.1266214747707526	0.926712420356478
1.1267214747707528	0.9269734126612376
1.1268214747707528	0.9272352484829659
1.1269214747707528	0.9274979356481984
1.1270214747707528	0.9277614821364146
1.1271214747707528	0.9280258960838009
1.1272214747707527	0.9282911857871251
1.1273214747707527	0.9285573597077448
1.1274214747707527	0.9288244264757397
1.1275214747707527	0.9290923948941924
1.1276214747707527	0.9293612739436006
1.1277214747707527	0.9296310727864341
1.1278214747707527	0.9299018007718634
1.1279214747707527	0.9301734674406259
1.1280214747707527	0.9304460825300797
1.1281214747707526	0.9307196559794116
1.1282214747707526	0.9309941979350432
1.1283214747707526	0.9312697187562169
1.1284214747707526	0.9315462290207785
1.1285214747707526	0.9318237395311721
1.1286214747707528	0.9321022613206391
1.1287214747707526	0.9323818056596493
1.1288214747707528	0.9326623840625663
1.1289214747707528	0.93294400829455
1.1290214747707528	0.933226690378717
1.1291214747707528	0.9335104426035745
1.1292214747707527	0.9337952775307203
1.1293214747707527	0.9340812080028472
1.1294214747707527	0.9343682471520445
1.1295214747707527	0.9346564084084226
1.1296214747707527	0.934945705509068
1.1297214747707527	0.9352361525073589
1.1298214747707527	0.935527763782637
1.1299214747707527	0.935820554050267
1.1300214747707527	0.9361145383721097
1.1301214747707526	0.9364097321674058
1.1302214747707526	0.9367061512241146
1.1303214747707526	0.9370038117107138
1.1304214747707526	0.9373027301884995
1.1305214747707526	0.9376029236243908
1.1306214747707526	0.9379044094042874
1.1307214747707528	0.9382072053469943
1.1308214747707528	0.9385113297187498
1.1309214747707528	0.9388168012483857
1.1310214747707528	0.9391236391431548
1.1311214747707528	0.9394318631052677
1.1312214747707527	0.9397414933491607
1.1313214747707527	0.9400525506195603
1.1314214747707527	0.9403650562103666
1.1315214747707527	0.94067903198441
1.1316214747707527	0.9409945003941392
1.1317214747707527	0.941311484503275
1.1318214747707527	0.9416300080095097
1.1319214747707527	0.9419500952682918
1.1320214747707527	0.9422717713177752
1.1321214747707526	0.9425950619049952
1.1322214747707526	0.942919993513351
1.1323214747707526	0.9432465933914701
1.1324214747707526	0.9435748895835447
1.1325214747707526	0.9439049109612285
1.1326214747707528	0.9442366872571974
1.1327214747707526	0.9445702491004787
1.1328214747707528	0.9449056280536626
1.1329214747707528	0.9452428566521228
1.1330214747707528	0.9455819684453789
1.1331214747707528	0.9459229980407439
1.1332214747707527	0.9462659811494143
1.1333214747707527	0.94661095463517
1.1334214747707527	0.9469579565658722
1.1335214747707527	0.9473070262679458
1.1336214747707527	0.9476582043840747
1.1337214747707527	0.9480115329343372
1.1338214747707527	0.9483670553810255
1.1339214747707527	0.9487248166974536
1.1340214747707527	0.9490848634410157
1.1341214747707526	0.9494472438308557
1.1342214747707526	0.9498120078304904
1.1343214747707526	0.9501792072357806
1.1344214747707526	0.950548895768681
1.1345214747707526	0.9509211291772351
1.1346214747707526	0.9512959653423382
1.1347214747707528	0.9516734643918261
1.1348214747707528	0.9520536888225182
1.1349214747707528	0.9524367036309065
1.1350214747707528	0.9528225764532395
1.1351214747707528	0.9532113777158503
1.1352214747707527	0.9536031807966541
1.1353214747707527	0.9539980621988364
1.1354214747707527	0.9543961017378939
1.1355214747707527	0.9547973827432835
1.1356214747707527	0.9552019922761155
1.1357214747707527	0.955610021364452
1.1358214747707527	0.9560215652580147
1.1359214747707527	0.9564367237042631
1.1360214747707527	0.95685560124809
1.1361214747707526	0.95727830755765
1.1362214747707526	0.957704957779143
1.1363214747707526	0.9581356729237832
1.1364214747707526	0.9585705802905718
1.1365214747707526	0.9590098139290061
1.1366214747707528	0.9594535151464418
1.1367214747707526	0.9599018330654792
1.1368214747707528	0.9603549252375376
1.1369214747707528	0.9608129583196707
1.1370214747707528	0.9612761088228114
1.1371214747707528	0.9617445639408406
1.1372214747707527	0.9622185224714125
1.1373214747707527	0.9626981958412647
1.1374214747707527	0.9631838092508574
1.1375214747707527	0.9636756029557614
1.1376214747707527	0.9641738337052811
1.1377214747707527	0.9646787763625704
1.1378214747707527	0.9651907257349788
1.1379214747707527	0.9657099986489766
1.1380214747707527	0.9662369363107806
1.1381214747707527	0.9667719070022696
1.1382214747707526	0.9673153091722463
1.1383214747707526	0.9678675749962918
1.1384214747707526	0.9684291744949777
1.1385214747707526	0.9690006203213283
1.1386214747707526	0.9695824733553893
1.1387214747707528	0.9701753492786048
1.1388214747707526	0.9707799263461853
1.1389214747707528	0.9713969546354615
1.1390214747707528	0.9720272671277933
1.1391214747707528	0.9726717930887464
1.1392214747707528	0.9733315743571435
1.1393214747707527	0.9740077853550404
1.1394214747707527	0.974701757913018
1.1395214747707527	0.9754150124070854
1.1396214747707527	0.9761492972860474
1.1397214747707527	0.9769066399291796
1.1398214747707527	0.9776894130747307
1.1399214747707527	0.978500423073256
1.1400214747707527	0.979343029424201
1.1401214747707527	0.9802213103166216
1.1402214747707526	0.9811402978557872

==> pics/transasym.txt <==
0.9422214747707527	0.07644200900491198
0.9432214747707527	0.10576252532561067
0.9442214747707527	0.12721158512724287
0.9452214747707527	0.14454077831967513
0.9462214747707527	0.15920780101486717
0.9472214747707527	0.17196182669990864
0.9482214747707527	0.18324839647369673
0.9492214747707527	0.19335781509823474
0.9502214747707527	0.20249148861606317
0.9512214747707527	0.2107956777656795
0.9522214747707527	0.21838032905510785
0.9532214747707527	0.22533033366985364
0.9542214747707527	0.23171263278595944
0.9552214747707527	0.23758090021418887
0.9562214747707527	0.24297873979821094
0.9572214747707527	0.24794193381567584
0.9582214747707527	0.2525000634121091
0.9592214747707527	0.2566777007645019
0.9602214747707527	0.2604953013307163
0.9612214747707527	0.263969881038292
0.9622214747707527	0.26711553588662085
0.9632214747707527	0.26994384370845687
0.9642214747707527	0.2724641760665939
0.9652214747707527	0.2746839402577273
0.9662214747707527	0.27660876583153804
0.9672214747707527	0.2782426460828155
0.9682214747707527	0.2795880420957494
0.9692214747707527	0.2806459547752671
0.9702214747707527	0.2814159686485517
0.9712214747707527	0.2818962698997626
0.9722214747707527	0.28208363999422553
0.9732214747707527	0.28197342526795643
0.9742214747707527	0.2815594819268733
0.9752214747707527	0.28083409495946265
0.9762214747707527	0.27978786844030307
0.9772214747707527	0.27840958353275647
0.9782214747707527	0.27668601908422763
0.9792214747707527	0.2746017279466599
0.9802214747707527	0.27213875988898445
0.9812214747707527	0.2692763189844635
0.9822214747707527	0.26599033934824906
0.9832214747707527	0.2622529576146485
0.9842214747707527	0.2580318529004688
0.9852214747707527	0.25328941415279316
0.9862214747707527	0.24798167908597782
0.9872214747707527	0.24205696573904492
0.9882214747707527	0.23545408265735648
0.9892214747707527	0.2280999494079708
0.9902214747707527	0.2199063725080744
0.9912214747707527	0.21076557898146903
0.9922214747707527	0.20054386504780247
0.9932214747707527	0.18907227909439814
0.9942214747707527	0.17613243018566188
0.9952214747707527	0.16143384582048176
0.9962214747707527	0.14457566535138305
0.9972214747707527	0.12497667005176591
0.9982214747707527	0.10173333768143754
0.9992214747707527	0.07328393981265066
1.0002214747707527	0
1.0012214747707526	0
1.0022214747707527	0
1.0032214747707526	0
1.0042214747707527	0
1.0052214747707526	0
1.0062214747707527	0
1.0072214747707526	0
1.0082214747707527	0
1.0092214747707526	0
1.0102214747707527	0
1.0112214747707526	0
1.0122214747707527	0
1.0132214747707526	0
1.0142214747707528	0
1.0152214747707526	0
1.0162214747707528	0
1.0172214747707526	0
1.0182214747707528	0
1.0192214747707526	0
1.0202214747707528	0
1.0212214747707526	0
1.0222214747707528	0
1.0232214747707526	0
1.0242214747707528	0
1.0252214747707526	0
1.0262214747707528	0
1.0272214747707527	0
1.0282214747707528	0
1.0292214747707527	0
1.0302214747707528	0
1.0312214747707527	0
1.0322214747707528	0
1.0332214747707527	0
1.0342214747707528	0
1.0352214747707527	0
1.0362214747707528	0
1.0372214747707527	0
1.0382214747707528	0
1.0392214747707527	0
1.0402214747707528	0
1.0412214747707527	0
1.0422214747707528	0
1.0432214747707527	0
1.0442214747707528	0
1.0452214747707527	0
1.0462214747707528	0
1.0472214747707527	0
1.0482214747707528	0
1.0492214747707527	0
1.0502214747707528	0
1.0512214747707527	0
1.0522214747707528	0
1.0532214747707527	0
1.0542214747707528	0
1.0552214747707527	0
1.0562214747707528	0
1.0572214747707527	0
1.0582214747707528	0
1.0592214747707527	0
1.0602214747707528	0
1.0612214747707527	0
1.0622214747707526	0
1.0632214747707527	0
1.0642214747707528	0
1.0652214747707527	0
1.0662214747707526	0
1.0672214747707527	0
1.0682214747707528	0
1.0692214747707527	0
1.0702214747707526	0
1.0712214747707527	0
1.0722214747707528	0
1.0732214747707527	0
1.0742214747707526	0
1.0752214747707527	0
1.0762214747707528	0
1.0772214747707527	0
1.0782214747707526	0
1.0792214747707527	0
1.0802214747707528	0
1.0812214747707527	0
1.0822214747707526	0
1.0832214747707527	0
1.0842214747707528	0
1.0852214747707527	0
1.0862214747707526	0
1.0872214747707527	0
1.0882214747707526	0
1.0892214747707527	0
1.0902214747707526	0
1.0912214747707527	0
1.0922214747707526	0
1.0932214747707527	0
1.0942214747707526	0
1.0952214747707527	0
1.0962214747707526	0
1.0972214747707527	0
1.0982214747707526	0
1.0992214747707527	0
1.1002214747707526	0
1.1012214747707527	0
1.1022214747707526	0
1.1032214747707527	0
1.1042214747707526	0
1.1052214747707527	0
1.1062214747707526	0
1.1072214747707527	0
1.1082214747707526	0
1.1092214747707527	0
1.1102214747707526	0
1.1112214747707527	0
1.1122214747707526	0
1.1132214747707527	0
1.1142214747707526	0
1.1152214747707527	0
1.1162214747707526	0
1.1172214747707527	0
1.1182214747707526	0
1.1192214747707527	0
1.1202214747707526	0
1.1212214747707527	0
1.1222214747707526	0
1.1232214747707527	0
1.1242214747707526	0
1.1252214747707527	0
1.1262214747707526	0
1.1272214747707527	0
1.1282214747707526	0
1.1292214747707527	0
1.1302214747707526	0
1.1312214747707527	0
1.1322214747707526	0
1.1332214747707527	0
1.1342214747707526	0
1.1352214747707527	0
1.1362214747707526	0
1.1372214747707527	0
1.1382214747707526	0
1.1392214747707528	0
1.1402214747707526	0

==> pics/transsym.txt <==
0.9422214747707527	0
0.9432214747707527	0
0.9442214747707527	0
0.9452214747707527	0
0.9462214747707527	0
0.9472214747707527	0
0.9482214747707527	0
0.9492214747707527	0
0.9502214747707527	0
0.9512214747707527	0
0.9522214747707527	0
0.9532214747707527	0
0.9542214747707527	0
0.9552214747707527	0
0.9562214747707527	0
0.9572214747707527	0
0.9582214747707527	0
0.9592214747707527	0
0.9602214747707527	0
0.9612214747707527	0
0.9622214747707527	0
0.9632214747707527	0
0.9642214747707527	0
0.9652214747707527	0
0.9662214747707527	0
0.9672214747707527	0
0.9682214747707527	0
0.9692214747707527	0
0.9702214747707527	0
0.9712214747707527	0
0.9722214747707527	0
0.9732214747707527	0
0.9742214747707527	0
0.9752214747707527	0
0.9762214747707527	0
0.9772214747707527	0
0.9782214747707527	0
0.9792214747707527	0
0.9802214747707527	0
0.9812214747707527	0
0.9822214747707527	0
0.9832214747707527	0
0.9842214747707527	0
0.9852214747707527	0
0.9862214747707527	0
0.9872214747707527	0
0.9882214747707527	0
0.9892214747707527	0
0.9902214747707527	0
0.9912214747707527	0
0.9922214747707527	0
0.9932214747707527	0
0.9942214747707527	0
0.9952214747707527	0
0.9962214747707527	0
0.9972214747707527	0
0.9982214747707527	0
0.9992214747707527	0
1.0002214747707527	0.06237219184040874
1.0012214747707526	0.10936497250373937
1.0022214747707527	0.15049698785629112
1.0032214747707526	0.2015243664043657
1.0042214747707527	0.23242460733998538
1.0052214747707526	0.2533607142896444
1.0062214747707527	0.26786583961913113
1.0072214747707526	0.27773033337148906
1.0082214747707527	0.28401393629095606
1.0092214747707526	0.28739929884903914
1.0102214747707527	0.28834821949929434
1.0112214747707526	0.2871808285290921
1.0122214747707527	0.28411921520202427
1.0132214747707526	0.2793124537197501
1.0142214747707528	0.27285068397252554
1.0152214747707526	0.26477176199790714
1.0162214747707528	0.2550617435213474
1.0172214747707526	0.24364874240776038
1.0182214747707528	0.2303875794505998
1.0192214747707526	0.21502870796944312
1.0202214747707528	0.19715562304943435
1.0212214747707526	0.17604856644837732
1.0222214747707528	0.15033915123340885
1.0232214747707526	0.11686100266491634
1.0242214747707528	0.06335056499974161
1.0252214747707526	0
1.0262214747707528	0
1.0272214747707527	0
1.0282214747707528	0
1.0292214747707527	0
1.0302214747707528	0
1.0312214747707527	0
1.0322214747707528	0
1.0332214747707527	0
1.0342214747707528	0
1.0352214747707527	0
1.0362214747707528	0
1.0372214747707527	0
1.0382214747707528	0
1.0392214747707527	0
1.0402214747707528	0
1.0412214747707527	0
1.0422214747707528	0
1.0432214747707527	0
1.0442214747707528	0
1.0452214747707527	0
1.0462214747707528	0
1.0472214747707527	0
1.0482214747707528	0
1.0492214747707527	0
1.0502214747707528	0
1.0512214747707527	0
1.0522214747707528	0
1.0532214747707527	0
1.0542214747707528	0
1.0552214747707527	0
1.0562214747707528	0
1.0572214747707527	0
1.0582214747707528	0
1.0592214747707527	0
1.0602214747707528	0
1.0612214747707527	0
1.0622214747707526	0
1.0632214747707527	0
1.0642214747707528	0
1.0652214747707527	0
1.0662214747707526	0
1.0672214747707527	0
1.0682214747707528	0
1.0692214747707527	0
1.0702214747707526	0
1.0712214747707527	0
1.0722214747707528	0
1.0732214747707527	0
1.0742214747707526	0
1.0752214747707527	0
1.0762214747707528	0
1.0772214747707527	0
1.0782214747707526	0
1.0792214747707527	0
1.0802214747707528	0
1.0812214747707527	0
1.0822214747707526	0
1.0832214747707527	0
1.0842214747707528	0
1.0852214747707527	0
1.0862214747707526	0
1.0872214747707527	0
1.0882214747707526	0
1.0892214747707527	0
1.0902214747707526	0
1.0912214747707527	0
1.0922214747707526	0
1.0932214747707527	0
1.0942214747707526	0
1.0952214747707527	0
1.0962214747707526	0
1.0972214747707527	0
1.0982214747707526	0
1.0992214747707527	0
1.1002214747707526	0
1.1012214747707527	0
1.1022214747707526	0
1.1032214747707527	0
1.1042214747707526	0
1.1052214747707527	0
1.1062214747707526	0
1.1072214747707527	0
1.1082214747707526	0
1.1092214747707527	0
1.1102214747707526	0
1.1112214747707527	0
1.1122214747707526	0
1.1132214747707527	0
1.1142214747707526	0
1.1152214747707527	0
1.1162214747707526	0
1.1172214747707527	0
1.1182214747707526	0
1.1192214747707527	0
1.1202214747707526	0
1.1212214747707527	0
1.1222214747707526	0
1.1232214747707527	0
1.1242214747707526	0
1.1252214747707527	0
1.1262214747707526	0
1.1272214747707527	0
1.1282214747707526	0
1.1292214747707527	0
1.1302214747707526	0
1.1312214747707527	0
1.1322214747707526	0
1.1332214747707527	0
1.1342214747707526	0
1.1352214747707527	0
1.1362214747707526	0
1.1372214747707527	0
1.1382214747707526	0
1.1392214747707528	0
1.1402214747707526	0
